RVC-NMPC: Nonlinear Model Predictive Control with Reciprocal Velocity Constraints for Mutual Collision Avoidance in Agile UAV Flight

This paper presents an approach to mutual collision avoidance based on Nonlinear Model Predictive Control (NMPC) with time-dependent Reciprocal Velocity Constraints (RVCs). Unlike most existing methods, the proposed approach relies solely on observable information about other robots, eliminating the need for excessive communication. The computationally efficient algorithm for computing RVCs, together with the direct integration of these constraints into the NMPC problem formulation at the controller level, allows the whole pipeline to run at 100 Hz. This high processing rate, combined with modeled nonlinear dynamics of the controlled Uncrewed Aerial Vehicles (UAVs), is a key feature that facilitates the use of the proposed approach for agile UAV flight. The proposed approach was evaluated through extensive simulations emulating real-world conditions in scenarios involving up to 10 UAVs and velocities of up to 25 m/s, and in real-world experiments with accelerations up to 30 m/s$^2$. Comparison with the state of the art shows 31% improvement in terms of flight time reduction in challenging scenarios, while maintaining a collision-free navigation in all trials.

==> figs/tikz_data/output_flight_2_1.csv <==
timestamp,distance_UAV1_UAV2,distance_UAV1_UAV3,distance_UAV2_UAV3,velocity_UAV1,velocity_UAV2,velocity_UAV3,state_delay_UAV2_on_UAV1,state_delay_UAV3_on_UAV1,state_delay_UAV1_on_UAV2,state_delay_UAV3_on_UAV2,state_delay_UAV1_on_UAV3,state_delay_UAV2_on_UAV3,constraints_active_UAV2_on_UAV1,constraints_active_UAV3_on_UAV1,constraints_active_UAV1_on_UAV2,constraints_active_UAV3_on_UAV2,constraints_active_UAV1_on_UAV3,constraints_active_UAV2_on_UAV3,pos_x_uav1,pos_y_uav1,pos_z_uav1,pos_x_uav2,pos_y_uav2,pos_z_uav2,pos_x_uav3,pos_y_uav3,pos_z_uav3
-0.3,17.102690,17.384658,17.471959,0.075974,0.042131,0.055510,0.074694,0.075909,0.046877,0.072106,0.055109,0.009190,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-10.171129,-24.957900,-25.118070,5.080733,13.674521,-3.796490,15.004613,15.019261,15.105647
-0.281153,17.102374,17.383467,17.471365,0.089417,0.041471,0.058073,0.094476,0.095692,0.066670,0.091900,0.065277,0.019358,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-10.171622,-24.957858,-25.117713,5.080247,13.674329,-3.796090,15.005998,15.019158,15.105634
-0.279995,17.102135,17.383467,17.471009,0.089417,0.044454,0.058073,0.094476,0.095692,0.066670,0.091900,0.065277,0.019358,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-10.171622,-24.957790,-25.117713,5.080247,13.673972,-3.796090,15.005998,15.018927,15.105634
-0.261152,17.101805,17.382230,17.470310,0.093032,0.036528,0.068835,0.114484,0.015691,0.086634,0.011855,0.085199,0.039280,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-10.172136,-24.957769,-25.117369,5.079764,13.673754,-3.795611,15.007412,15.018793,15.105615
-0.260017,17.101671,17.382230,17.470113,0.093032,0.050175,0.068835,0.114484,0.015691,0.086634,0.011855,0.095818,0.049899,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-10.172136,-24.957730,-25.117369,5.079764,13.673556,-3.795611,15.007412,15.018655,15.105615
-0.241164,17.101294,17.380978,17.469253,0.082616,0.051154,0.073053,0.024601,0.035755,0.107604,0.032825,0.105205,0.059286,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-10.172646,-24.957694,-25.117055,5.079380,13.673362,-3.794947,15.008837,15.018520,15.105599
-0.240009,17.101146,17.380978,17.469021,0.082616,0.041314,0.073053,0.024601,0.035755,0.107604,0.032825,0.005363,0.069471,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-10.172646,-24.957657,-25.117055,5.079380,13.673130,-3.794947,15.008837,15.018382,15.105599
-0.221168,17.100766,17.379633,17.467994,0.081377,0.050467,0.051556,0.044413,0.055567,0.016693,0.051942,0.015387,0.079495,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-10.173154,-24.957596,-25.116752,5.078917,13.672894,-3.794157,15.010212,15.018246,15.105576
-0.220025,17.100591,17.379633,17.467758,0.081377,0.049531,0.051556,0.044413,0.055567,0.016693,0.051942,0.025311,0.089419,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-10.173154,-24.957530,-25.116752,5.078917,13.672657,-3.794157,15.010212,15.018119,15.105576
-0.201156,17.100257,17.378280,17.466681,0.087643,0.044373,0.053844,0.064700,0.075854,0.036456,0.071704,0.035205,0.099314,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-10.173628,-24.957460,-25.116461,5.078395,13.672408,-3.793331,15.011571,15.017990,15.105518
-0.200007,17.100067,17.378280,17.466422,0.087643,0.046588,0.053844,0.064700,0.075854,0.036456,0.071704,0.045156,0.109265,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-10.173628,-24.957392,-25.116461,5.078395,13.672147,-3.793331,15.011571,15.017867,15.105518
-0.181151,17.099630,17.376902,17.465015,0.087613,0.046544,0.054440,0.084746,0.095900,0.056514,0.091763,0.055085,0.009187,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-10.174058,-24.957251,-25.116199,5.077810,13.671675,-3.792396,15.012909,15.017630,15.105451
-0.180029,17.099481,17.376902,17.464785,0.087613,0.037099,0.054440,0.084746,0.095900,0.056514,0.091763,0.065332,0.019435,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-10.174058,-24.957213,-25.116199,5.077810,13.671444,-3.792396,15.012909,15.017508,15.105451
-0.161159,17.099261,17.375511,17.463541,0.078483,0.041876,0.067924,0.104479,0.005642,0.076351,0.111599,0.075171,0.029274,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-10.174474,-24.957175,-25.115949,5.077230,13.671209,-3.791388,15.014238,15.017387,15.105375
-0.160028,17.099164,17.375511,17.463371,0.078483,0.050472,0.067924,0.104479,0.005642,0.076351,0.111599,0.085110,0.039213,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-10.174474,-24.957162,-25.115949,5.077230,13.671039,-3.791388,15.014238,15.017347,15.105375
-0.14111,17.098998,17.374142,17.462338,0.084391,0.040504,0.082718,0.014435,0.025569,0.096399,0.021656,0.101196,0.055299,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-10.174867,-24.957145,-25.115593,5.076670,13.670854,-3.790544,15.015543,15.017314,15.105209
-0.140002,17.098847,17.374142,17.462107,0.084391,0.044954,0.082718,0.014435,0.025569,0.096399,0.021656,0.101196,0.055299,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-10.174867,-24.957104,-25.115593,5.076670,13.670623,-3.790544,15.015543,15.017293,15.105209
-0.121151,17.098765,17.372774,17.461337,0.088070,0.050312,0.064611,0.034447,0.045581,0.016830,0.042046,0.005429,0.069488,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-10.175188,-24.957044,-25.115077,5.075980,13.670424,-3.789977,15.016732,15.017273,15.105028
-0.120015,17.098619,17.372774,17.461133,0.088070,0.038959,0.064611,0.034447,0.045581,0.016830,0.042046,0.015249,0.079308,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-10.175188,-24.956995,-25.115077,5.075980,13.670219,-3.789977,15.016732,15.017232,15.105028
-0.101163,17.098561,17.371457,17.460387,0.077974,0.037215,0.056313,0.054841,0.065975,0.036914,0.062130,0.025151,0.089210,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-10.175475,-24.956940,-25.114560,5.075297,13.670009,-3.789447,15.017902,15.017190,15.104848
-0.100014,17.098430,17.371457,17.460209,0.077974,0.047349,0.056313,0.054841,0.065975,0.036914,0.062130,0.035165,0.099224,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-10.175475,-24.956893,-25.114560,5.075297,13.669829,-3.789447,15.017902,15.017158,15.104848
-0.081149,17.098296,17.370267,17.459325,0.068677,0.033294,0.049605,0.074563,0.085697,0.056636,0.081852,0.045295,0.109354,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-10.175720,-24.956841,-25.114096,5.074667,13.669443,-3.788954,15.019037,15.017077,15.104670
-0.079999,17.098170,17.370267,17.459127,0.068677,0.041285,0.049605,0.074563,0.085697,0.056636,0.081852,0.055322,0.009405,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-10.175720,-24.956811,-25.114096,5.074667,13.669244,-3.788954,15.019037,15.017029,15.104670
-0.061168,17.098161,17.369120,17.458440,0.074214,0.045391,0.057350,0.084608,0.095742,0.076593,0.101809,0.065329,0.019413,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-10.175941,-24.956778,-25.113643,5.074041,13.669036,-3.788480,15.020135,15.016960,15.104512
-0.059995,17.097993,17.369120,17.458170,0.074214,0.038017,0.057350,0.099244,0.110377,0.076593,0.101809,0.075265,0.029348,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-10.175941,-24.956742,-25.113643,5.074041,13.668766,-3.788480,15.020135,15.016870,15.104512
-0.041117,17.098030,17.367984,17.457975,0.081288,0.042203,0.072184,0.015277,0.016450,0.097140,0.012363,0.085406,0.039489,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-10.176173,-24.956711,-25.112985,5.073411,13.668660,-3.788396,15.021232,15.016787,15.104323
-0.039973,17.098030,17.367984,17.457975,0.081288,0.042203,0.072184,0.015277,0.016450,0.097140,0.012363,0.085406,0.039489,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-10.176173,-24.956711,-25.112985,5.073411,13.668660,-3.788396,15.021232,15.016787,15.104323
-0.021169,17.098124,17.366880,17.457795,0.070918,0.044381,0.064475,0.034743,0.035916,0.106371,0.021593,0.096375,0.050458,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-10.176364,-24.956680,-25.112341,5.072734,13.668553,-3.788329,15.022301,15.016700,15.104123
-0.020014,17.097917,17.366880,17.457521,0.070918,0.046477,0.064475,0.034743,0.035916,0.106371,0.021593,0.015264,0.069373,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-10.176364,-24.956600,-25.112341,5.072734,13.668277,-3.788329,15.022301,15.016497,15.104123
-0.001124,17.097862,17.365815,17.457125,0.058826,0.039064,0.059885,0.054398,0.055571,0.016800,0.042045,0.025398,0.079507,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-10.176532,-24.956484,-25.111732,5.072060,13.667980,-3.788235,15.023305,15.016262,15.103850
4.0e-6,17.097657,17.365815,17.456948,0.058826,0.043667,0.059885,0.054398,0.055571,0.016800,0.042045,0.025398,0.079507,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-10.176532,-24.956350,-25.111732,5.072060,13.667803,-3.788235,15.023305,15.016278,15.103850
0.018845,17.097341,17.364156,17.456707,0.074857,0.068336,0.072369,0.074398,0.075572,0.046852,0.072097,0.045274,0.099382,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-10.177016,-24.956128,-25.110781,5.071334,13.667663,-3.788140,15.024408,15.016552,15.103850
0.020014,17.097005,17.364156,17.456599,0.074857,0.105260,0.072369,0.074398,0.075572,0.046852,0.072097,0.055291,0.009367,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-10.177016,-24.955802,-25.110781,5.071334,13.667556,-3.788140,15.024408,15.017156,15.103850
0.038853,17.096205,17.360708,17.455395,0.088177,0.174406,0.177938,0.094450,0.095623,0.066280,0.091525,0.065723,0.019799,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-10.177932,-24.955456,-25.108734,5.070591,13.667390,-3.787117,15.025453,15.018294,15.104910
0.039988,17.095867,17.360708,17.455179,0.088177,0.257328,0.177938,0.094450,0.095623,0.066280,0.091525,0.075442,0.029518,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-10.177932,-24.955188,-25.108734,5.070591,13.667180,-3.787117,15.025453,15.020125,15.104910
0.058858,17.094499,17.355387,17.453017,0.104371,0.344029,0.301299,0.014805,0.015940,0.086297,0.111542,0.087564,0.041640,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-10.179471,-24.954762,-25.105737,5.069854,13.667101,-3.785059,15.026249,15.022706,15.107089
0.06001,17.093949,17.355387,17.452875,0.104371,0.452179,0.301299,0.014805,0.015940,0.086297,0.111542,0.087564,0.041640,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-10.179471,-24.954203,-25.105737,5.069854,13.666970,-3.785059,15.026249,15.026137,15.107089
0.078838,17.091457,17.347614,17.448794,0.158042,0.566075,0.409287,0.034648,0.035783,0.106819,0.022046,0.105188,0.059264,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-10.181946,-24.953542,-25.101815,5.069117,13.666666,-3.781314,15.026795,15.030598,15.110934
0.079998,17.089195,17.347614,17.447832,0.158042,0.813965,0.409287,0.034648,0.035783,0.106819,0.022046,0.105188,0.059264,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-10.181946,-24.951457,-25.101815,5.069117,13.665736,-3.781314,15.026795,15.042538,15.110934
0.098881,17.084900,17.336733,17.441748,0.218153,0.918770,0.575869,0.054924,0.056058,0.016600,0.041827,0.015509,0.079585,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-10.185490,-24.949925,-25.096361,5.068278,13.665064,-3.775943,15.026722,15.050049,15.116306
0.099981,17.082751,17.336733,17.440811,0.218153,1.046706,0.575869,0.054924,0.056058,0.016600,0.041827,0.015509,0.079585,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-10.185490,-24.947960,-25.096361,5.068278,13.664141,-3.775943,15.026722,15.058545,15.116306
0.118881,17.076311,17.321463,17.431765,0.304085,1.153672,0.840518,0.074760,0.075894,0.036780,0.062006,0.035794,0.099870,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-10.190313,-24.945479,-25.088529,5.067309,13.662871,-3.768215,15.025745,15.067943,15.124503
0.122263,17.072932,17.321463,17.430097,0.304085,1.269590,0.840518,0.074760,0.075894,0.036780,0.062006,0.035794,0.099870,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-10.190313,-24.942504,-25.088529,5.067309,13.661210,-3.768215,15.025745,15.078205,15.124503
0.138838,17.063767,17.300133,17.417048,0.402079,1.379043,1.215133,0.084980,0.086114,0.056946,0.082172,0.055386,0.019467,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-10.196774,-24.938921,-25.077166,5.066361,13.659203,-3.757231,15.023773,15.089267,15.136772
0.140135,17.058983,17.300133,17.414683,0.402079,1.505358,1.215133,0.098932,0.100067,0.056946,0.082172,0.065767,0.029849,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-10.196774,-24.934707,-25.077166,5.066361,13.656833,-3.757231,15.023773,15.101190,15.136772
0.1589,17.046587,17.270360,17.395540,0.511993,1.639854,1.676165,0.014534,0.015831,0.069121,0.094347,0.075394,0.039475,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-10.205262,-24.929732,-25.061203,5.065194,13.654003,-3.740995,15.021255,15.113339,15.152923
0.160002,17.039861,17.270360,17.392105,0.511993,1.788171,1.676165,0.014534,0.015831,0.069121,0.094347,0.085822,0.049904,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-10.205262,-24.923872,-25.061203,5.065194,13.650548,-3.740995,15.021255,15.126398,15.152923
0.178847,17.013507,17.229196,17.359559,0.675937,2.120819,2.208590,0.034387,0.035685,0.096617,0.011794,0.095469,0.059550,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-10.216664,-24.908978,-25.039260,5.063273,13.640978,-3.718082,15.019775,15.155119,15.173532
0.179985,17.002483,17.229196,17.353322,0.675937,2.310855,2.208590,0.034387,0.035685,0.096617,0.011794,0.095469,0.059550,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-10.216664,-24.899736,-25.039260,5.063273,13.634679,-3.718082,15.019775,15.170827,15.173532
0.198836,16.976885,17.173849,17.313388,0.940498,2.515393,2.780812,0.054409,0.055706,0.016319,0.031479,0.005330,0.079413,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-10.232212,-24.889009,-25.010195,5.061860,13.627202,-3.685759,15.020485,15.187369,15.197854
0.199989,16.961915,17.173849,17.304553,0.940498,2.731433,2.780812,0.054409,0.055706,0.016319,0.031479,0.015096,0.089179,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-10.232212,-24.876676,-25.010195,5.061860,13.618277,-3.685759,15.020485,15.204665,15.197854
0.218833,16.926368,17.102512,17.252707,1.326873,2.964108,3.373323,0.074474,0.075771,0.036952,0.052112,0.025110,0.099192,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-10.254318,-24.862696,-24.974349,5.060541,13.607915,-3.644430,15.023668,15.222736,15.223864
0.21999,16.906983,17.102512,17.240686,1.326873,3.190427,3.373323,0.074474,0.075771,0.036952,0.052112,0.035537,0.109619,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-10.254318,-24.847071,-24.974349,5.060541,13.595778,-3.644430,15.023668,15.241304,15.223864
0.238947,16.860202,17.012953,17.175861,1.795673,3.434492,3.946839,0.094298,0.095595,0.056308,0.071469,0.045360,0.009448,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-10.284417,-24.829726,-24.931287,5.058585,13.581916,-3.593642,15.029637,15.260388,15.250344
0.239994,16.831168,17.012953,17.157163,1.795673,3.713224,3.946839,0.094298,0.095595,0.056308,0.071469,0.055544,0.019632,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-10.284417,-24.806776,-24.931287,5.058585,13.563040,-3.593642,15.029637,15.281763,15.250344
0.258864,16.739695,16.902034,17.055675,2.307922,4.202254,4.559936,0.005144,0.116291,0.076517,0.091678,0.071915,0.036003,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-10.324766,-24.761944,-24.881006,5.056305,13.524301,-3.530896,15.038794,15.318663,15.272439
0.259993,16.739695,16.902034,17.055675,2.307922,4.202254,4.559936,0.005144,0.116291,0.076517,0.091678,0.071915,0.036003,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-10.324766,-24.761944,-24.881006,5.056305,13.524301,-3.530896,15.038794,15.318663,15.272439
0.278835,16.628563,16.768485,16.934763,2.865637,4.703515,5.187071,0.014946,0.016093,0.096680,0.011877,0.085240,0.049328,17.0,17.0,-16.5,10.0,-23.5,-27.0,-10.376960,-24.710570,-24.823350,5.053164,13.477146,-3.457125,15.050374,15.355736,15.293095
0.279998,16.591121,16.768485,16.908137,2.865637,4.943016,5.187071,0.014946,0.016093,0.096680,0.011877,0.095130,0.059218,17.0,17.0,-16.5,10.0,-23.5,-27.0,-10.376960,-24.682548,-24.823350,5.053164,13.450233,-3.457125,15.050374,15.373932,15.293095
0.298849,16.497705,16.613939,16.793841,3.443621,5.199847,5.809711,0.044655,0.045802,0.116609,0.031806,0.105165,0.069253,17.0,17.0,-16.5,10.0,-23.5,-27.0,-10.440790,-24.653092,-24.759634,5.049998,13.421177,-3.372131,15.063017,15.391817,15.310876
0.29999,16.455518,16.613939,16.762767,3.443621,5.446522,5.809711,0.044655,0.045802,0.116609,0.031806,0.115302,0.079390,17.0,17.0,-16.5,10.0,-23.5,-27.0,-10.440790,-24.622192,-24.759634,5.049998,13.389784,-3.372131,15.063017,15.409287,15.310876
0.31886,16.347792,16.436853,16.630804,3.995529,5.692095,6.453853,0.064708,0.065855,0.136885,0.052082,0.017760,0.091837,17.0,17.0,-16.5,10.0,6.5,-27.0,-10.515471,-24.589944,-24.688013,5.047398,13.356186,-3.274026,15.075145,15.426660,15.326328
0.319985,16.301071,16.436853,16.595367,3.995529,5.938135,6.453853,0.064708,0.065855,0.136885,0.052082,0.017760,0.091837,17.0,17.0,-16.5,10.0,6.5,-27.0,-10.515471,-24.556357,-24.688013,5.047398,13.320404,-3.274026,15.075145,15.443667,15.326328
0.338832,16.178846,16.239664,16.448650,4.534131,6.179276,7.064940,0.074486,0.075633,0.146939,0.062135,0.035140,0.109218,17.0,17.0,-16.5,-20.0,6.5,-27.0,-10.602026,-24.521445,-24.611289,5.044499,13.282487,-3.165464,15.085511,15.460204,15.337997
0.339982,16.076323,16.239664,16.368098,4.534131,6.652943,7.064940,0.089430,0.090577,0.146939,0.062135,0.045567,0.019650,17.0,17.0,-16.5,-20.0,6.5,3.0,-10.602026,-24.449549,-24.611289,5.044499,13.201128,-3.165464,15.085511,15.490100,15.337997
0.35884,15.941744,16.024430,16.206370,5.048240,6.894580,7.702092,0.104665,0.105812,0.077009,0.092241,0.055479,0.029562,17.0,17.0,13.5,-20.0,6.5,3.0,-10.698629,-24.412668,-24.530075,5.040076,13.157678,-3.047506,15.092593,15.503530,15.346548
0.359979,15.886160,16.024430,16.161188,5.048240,7.143376,7.702092,0.104665,0.105812,0.077009,0.092241,0.065400,0.039484,17.0,17.0,13.5,-20.0,6.5,3.0,-10.698629,-24.374654,-24.530075,5.040076,13.112039,-3.047506,15.092593,15.516648,15.346548
0.378838,15.739364,15.792766,15.986337,5.576061,7.389074,8.319513,0.014621,0.005782,0.096486,0.111718,0.075190,0.049273,20.5,17.0,13.5,-20.0,-23.5,3.0,-10.804884,-24.335502,-24.444792,5.035274,13.064139,-2.920830,15.096423,15.529178,15.350954
0.37999,15.679521,15.792766,15.936610,5.576061,7.649032,8.319513,0.014621,0.005782,0.096486,0.111718,0.085216,0.059299,20.5,17.0,13.5,-20.0,-23.5,3.0,-10.804884,-24.295265,-24.444792,5.035274,13.013943,-2.920830,15.096423,15.541206,15.350954
0.398851,15.517991,15.540372,15.745423,6.110430,7.907932,8.939088,0.044555,0.035716,0.016737,0.022038,0.095126,0.069209,17.0,17.0,13.5,10.0,-23.5,3.0,-10.923186,-24.253901,-24.354128,5.030958,12.961456,-2.782370,15.097609,15.552903,15.352288
0.399992,15.453978,15.540372,15.691090,6.110430,8.155353,8.939088,0.044555,0.035716,0.016737,0.022038,0.105155,0.079238,17.0,17.0,13.5,10.0,-23.5,-27.0,-10.923186,-24.211580,-24.354128,5.030958,12.906642,-2.782370,15.097609,15.564156,15.352288
0.418838,15.280107,15.268785,15.484121,6.665505,8.395783,9.529186,0.064836,0.055997,0.036471,0.041773,0.005076,0.089161,17.0,17.0,13.5,10.0,6.5,-27.0,-11.051543,-24.168289,-24.257971,5.026400,12.849621,-2.632624,15.095626,15.575064,15.351393
0.420016,15.212245,15.268785,15.425450,6.665505,8.641565,9.529186,0.064836,0.055997,0.036471,0.041773,0.015442,0.099527,17.0,17.0,13.5,10.0,6.5,-27.0,-11.051543,-24.124082,-24.257971,5.026400,12.790460,-2.632624,15.095626,15.586016,15.351393
0.438872,14.955189,14.979323,15.140317,7.140467,9.086615,10.112950,0.084975,0.076136,0.056399,0.061701,0.025486,0.109572,17.0,17.0,13.5,10.0,6.5,-27.0,-11.189418,-24.033326,-24.156857,5.022130,12.665755,-2.471837,15.090211,15.606648,15.347340
0.440025,14.955189,14.979323,15.140317,7.140467,9.086615,10.112950,0.084975,0.076136,0.056399,0.061701,0.035250,0.009328,17.0,17.0,13.5,10.0,6.5,3.0,-11.189418,-24.033326,-24.156857,5.022130,12.665755,-2.471837,15.090211,15.606648,15.347340
0.45884,14.687097,14.670499,14.838236,7.571561,9.509409,10.677454,0.104669,0.095830,0.071146,0.076448,0.045223,0.019301,17.0,17.0,13.5,10.0,6.5,3.0,-11.337504,-23.944204,-24.048797,5.017684,12.533119,-2.302000,15.080849,15.628735,15.343129
0.46001,14.613154,14.670499,14.769507,7.571561,9.714181,10.677454,0.104669,0.095830,0.071146,0.076448,0.055181,0.029259,17.0,17.0,13.5,10.0,6.5,3.0,-11.337504,-23.898863,-24.048797,5.017684,12.463767,-2.302000,15.080849,15.639755,15.343129
0.478881,14.407790,14.349305,14.523032,8.000162,9.913403,11.186484,0.015080,0.006263,0.097044,0.102346,0.065609,0.039687,20.5,17.0,13.5,10.0,6.5,3.0,-11.492361,-23.853021,-23.936277,5.012983,12.392529,-2.126901,15.067479,15.651246,15.338694
0.479999,14.331101,14.349305,14.450566,8.000162,10.115560,11.186484,0.015080,0.006263,0.097044,0.102346,0.075744,0.049822,20.5,17.0,13.5,10.0,6.5,3.0,-11.492361,-23.806640,-23.936277,5.012983,12.319446,-2.126901,15.067479,15.662938,15.338694
0.498845,14.116777,14.010628,14.188858,8.464757,10.304468,11.679409,0.034414,0.025596,0.006857,0.012040,0.085552,0.059630,20.5,17.0,13.5,10.0,6.5,3.0,-11.654842,-23.759878,-23.817833,5.008327,12.244466,-1.940106,15.050472,15.674795,15.330913
0.499995,14.037598,14.010628,14.112682,8.464757,10.502724,11.679409,0.034414,0.025596,0.006857,0.012040,0.085552,0.059630,20.5,17.0,13.5,10.0,6.5,3.0,-11.654842,-23.712717,-23.817833,5.008327,12.167687,-1.940106,15.050472,15.687155,15.330913
0.518877,13.811409,13.655980,13.840695,8.904020,10.707096,12.102406,0.064410,0.055593,0.027650,0.032833,0.105477,0.079555,20.5,17.0,13.5,10.0,6.5,3.0,-11.828316,-23.665150,-23.695492,5.004204,12.089058,-1.746421,15.029779,15.700016,15.321304
0.519987,13.729644,13.655980,13.760826,8.904020,10.911398,12.102406,0.064410,0.055593,0.027650,0.032833,0.105477,0.079555,20.5,17.0,13.5,10.0,6.5,3.0,-11.828316,-23.617050,-23.695492,5.004204,12.008593,-1.746421,15.029779,15.713451,15.321304
0.538843,13.396823,13.288468,13.380915,9.260387,11.303084,12.511436,0.084866,0.076049,0.046261,0.051444,0.015274,0.099344,20.5,17.0,13.5,10.0,6.5,3.0,-12.008399,-23.510739,-23.568982,5.000344,11.828436,-1.545211,15.005495,15.745911,15.308819
0.540001,13.312591,13.288468,13.294568,9.260387,11.484223,12.511436,0.084866,0.076049,0.046261,0.051444,0.025727,0.009801,20.5,17.0,13.5,10.0,6.5,3.0,-12.008399,-23.463198,-23.568982,5.000344,11.741174,-1.545211,15.005495,15.763040,15.308819
0.558837,13.071579,12.909284,12.998038,9.544305,11.673065,12.936301,0.104647,0.095830,0.066596,0.071779,0.035450,0.019524,17.0,17.0,-16.5,10.0,6.5,3.0,-12.193827,-23.415295,-23.438442,4.996497,11.652281,-1.336608,14.977807,15.781160,15.294106
0.560001,12.985492,12.909284,12.908627,9.544305,11.831638,12.936301,0.104647,0.095830,0.066596,0.071779,0.045439,0.029513,17.0,17.0,-16.5,10.0,6.5,3.0,-12.193827,-23.367104,-23.438442,4.996497,11.561895,-1.336608,14.977807,15.800258,15.294106
0.578857,12.739064,12.519074,12.602310,9.795997,12.000199,13.339105,0.124711,0.115894,0.086725,0.091908,0.055355,0.039429,17.0,17.0,-16.5,10.0,6.5,3.0,-12.383992,-23.318555,-23.304022,4.992764,11.470152,-1.120437,14.947088,15.820321,15.277128
0.579995,12.651340,12.519074,12.510338,9.795997,12.158530,13.339105,0.124711,0.115894,0.086725,0.091908,0.065472,0.049546,17.0,17.0,-16.5,10.0,6.5,3.0,-12.383992,-23.269577,-23.304022,4.992764,11.377098,-1.120437,14.947088,15.841919,15.277128
0.598846,12.400508,12.116112,12.191450,9.991877,12.324388,13.732398,0.036053,0.027216,0.006251,0.011499,0.075375,0.059449,17.0,17.0,-16.5,10.0,6.5,3.0,-12.578150,-23.220142,-23.164995,4.988854,11.282806,-0.893352,14.912265,15.864501,15.256556
0.600021,12.311137,12.116112,12.097051,9.991877,12.482138,13.732398,0.036053,0.027216,0.006251,0.011499,0.085143,0.069217,17.0,17.0,-16.5,10.0,6.5,3.0,-12.578150,-23.170241,-23.164995,4.988854,11.187204,-0.893352,14.912265,15.888049,15.256556
0.618843,12.056679,11.709449,11.773361,10.180296,12.644443,14.123680,0.064800,0.055963,0.026549,0.031797,0.095350,0.079424,17.0,17.0,-16.5,10.0,6.5,3.0,-12.775374,-23.119905,-23.026142,4.985097,11.090371,-0.663104,14.873395,15.912542,15.235019
0.620008,11.965843,11.709449,11.676706,10.180296,12.802520,14.123680,0.064800,0.055963,0.026549,0.031797,0.005297,0.089392,17.0,17.0,-16.5,10.0,6.5,3.0,-12.775374,-23.069113,-23.026142,4.985097,10.992343,-0.663104,14.873395,15.937984,15.235019
0.638854,11.708575,11.293004,11.342837,10.339961,12.950829,14.540499,0.084590,0.075752,0.046866,0.052114,0.015457,0.099552,17.0,17.0,-16.5,10.0,6.5,3.0,-12.975194,-23.017884,-22.883393,4.981341,10.893142,-0.423789,14.830514,15.964402,15.210110
0.639995,11.523951,11.293004,11.144572,10.339961,13.283749,14.540499,0.084590,0.075752,0.046866,0.052114,0.025355,0.109451,17.0,17.0,-16.5,10.0,6.5,3.0,-12.975194,-22.914094,-22.883393,4.981341,10.691204,-0.423789,14.830514,16.020969,15.210110
0.658877,11.264781,10.870924,10.802165,10.488626,13.420923,14.951871,0.104944,0.096107,0.056643,0.061891,0.039881,0.013969,17.0,17.0,-16.5,10.0,6.5,3.0,-13.178203,-22.864111,-22.739953,4.977510,10.587586,-0.179018,14.783117,16.050203,15.183271
0.659994,11.172850,10.870924,10.699627,10.488626,13.593742,14.951871,0.104944,0.096107,0.056643,0.061891,0.039881,0.013969,17.0,17.0,-16.5,10.0,6.5,3.0,-13.178203,-22.813711,-22.739953,4.977510,10.482689,-0.179018,14.783117,16.080249,15.183271
0.678822,10.912412,10.438884,10.350071,10.611674,13.752502,15.361767,0.014729,0.015846,0.086556,0.091804,0.055092,0.029181,17.0,17.0,-16.5,10.0,6.5,3.0,-13.382885,-22.762970,-22.589921,4.973432,10.376400,0.072146,14.731678,16.111057,15.153781
0.679993,10.819547,10.438884,10.245229,10.611674,13.918951,15.361767,0.014729,0.015846,0.086556,0.091804,0.065047,0.039135,17.0,17.0,-16.5,10.0,6.5,3.0,-13.382885,-22.711910,-22.589921,4.973432,10.268810,0.072146,14.731678,16.142663,15.153781
0.698837,10.562654,10.000941,9.888067,10.727634,14.089771,15.759773,0.034607,0.035725,0.006671,0.111945,0.075083,0.049171,17.0,17.0,-16.5,10.0,6.5,3.0,-13.584286,-22.660409,-22.433684,4.968757,10.159857,0.330853,14.676941,16.175655,15.120594
0.700003,10.469031,10.000941,9.780986,10.727634,14.248971,15.759773,0.034607,0.035725,0.006671,0.111945,0.085203,0.059292,17.0,17.0,-16.5,10.0,6.5,3.0,-13.584286,-22.608629,-22.433684,4.968757,10.049488,0.330853,14.676941,16.209268,15.120594
0.718831,10.118917,9.562129,9.308880,10.833190,14.560803,16.165925,0.054475,0.055593,0.026375,0.021678,0.095297,0.069385,17.0,17.0,-16.5,-20.0,6.5,3.0,-13.785863,-22.503959,-22.278871,4.963818,9.825010,0.595393,14.618458,16.278613,15.087501
0.719999,10.024845,9.562129,9.199212,10.833190,14.706366,16.165925,0.054475,0.055593,0.026375,0.021678,0.105125,0.079213,17.0,17.0,-16.5,-20.0,6.5,3.0,-13.785863,-22.451184,-22.278871,4.963818,9.710811,0.595393,14.618458,16.314276,15.087501
0.739214,9.767838,9.114095,8.823153,10.908296,14.863214,16.538807,0.064490,0.065607,0.047529,0.042832,0.005317,0.089385,17.0,17.0,-16.5,-20.0,6.5,3.0,-13.990526,-22.398157,-22.122106,4.958629,9.595356,0.872506,14.555302,16.350619,15.053039
0.739997,9.673927,9.114095,8.712034,10.908296,15.005799,16.538807,0.079320,0.080437,0.047529,0.042832,0.015796,0.099865,17.0,17.0,-16.5,-20.0,6.5,3.0,-13.990526,-22.344788,-22.122106,4.958629,9.478728,0.872506,14.555302,16.388295,15.053039
0.758851,9.421245,8.667852,8.331736,11.026085,15.175401,16.916111,0.094632,0.095749,0.066178,0.061481,0.025216,0.009283,17.0,17.0,-16.5,-20.0,6.5,-27.0,-14.194214,-22.292594,-21.967448,4.953259,9.360677,1.154935,14.488713,16.425403,15.019021
0.760012,9.328581,8.667852,8.218886,11.026085,15.294782,16.916111,0.094632,0.095749,0.066178,0.061481,0.035513,0.019580,17.0,17.0,-16.5,-20.0,6.5,-27.0,-14.194214,-22.240117,-21.967448,4.953259,9.241383,1.154935,14.488713,16.463012,15.019021
0.778859,9.077317,8.215180,7.828324,11.105062,15.436184,17.246575,0.114676,0.115793,0.086286,0.081589,0.048951,0.033018,17.0,17.0,-16.5,-20.0,6.5,-27.0,-14.400117,-22.187357,-21.811817,4.947678,9.120957,1.449985,14.417689,16.501033,14.985175
0.779987,8.985320,8.215180,7.714530,11.105062,15.539061,17.246575,0.114676,0.115793,0.086286,0.081589,0.048951,0.033018,17.0,17.0,-16.5,-20.0,6.5,-27.0,-14.400117,-22.134291,-21.811817,4.947678,8.999444,1.449985,14.417689,16.539414,14.985175
0.798889,8.731449,7.764455,7.316386,11.188350,15.635088,17.563174,0.024897,0.025997,0.106223,0.101526,0.065496,0.049562,17.0,17.0,-16.5,-20.0,6.5,-27.0,-14.607780,-22.077640,-21.659181,4.941999,8.870378,1.749528,14.342296,16.579979,14.952740
0.799974,8.640926,7.764455,7.202640,11.188350,15.697625,17.563174,0.024897,0.025997,0.106223,0.101526,0.065496,0.049562,17.0,17.0,-16.5,-20.0,6.5,-27.0,-14.607780,-22.024098,-21.659181,4.941999,8.747246,1.749528,14.342296,16.619119,14.952740
0.818886,8.399422,7.313498,6.803477,11.255570,15.768683,17.861670,0.044783,0.045883,0.017062,0.022285,0.089438,0.073505,17.0,17.0,-16.5,-20.0,6.5,-27.0,-14.813380,-21.970365,-21.505603,4.936179,8.623443,2.061137,14.263977,16.658121,14.923928
0.819999,8.222864,7.313498,6.577462,11.255570,15.851278,17.861670,0.044783,0.045883,0.017062,0.022285,0.089438,0.073505,17.0,17.0,-16.5,-20.0,6.5,-27.0,-14.813380,-21.862354,-21.505603,4.936179,8.374185,2.061137,14.263977,16.735326,14.923928
0.838838,7.986516,6.865962,6.181393,11.367212,15.875231,18.116989,0.044783,0.045883,0.036723,0.041946,0.089438,0.073505,17.0,17.0,-16.5,-20.0,6.5,-27.0,-15.022111,-21.808035,-21.354893,4.929977,8.248926,2.376112,14.180855,16.773197,14.898543
0.840033,7.900960,6.865962,6.070019,11.367212,15.894037,18.116989,0.069481,0.070581,0.036723,0.041946,0.015135,0.099215,17.0,17.0,-16.5,-20.0,6.5,3.0,-15.022111,-21.753571,-21.354893,4.929977,8.123333,2.376112,14.180855,16.810512,14.898543
0.858981,7.672630,6.415792,5.675601,11.492658,15.906748,18.290564,0.085077,0.086177,0.057671,0.062895,0.015135,0.099215,17.0,17.0,-16.5,-20.0,6.5,3.0,-15.231490,-21.698877,-21.198624,4.922194,7.997514,2.698858,14.093826,16.847832,14.876429
0.860009,7.591359,6.415792,5.566276,11.492658,15.913517,18.290564,0.085077,0.086177,0.057671,0.062895,0.035781,0.009873,17.0,17.0,-16.5,-20.0,6.5,3.0,-15.231490,-21.646167,-21.198624,4.922194,7.871270,2.698858,14.093826,16.883735,14.876429
0.878847,7.373080,5.969952,5.184090,11.627900,15.902007,18.375533,0.104575,0.005729,0.076366,0.081590,0.035781,0.009873,17.0,13.5,-16.5,-20.0,6.5,3.0,-15.441880,-21.593229,-21.039264,4.912844,7.744929,3.020788,14.003053,16.918960,14.857308
0.87998,7.294925,5.969952,5.077711,11.627900,15.907915,18.375533,0.104575,0.005729,0.076366,0.081590,0.035781,0.009873,17.0,13.5,-16.5,-20.0,6.5,3.0,-15.441880,-21.540321,-21.039264,4.912844,7.618436,3.020788,14.003053,16.953430,14.857308
0.898877,7.008903,5.530566,4.606434,11.772432,15.890596,18.407165,0.014886,0.016053,0.096352,0.101576,0.056443,0.030534,17.0,13.5,-16.5,-20.0,6.5,3.0,-15.656703,-21.434099,-20.880593,4.903434,7.365016,3.344997,13.907610,17.020009,14.840030
0.899976,6.935963,5.530566,4.505752,11.772432,15.883250,18.407165,0.014886,0.016053,0.096352,0.101576,0.075671,0.049763,17.0,13.5,-16.5,-20.0,6.5,3.0,-15.656703,-21.380862,-20.880593,4.903434,7.238063,3.344997,13.907610,17.052623,14.840030
0.918872,6.738393,5.104942,4.159958,11.928239,15.870770,18.377665,0.044880,0.046047,0.016224,0.011435,0.075671,0.049763,17.0,13.5,-16.5,10.0,6.5,3.0,-15.872094,-21.327384,-20.722518,4.893979,7.111079,3.670019,13.808727,17.084427,14.826443
0.919995,6.656924,5.104942,4.049649,11.928239,15.863854,18.377665,0.044880,0.046047,0.016224,0.011435,0.095601,0.069692,17.0,13.5,-16.5,10.0,6.5,3.0,-15.872094,-21.263455,-20.722518,4.893979,6.963319,3.670019,13.808727,17.120178,14.826443
0.938794,6.473615,4.698020,3.733937,12.110092,15.860059,18.319738,0.064615,0.065782,0.036216,0.031427,0.005035,0.079530,17.0,13.5,-16.5,10.0,-23.5,3.0,-16.087031,-21.209611,-20.565461,4.883743,6.836185,3.995299,13.707009,17.150093,14.814130
0.94004,6.409164,4.698020,3.647691,12.110092,15.853292,18.319738,0.064615,0.065782,0.036216,0.031427,0.014840,0.089335,17.0,13.5,-16.5,10.0,-23.5,3.0,-16.087031,-21.155567,-20.565461,4.883743,6.708979,3.995299,13.707009,17.179161,14.814130
0.958864,6.237241,4.309290,3.371829,12.361681,15.852660,18.224788,0.084900,0.086067,0.056480,0.051691,0.014840,0.089335,17.0,13.5,-16.5,10.0,-23.5,3.0,-16.308810,-21.101278,-20.409548,4.871732,6.581241,4.319817,13.599922,17.207277,14.803800
0.960106,6.237241,4.309290,3.371829,12.361681,15.852660,18.224788,0.084900,0.086067,0.056480,0.051691,0.035337,0.109832,17.0,13.5,-16.5,10.0,-23.5,3.0,-16.308810,-21.101278,-20.409548,4.871732,6.581241,4.319817,13.599922,17.207277,14.803800
0.978851,6.020497,3.946284,3.072859,12.710783,15.819111,18.097385,0.105608,0.106776,0.066611,0.061821,0.044904,0.009279,17.0,13.5,-16.5,10.0,-23.5,3.0,-16.534794,-20.992211,-20.253170,4.857837,6.325614,4.648398,13.490323,17.261720,14.795300
0.97998,5.966296,3.946284,3.013252,12.710783,15.817008,18.097385,0.105608,0.106776,0.066611,0.061821,0.054879,0.019254,17.0,13.5,-16.5,10.0,-23.5,3.0,-16.534794,-20.937414,-20.253170,4.857837,6.197853,4.648398,13.490323,17.287424,14.795300
0.998838,5.775697,3.624257,2.821995,13.109382,15.790749,17.922575,0.006945,0.008073,0.096721,0.091932,0.064956,0.029331,17.0,13.5,-16.5,10.0,-23.5,3.0,-16.766279,-20.827106,-20.102447,4.842807,5.942500,4.965657,13.378686,17.335838,14.789408
0.999999,5.729406,3.624257,2.787292,13.109382,15.777620,17.922575,0.006945,0.008073,0.096721,0.091932,0.074880,0.039254,17.0,13.5,-16.5,10.0,-23.5,3.0,-16.766279,-20.771578,-20.102447,4.842807,5.814764,4.965657,13.378686,17.358508,14.789408
1.018836,5.605860,3.345942,2.732904,13.515892,15.753372,17.725738,0.035253,0.036382,0.006573,0.111761,0.074880,0.039254,17.0,17.0,-16.5,10.0,-23.5,3.0,-17.009030,-20.715800,-19.952748,4.826120,5.687289,5.283764,13.264159,17.380457,14.787450
1.020015,5.566163,3.345942,2.721856,13.515892,15.762234,17.725738,0.035253,0.036382,0.006573,0.111761,0.094699,0.059073,17.0,17.0,-16.5,10.0,6.5,3.0,-17.009030,-20.659717,-19.952748,4.826120,5.559751,5.283764,13.264159,17.401361,14.787450
1.038845,5.460099,3.129786,2.755381,13.912321,15.738396,17.494495,0.044801,0.045930,0.026586,0.021778,0.105239,0.069613,17.0,17.0,-16.5,10.0,6.5,3.0,-17.259081,-20.603264,-19.805867,4.808490,5.432311,5.598694,13.150279,17.421107,14.788884
1.040002,5.426471,3.129786,2.766975,13.912321,15.726760,17.494495,0.059519,0.060648,0.026586,0.021778,0.005490,0.079488,17.0,17.0,-16.5,10.0,6.5,3.0,-17.259081,-20.546794,-19.805867,4.808490,5.305740,5.598694,13.150279,17.438668,14.788884
1.058861,5.338189,2.987152,2.881768,14.266773,15.723686,17.239398,0.075498,0.076627,0.046683,0.041875,0.015110,0.089108,17.0,17.0,-16.5,10.0,6.5,3.0,-17.517102,-20.490015,-19.658356,4.791096,5.179191,5.910698,13.038363,17.455085,14.794667
1.060065,5.311665,2.987152,2.914740,14.266773,15.688902,17.239398,0.075498,0.076627,0.046683,0.041875,0.025624,0.099622,17.0,17.0,-16.5,10.0,6.5,3.0,-17.517102,-20.432809,-19.658356,4.791096,5.052902,5.910698,13.038363,17.470506,14.794667
1.078835,5.224710,2.930287,3.149373,14.591675,15.652603,16.933019,0.095144,0.096272,0.066358,0.061550,0.035451,0.009490,17.0,17.0,-16.5,-20.0,6.5,-27.0,-17.782842,-20.317316,-19.510016,4.774368,4.800857,6.219104,12.929834,17.498569,14.804985
1.080002,5.208475,2.930287,3.204206,14.591675,15.652394,16.933019,0.095144,0.096272,0.066358,0.061550,0.045156,0.019195,17.0,17.0,-16.5,-20.0,6.5,-27.0,-17.782842,-20.259026,-19.510016,4.774368,4.675241,6.219104,12.929834,17.510980,14.804985
1.098847,5.166495,2.965927,3.448993,14.847337,15.606041,16.613287,0.115414,0.016559,0.086260,0.081453,0.055054,0.029093,17.0,17.0,-16.5,-20.0,6.5,-27.0,-18.058811,-20.200370,-19.364479,4.757357,4.549877,6.522358,12.825165,17.522330,14.819339
1.099982,5.158218,2.965927,3.516405,14.847337,15.620647,16.613287,0.115414,0.016559,0.086260,0.081453,0.065102,0.039141,17.0,17.0,-16.5,-20.0,6.5,-27.0,-18.058811,-20.141319,-19.364479,4.757357,4.424753,6.522358,12.825165,17.532580,14.819339
1.118852,5.138760,3.090808,3.794817,15.078907,15.579111,16.274546,0.024518,0.035665,0.106824,0.102016,0.075167,0.049206,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-18.340156,-20.081782,-19.221763,4.740851,4.299937,6.819734,12.727241,17.541718,14.837717
1.119993,5.138585,3.090808,3.871412,15.078907,15.591508,16.274546,0.024518,0.035665,0.106824,0.102016,0.085457,0.059496,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-18.340156,-20.021672,-19.221763,4.740851,4.175474,6.819734,12.727241,17.549886,14.837717
1.138839,5.141730,3.291820,4.173132,15.222925,15.559361,15.951017,0.044711,0.055859,0.016388,0.011602,0.095082,0.069121,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-18.628494,-19.960932,-19.081566,4.725102,4.051273,7.111083,12.636629,17.556786,14.858767
1.140024,5.149912,3.291820,4.256019,15.222925,15.559913,15.951017,0.044711,0.055859,0.016388,0.011602,0.005201,0.079208,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-18.628494,-19.901140,-19.081566,4.725102,3.928274,7.111083,12.636629,17.562786,14.858767
1.158846,5.192079,3.551271,4.657165,15.336155,15.519292,15.630857,0.064915,0.076062,0.036750,0.031964,0.015572,0.089580,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-18.921489,-19.779654,-18.940447,4.710570,3.683439,7.392344,12.554442,17.571039,14.882370
1.160001,5.209948,3.551271,4.745512,15.336155,15.480964,15.630857,0.064915,0.076062,0.036750,0.031964,0.025146,0.099153,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-18.921489,-19.717950,-18.940447,4.710570,3.561663,7.392344,12.554442,17.573328,14.882370
1.178839,5.263903,3.856348,5.070392,15.372912,15.476288,15.338294,0.084654,0.095801,0.056744,0.051959,0.035169,0.109177,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-19.216164,-19.655715,-18.801510,4.697960,3.440473,7.667255,12.481897,17.574459,14.907340
1.180007,5.289232,3.856348,5.161455,15.372912,15.430770,15.338294,0.084654,0.095801,0.056744,0.051959,0.045383,0.009468,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-19.216164,-19.592949,-18.801510,4.697960,3.319787,7.667255,12.481897,17.574504,14.907340
1.198845,5.365161,4.198065,5.493907,15.380187,15.416662,15.060401,0.104468,0.015611,0.076511,0.071726,0.055240,0.019325,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-19.515282,-19.529696,-18.663220,4.687189,3.199620,7.939010,12.418574,17.573367,14.933212
1.199983,5.397618,4.198065,5.586859,15.380187,15.384531,15.060401,0.104468,0.015611,0.076511,0.071726,0.065306,0.029390,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-19.515282,-19.465921,-18.663220,4.687189,3.079987,7.939010,12.418574,17.571122,14.933212
1.218861,5.494786,4.561831,5.919066,15.334189,15.351201,14.795832,0.015296,0.036440,0.096533,0.091747,0.075886,0.039971,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-19.817187,-19.401689,-18.527743,4.678755,2.960888,8.202121,12.364961,17.567746,14.959866
1.220192,5.534015,4.561831,6.013299,15.334189,15.318174,14.795832,0.015296,0.036440,0.096533,0.091747,0.085493,0.049578,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-19.817187,-19.337044,-18.527743,4.678755,2.842355,8.202121,12.364961,17.563271,14.959866
1.238876,5.659072,4.946781,6.365556,15.256367,15.287454,14.528096,0.035101,0.056245,0.007106,0.112335,0.095351,0.059436,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-20.121957,-19.260126,-18.392022,4.672752,2.704888,8.463695,12.321080,17.556522,14.986923
1.240005,5.753480,4.946781,6.556431,15.256367,15.213471,14.528096,0.035101,0.056245,0.007106,0.112335,0.105416,0.069501,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-20.121957,-19.130641,-18.392022,4.672752,2.471660,8.463695,12.321080,17.543629,14.986923
1.258838,5.893980,5.208405,6.770985,15.130664,15.178174,14.410239,0.054617,0.075761,0.026591,0.021836,0.115172,0.079256,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-20.421892,-19.066310,-18.325540,4.669522,2.356311,8.590515,12.287611,17.536463,15.000285
1.259978,5.893980,5.208405,6.770985,15.130664,15.178174,14.410239,0.054617,0.075761,0.026591,0.021836,0.115172,0.079256,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-20.421892,-19.066310,-18.325540,4.669522,2.356311,8.590515,12.287611,17.536463,15.000285
1.278838,6.104725,5.740300,7.323039,14.994838,15.107385,14.039782,0.074466,0.095610,0.046514,0.041759,0.025456,0.099542,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-20.722759,-18.936732,-18.122793,4.669078,2.127476,8.969340,12.263691,17.518978,15.038392
1.279998,6.163291,5.740300,7.418871,14.994838,15.064853,14.039782,0.074466,0.095610,0.046514,0.041759,0.035252,0.109337,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-20.722759,-18.871429,-18.122793,4.669078,2.013963,8.969340,12.263691,17.508602,15.038392
1.298828,6.333149,6.143882,7.753826,14.839763,15.020326,13.791257,0.095156,0.016301,0.066915,0.062160,0.045235,0.019318,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-21.018198,-18.805792,-17.985765,4.671483,1.901096,9.216062,12.249423,17.497183,15.059839
1.299989,6.395966,6.143882,7.849284,14.839763,14.977537,13.791257,0.095156,0.016301,0.066915,0.062160,0.055609,0.029692,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-21.018198,-18.739845,-17.985765,4.671483,1.788909,9.216062,12.249423,17.484712,15.059839
1.318838,6.577819,6.548683,8.181013,14.667413,14.933430,13.529886,0.014987,0.036138,0.086375,0.081619,0.065351,0.039435,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-21.309069,-18.673582,-17.849564,4.676625,1.677394,9.458153,12.243736,17.471214,15.081704
1.320278,6.644410,6.548683,8.275934,14.667413,14.893339,13.529886,0.014987,0.036138,0.086375,0.081619,0.075147,0.049231,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-21.309069,-18.607016,-17.849564,4.676625,1.566584,9.458153,12.243736,17.456676,15.081704
1.338848,6.839017,6.953999,8.602937,14.477088,14.850561,13.283108,0.035165,0.056315,0.006586,0.101811,0.085127,0.059211,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-21.600277,-18.540167,-17.714601,4.684413,1.456513,9.694296,12.246067,17.441117,15.102761
1.340221,6.908858,6.953999,8.697109,14.477088,14.802640,13.283108,0.035165,0.056315,0.006586,0.101811,0.095096,0.069179,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-21.600277,-18.473089,-17.714601,4.684413,1.347201,9.694296,12.246067,17.424486,15.102761
1.358845,7.185287,7.360386,9.118073,14.298622,14.702435,13.037242,0.054496,0.075646,0.016599,0.111824,0.105806,0.079889,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-21.886021,-18.341264,-17.578860,4.694580,1.129956,9.928999,12.255679,17.389537,15.123518
1.36004,7.258474,7.360386,9.211842,14.298622,14.644835,13.037242,0.054496,0.075646,0.016599,0.111824,0.005545,0.089624,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-21.886021,-18.274926,-17.578860,4.694580,1.022573,9.928999,12.255679,17.370540,15.123518
1.378907,7.471626,7.757013,9.527320,14.111466,14.592059,12.762375,0.074418,0.095569,0.037327,0.022540,0.015315,0.099394,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-22.166146,-18.208340,-17.446899,4.706924,0.915990,10.152752,12.272189,17.350553,15.143235
1.380384,7.547099,7.757013,9.619981,14.111466,14.532256,12.762375,0.074418,0.095569,0.037327,0.022540,0.015315,0.099394,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-22.166146,-18.141494,-17.446899,4.706924,0.810297,10.152752,12.272189,17.329578,15.143235
1.398851,7.769221,8.152742,9.930985,13.914290,14.474489,12.476380,0.095123,0.016204,0.057553,0.042767,0.035112,0.017662,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-22.445708,-18.074420,-17.315396,4.721802,0.705504,10.372266,12.295310,17.307494,15.162252
1.400009,7.846572,8.152742,10.022358,13.914290,14.415713,12.476380,0.095123,0.016204,0.057553,0.042767,0.035112,0.017662,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-22.445708,-18.007128,-17.315396,4.721802,0.601633,10.372266,12.295310,17.284489,15.162252
1.418861,8.073883,8.544390,10.328683,13.715446,14.356252,12.175462,0.014657,0.035758,0.076840,0.062054,0.055181,0.037731,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-22.719017,-17.939768,-17.184437,4.738465,0.498691,10.587608,12.323941,17.260607,15.180960
1.420179,8.152817,8.544390,10.418728,13.715446,14.292421,12.175462,0.014657,0.035758,0.076840,0.062054,0.055181,0.037731,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-22.719017,-17.872241,-17.184437,4.738465,0.396706,10.587608,12.323941,17.235795,15.180960
1.438843,8.464037,8.925726,10.804570,13.525652,14.158410,11.863132,0.024449,0.045551,0.097955,0.083168,0.075204,0.057754,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-22.986318,-17.738474,-17.057015,4.756706,0.194525,10.793360,12.357436,17.183051,15.198347
1.439992,8.543599,8.925726,10.893844,13.525652,14.089032,11.863132,0.038878,0.059980,0.097955,0.083168,0.085327,0.067878,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-22.986318,-17.672298,-17.057015,4.756706,0.094354,10.793360,12.357436,17.155013,15.198347
1.458871,8.781492,9.305530,11.185438,13.326116,14.015825,11.535682,0.054531,0.075633,0.016864,0.102073,0.095433,0.077983,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-23.252411,-17.606077,-16.930052,4.776451,-0.004849,10.995359,12.396223,17.126199,15.215063
1.46005,8.862082,9.305530,11.273296,13.326116,13.936430,11.535682,0.054531,0.075633,0.016864,0.102073,0.005236,0.087778,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-23.252411,-17.539860,-16.930052,4.776451,-0.103072,10.995359,12.396223,17.096594,15.215063
1.478834,9.103547,9.680317,11.557327,13.128691,13.857028,11.191643,0.074393,0.095494,0.034700,0.009912,0.015133,0.097675,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-23.513868,-17.473642,-16.804419,4.795556,-0.200314,11.190437,12.436827,17.066246,15.229199
1.479999,9.184911,9.680317,11.643735,13.128691,13.774571,11.191643,0.074393,0.095494,0.034700,0.009912,0.025099,0.107641,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-23.513868,-17.407485,-16.804419,4.795556,-0.296567,11.190437,12.436827,17.035192,15.229199
1.49885,9.428148,10.049619,11.919974,12.929118,13.693629,10.843669,0.094540,0.005687,0.066954,0.042167,0.035265,0.009326,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-23.770123,-17.341618,-16.681188,4.813290,-0.391799,11.378823,12.478972,17.003499,15.242234
1.499988,9.509808,10.049619,12.004881,12.929118,13.608186,10.843669,0.094540,0.005687,0.066954,0.042167,0.045228,0.019289,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-23.770123,-17.275869,-16.681188,4.813290,-0.486037,11.378823,12.478972,16.970992,15.242234
1.518834,9.838834,10.412888,12.356298,12.743044,13.431286,10.452351,0.014485,0.025610,0.086746,0.061958,0.055642,0.029703,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-24.025042,-17.144884,-16.560698,4.832182,-0.671557,11.560126,12.525217,16.904136,15.254057
1.519995,9.934530,10.412888,12.452626,12.743044,13.310449,10.452351,0.014485,0.025610,0.086746,0.061958,0.065366,0.039428,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-24.025042,-17.067956,-16.560698,4.832182,-0.777575,11.560126,12.525217,16.863934,15.254057
1.538908,10.181973,10.766787,12.712378,12.535520,13.197274,10.080557,0.024444,0.035570,0.106390,0.081602,0.075411,0.049473,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-24.273798,-17.004757,-16.443241,4.851687,-0.868992,11.734178,12.574277,16.829562,15.264519
1.54003,10.263268,10.766787,12.794939,12.535520,13.068893,10.080557,0.039036,0.050161,0.106390,0.081602,0.085550,0.059612,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-24.273798,-16.941880,-16.443241,4.851687,-0.959143,11.734178,12.574277,16.794692,15.264519
1.558859,10.510655,11.112326,13.045814,12.336700,12.927694,9.706381,0.054644,0.065770,0.016477,0.101863,0.095555,0.069616,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-24.517999,-16.879403,-16.328831,4.871799,-1.047941,11.901279,12.626165,16.759249,15.273377
1.56014,10.591052,11.112326,13.126099,12.336700,12.780091,9.706381,0.054644,0.065770,0.016477,0.101863,0.105626,0.079687,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-24.517999,-16.817552,-16.328831,4.871799,-1.135315,11.901279,12.626165,16.723489,15.273377
1.578867,10.838588,11.451350,13.369011,12.132338,12.624601,9.329062,0.074708,0.085834,0.037464,0.022863,0.005436,0.089509,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-24.759097,-16.756224,-16.217094,4.892372,-1.221250,12.062548,12.680926,16.687499,15.280192
1.58004,10.917920,11.451350,13.446856,12.132338,12.460734,9.329062,0.074708,0.085834,0.037464,0.022863,0.005436,0.089509,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-24.759097,-16.695463,-16.217094,4.892372,-1.305679,12.062548,12.680926,16.651185,15.280192
1.598831,11.162863,11.778539,13.678836,11.923110,12.291461,8.965650,0.095184,0.006314,0.056507,0.041906,0.018762,0.102834,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-24.993904,-16.635364,-16.110196,4.913067,-1.388632,12.215309,12.737511,16.614741,15.285253
1.599971,11.240876,11.778539,13.754271,11.923110,12.120210,8.965650,0.095184,0.006314,0.056507,0.041906,0.035347,0.009444,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-24.993904,-16.575976,-16.110196,4.913067,-1.470138,12.215309,12.737511,16.578146,15.285253
1.61884,11.483746,12.099098,13.979100,11.714826,11.931654,8.598947,0.005177,0.026328,0.076592,0.061991,0.045372,0.019469,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-25.224109,-16.517329,-16.005934,4.933944,-1.550012,12.363496,12.796007,16.541233,15.289032
1.619987,11.560059,12.099098,14.051928,11.714826,11.761640,8.598947,0.005177,0.026328,0.076592,0.061991,0.055244,0.029341,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-25.224109,-16.459472,-16.005934,4.933944,-1.628436,12.363496,12.796007,16.504276,15.289032
1.638837,11.874111,12.408265,14.336559,11.505248,11.389913,8.245882,0.014519,0.035670,0.096373,0.081771,0.065271,0.039368,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-25.448462,-16.346517,-15.906386,4.954738,-1.781038,12.503406,12.855787,16.430480,15.291241
1.640001,11.948346,12.408265,14.408078,11.505248,11.196581,8.245882,0.029455,0.050606,0.096373,0.081771,0.075392,0.049489,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-25.448462,-16.291944,-15.906386,4.954738,-1.857244,12.503406,12.855787,16.393872,15.291241
1.65884,12.184167,12.710212,14.615746,11.292799,11.002758,7.890659,0.044528,0.065679,0.007294,0.102535,0.085222,0.059319,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-25.667282,-16.238319,-15.809191,4.975405,-1.931876,12.638670,12.916720,16.357367,15.291983
1.659983,12.256272,12.710212,14.684570,11.292799,10.819465,7.890659,0.044528,0.065679,0.007294,0.102535,0.095257,0.069354,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-25.667282,-16.185581,-15.809191,4.975405,-2.004978,12.638670,12.916720,16.320807,15.291983
1.678838,12.490595,12.929395,14.817262,11.064694,10.642408,7.695143,0.064646,0.085797,0.026239,0.021458,0.105421,0.079518,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-25.883718,-16.133784,-15.762910,4.996291,-2.076690,12.702647,12.978826,16.284381,15.291954
1.679981,12.560646,12.929395,14.883837,11.064694,10.444407,7.695143,0.064646,0.085797,0.026239,0.021458,0.005681,0.089767,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-25.883718,-16.082929,-15.762910,4.996291,-2.147002,12.702647,12.978826,16.248032,15.291954
1.698834,12.788846,13.291172,15.141941,10.840333,10.282070,7.202675,0.084441,0.105592,0.046232,0.041451,0.015350,0.099437,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-26.092056,-16.033024,-15.623935,5.016706,-2.215954,12.892209,13.040198,16.211805,15.287450
1.699983,12.923596,13.291172,15.268928,10.840333,9.921386,7.202675,0.084441,0.105592,0.046232,0.041451,0.025102,0.009193,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-26.092056,-15.935936,-15.623935,5.016706,-2.349709,12.892209,13.040198,16.139953,15.287450
1.718839,13.147549,13.570818,15.452427,10.614057,9.740220,6.868538,0.105120,0.016295,0.066286,0.061505,0.035255,0.019346,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-26.296923,-15.888970,-15.535259,5.036829,-2.414627,13.011894,13.102869,16.104261,15.282783
1.719999,13.212096,13.570818,15.513181,10.614057,9.577020,6.868538,0.105120,0.016295,0.066286,0.061505,0.035255,0.019346,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-26.296923,-15.842935,-15.535259,5.036829,-2.478310,13.011894,13.102869,16.068724,15.282783
1.738974,13.432775,13.844355,15.690282,10.377086,9.413970,6.537342,0.014779,0.035943,0.086492,0.081711,0.055123,0.039214,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-26.498226,-15.797761,-15.449498,5.056692,-2.540732,13.127447,13.166556,16.033373,15.277172
1.739987,13.495241,13.844355,15.748774,10.377086,9.230454,6.537342,0.014779,0.035943,0.086492,0.081711,0.065664,0.049754,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-26.498226,-15.753469,-15.449498,5.056692,-2.601877,13.127447,13.166556,15.998168,15.277172
1.758861,13.710681,14.104437,15.917074,10.125750,9.049314,6.217414,0.034437,0.055601,0.007765,0.102975,0.081023,0.065114,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-26.692118,-15.709562,-15.369417,5.075500,-2.664088,13.234327,13.229942,15.962163,15.270808
1.759982,13.772506,14.104437,15.975501,10.125750,8.879166,6.217414,0.034437,0.055601,0.007765,0.102975,0.081023,0.065114,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-26.692118,-15.666526,-15.369417,5.075500,-2.724949,13.234327,13.229942,15.926463,15.270808
1.778848,13.983684,14.357688,16.136405,9.886358,8.683305,5.877704,0.054423,0.075588,0.026370,0.021587,0.095440,0.079531,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-26.882043,-15.624402,-15.292644,5.093515,-2.784428,13.336389,13.293980,15.891473,15.264779
1.779977,14.043253,14.357688,16.192420,9.886358,8.519262,5.877704,0.054423,0.075588,0.026370,0.021587,0.005147,0.089244,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-26.882043,-15.583249,-15.292644,5.093515,-2.842592,13.336389,13.293980,15.856874,15.264779
1.798832,14.307088,14.603285,16.400099,9.635728,8.202868,5.585197,0.074810,0.095974,0.047041,0.042259,0.015087,0.099184,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-27.067766,-15.503902,-15.219489,5.110863,-2.955427,13.433607,13.358445,15.788414,15.257448
1.799987,14.363058,14.603285,16.452877,9.635728,8.026358,5.585197,0.074810,0.095974,0.047041,0.042259,0.025444,0.109541,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-27.067766,-15.465660,-15.219489,5.110863,-3.009915,13.433607,13.358445,15.754595,15.257448
1.818844,14.561233,14.838070,16.597532,9.369814,7.877144,5.304112,0.086967,0.108132,0.066304,0.061522,0.035534,0.009615,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-27.246142,-15.428239,-15.150714,5.127140,-3.063204,13.525310,13.422119,15.721021,15.249598
1.819987,14.623754,14.838070,16.655634,9.369814,7.665116,5.304112,0.086967,0.108132,0.066304,0.061522,0.045214,0.019296,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-27.246142,-15.385408,-15.150714,5.127140,-3.123028,13.525310,13.422119,15.683076,15.249598
1.838852,14.818025,15.065523,16.792391,9.110159,7.505517,5.007400,0.014570,0.025612,0.086408,0.081625,0.055765,0.029846,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-27.421428,-15.349408,-15.086078,5.142442,-3.173662,13.611690,13.486301,15.650232,15.241564
1.839998,14.869656,15.065523,16.840480,9.110159,7.333025,5.007400,0.014570,0.025612,0.086408,0.081625,0.065412,0.039493,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-27.421428,-15.314318,-15.086078,5.142442,-3.223040,13.611690,13.486301,15.617793,15.241564
1.858867,15.057275,15.283699,16.970994,8.855762,7.187473,4.698450,0.036525,0.047566,0.106580,0.101797,0.075476,0.049557,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-27.589140,-15.280046,-15.023284,5.158332,-3.271263,13.694088,13.548683,15.585752,15.231416
1.859993,15.106671,15.283699,17.016960,8.855762,7.035741,4.698450,0.036525,0.047566,0.106580,0.101797,0.085579,0.059661,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-27.589140,-15.246695,-15.023284,5.158332,-3.318346,13.694088,13.548683,15.554044,15.231416
1.878837,15.287736,15.492402,17.139239,8.591824,6.893313,4.431337,0.054470,0.065511,0.016329,0.011548,0.095196,0.069277,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-27.750790,-15.214145,-14.963755,5.173202,-3.364350,13.770403,13.610176,15.522662,15.220895
1.879985,15.335168,15.492402,17.183248,8.591824,6.754615,4.431337,0.054470,0.065511,0.016329,0.011548,0.105567,0.079648,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-27.750790,-15.182369,-14.963755,5.173202,-3.409310,13.770403,13.610176,15.492373,15.220895
1.898842,15.512134,15.694810,17.299579,8.319576,6.615604,4.148846,0.074538,0.085579,0.036324,0.031542,0.005195,0.089284,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-27.909090,-15.151347,-14.907333,5.187342,-3.453249,13.842761,13.671818,15.462485,15.209698
1.9,15.602074,15.694810,17.383036,8.319576,6.350069,4.148846,0.074538,0.085579,0.036324,0.031542,0.015137,0.099226,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-27.909090,-15.091504,-14.907333,5.187342,-3.538218,13.842761,13.671818,15.403529,15.209698
1.918834,15.771238,15.887472,17.491109,8.053299,6.201658,3.834982,0.094537,0.105578,0.056759,0.051978,0.025063,0.109152,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-28.061048,-15.062779,-14.854800,5.200278,-3.579191,13.909796,13.732030,15.374545,15.198688
1.920001,15.813499,15.887472,17.530454,8.053299,6.057356,3.834982,0.094537,0.105578,0.056759,0.051978,0.035091,0.008745,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-28.061048,-15.034902,-14.854800,5.200278,-3.619114,13.909796,13.732030,15.345907,15.198688
1.938846,15.975782,16.070336,17.631331,7.780118,5.898376,3.494850,0.014753,0.015920,0.076267,0.071486,0.045088,0.018742,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-28.206821,-15.007644,-14.806488,5.211883,-3.658020,13.971686,13.790841,15.317973,15.188204
1.93997,16.015991,16.070336,17.668700,7.780118,5.762347,3.494850,0.014753,0.015920,0.076267,0.071486,0.055089,0.028743,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-28.206821,-14.981249,-14.806488,5.211883,-3.695854,13.971686,13.790841,15.290315,15.188204
1.958849,16.173286,16.243533,17.761135,7.506999,5.567406,3.121827,0.034551,0.035718,0.096396,0.091614,0.065159,0.038813,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-28.349108,-14.955753,-14.763735,5.222494,-3.732622,14.027271,13.849388,15.263288,15.178261
1.960246,16.209020,16.243533,17.794642,7.506999,5.411604,3.121827,0.034551,0.035718,0.096396,0.091614,0.075195,0.048849,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-28.349108,-14.932633,-14.763735,5.222494,-3.766468,14.027271,13.849388,15.238305,15.178261
1.978833,16.394099,16.407306,17.912970,7.244126,5.040534,2.752176,0.054925,0.056092,0.006360,0.111551,0.085148,0.058802,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-28.485412,-14.887345,-14.724263,5.232989,-3.834301,14.077917,13.904965,15.186886,15.168980
1.979989,16.427362,16.407306,17.944983,7.244126,4.844381,2.752176,0.054925,0.056092,0.006360,0.111551,0.095069,0.068724,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-28.485412,-14.866474,-14.724263,5.232989,-3.866501,14.077917,13.904965,15.162751,15.168980
1.998879,16.569414,16.562405,18.021865,6.976268,4.671425,2.395417,0.075333,0.076501,0.026495,0.021708,0.005180,0.078814,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-28.616627,-14.846845,-14.688022,5.242801,-3.897593,14.123561,13.959407,15.139144,15.159131
2.000006,16.599758,16.562405,18.051764,6.976268,4.474446,2.395417,0.075333,0.076501,0.026495,0.021708,0.015210,0.088844,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-28.616627,-14.828328,-14.688022,5.242801,-3.927607,14.123561,13.959407,15.116298,15.159131
2.018829,16.681481,16.657846,18.120201,6.843469,4.281166,2.065919,0.094944,0.096112,0.046769,0.041982,0.025621,0.099255,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-28.679529,-14.811073,-14.656777,5.247347,-3.956414,14.163043,13.985774,15.094171,15.150508
2.019985,16.708820,16.657846,18.147810,6.843469,4.091327,2.065919,0.094944,0.096112,0.046769,0.041982,0.035113,0.108747,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-28.679529,-14.794870,-14.656777,5.247347,-3.984076,14.163043,13.985774,15.072853,15.150508
2.038827,16.894831,16.842983,18.213140,6.434834,3.883974,1.763880,0.114562,0.005737,0.066524,0.061737,0.045118,0.009187,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-28.864579,-14.777413,-14.629381,5.260032,-4.014591,14.197702,14.064623,15.048718,15.143166
2.039999,16.919887,16.842983,18.238834,6.434834,3.701947,1.763880,0.114562,0.005737,0.066524,0.061737,0.055102,0.019172,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-28.864579,-14.762926,-14.629381,5.260032,-4.040285,14.197702,14.064623,15.029022,15.143166
2.058842,17.041600,16.969215,18.293293,6.161976,3.527466,1.475276,0.024654,0.025807,0.087644,0.082858,0.065771,0.029841,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-28.980630,-14.749531,-14.606040,5.267367,-4.064898,14.227395,14.115205,15.010072,15.136634
2.060004,17.063848,16.969215,18.316916,6.161976,3.361937,1.475276,0.024654,0.025807,0.087644,0.082858,0.075135,0.039205,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-28.980630,-14.737220,-14.606040,5.267367,-4.088478,14.227395,14.115205,14.991764,15.136634
2.078844,17.197300,17.085442,18.386304,5.890498,3.029587,1.202381,0.044621,0.045774,0.007591,0.102828,0.085493,0.049563,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-29.090172,-14.715308,-14.586337,5.273653,-4.132752,14.252282,14.163789,14.957497,15.130895
2.080004,17.215775,17.085442,18.406976,5.890498,2.849716,1.202381,0.044621,0.045774,0.007591,0.102828,0.095303,0.059373,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-29.090172,-14.705815,-14.586337,5.273653,-4.153334,14.252282,14.163789,14.941679,15.130895
2.098838,17.321919,17.194142,18.447245,5.620687,2.662836,0.970811,0.064486,0.065639,0.026441,0.021692,0.105340,0.069410,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-29.195691,-14.697362,-14.569994,5.279006,-4.172739,14.272996,14.211699,14.927138,15.125831
2.100007,17.337610,17.194142,18.465624,5.620687,2.491043,0.970811,0.064486,0.065639,0.026441,0.021692,0.005262,0.079371,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-29.195691,-14.689865,-14.569994,5.279006,-4.191017,14.272996,14.211699,14.913419,15.125831
2.118846,17.435518,17.293732,18.499920,5.362909,2.313163,0.748951,0.084426,0.085578,0.046549,0.041800,0.015342,0.089451,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-29.294623,-14.683271,-14.556547,5.283500,-4.208201,14.289969,14.257656,14.900567,15.121255
2.119986,17.448756,17.293732,18.516221,5.362909,2.154313,0.748951,0.084426,0.085578,0.046549,0.041800,0.025203,0.099313,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-29.294623,-14.677480,-14.556547,5.283500,-4.224396,14.289969,14.257656,14.888646,15.121255
2.138837,17.540833,17.385891,18.544890,5.116620,1.992552,0.538776,0.104907,0.006044,0.066298,0.061549,0.035095,0.109205,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-29.389369,-14.672499,-14.546193,5.287377,-4.239645,14.303268,14.302817,14.877629,15.117086
2.140005,17.552992,17.385891,18.559911,5.116620,1.847189,0.538776,0.104907,0.006044,0.066298,0.061549,0.045111,0.009234,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-29.389369,-14.667220,-14.546193,5.287377,-4.254553,14.303268,14.302817,14.866244,15.117086
2.158854,17.612705,17.435214,18.596807,4.984150,1.576146,0.356078,0.015065,0.026228,0.086281,0.081532,0.055279,0.019402,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-29.435372,-14.659143,-14.537758,5.289200,-4.281536,14.312972,14.325256,14.846229,15.112247
2.159988,17.621515,17.435214,18.609095,4.984150,1.453051,0.356078,0.015065,0.026228,0.086281,0.081532,0.055279,0.019402,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-29.435372,-14.656221,-14.537758,5.289200,-4.293715,14.312972,14.325256,14.837325,15.112247
2.178832,17.738947,17.548752,18.627167,4.602257,1.334821,0.200721,0.034816,0.045979,0.006360,0.101610,0.075151,0.039274,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-29.564290,-14.653959,-14.531125,5.294837,-4.305063,14.319632,14.388465,14.829121,15.106608
2.179973,17.745876,17.548752,18.637816,4.602257,1.224324,0.200721,0.034816,0.045979,0.006360,0.101610,0.085033,0.049157,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-29.564290,-14.652289,-14.531125,5.294837,-4.315611,14.319632,14.388465,14.821635,15.106608
2.198874,17.819160,17.619127,18.651304,4.368154,1.115804,0.121102,0.054709,0.065872,0.026332,0.021541,0.095088,0.059211,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-29.643625,-14.651176,-14.526872,5.297541,-4.325350,14.323335,14.428958,14.814842,15.101615
2.199982,17.824354,17.619127,18.660362,4.368154,1.020304,0.121102,0.054709,0.065872,0.026332,0.021541,0.095088,0.059211,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-29.643625,-14.650605,-14.526872,5.297541,-4.334318,14.323335,14.428958,14.808743,15.101615
2.218835,17.892535,17.683512,18.669714,4.140817,0.939669,0.193716,0.074597,0.085760,0.046361,0.041571,0.015333,0.079429,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-29.718939,-14.650536,-14.524627,5.299730,-4.342581,14.324393,14.468772,14.803241,15.097220
2.219991,17.896232,17.683512,18.677407,4.140817,0.866535,0.193716,0.074597,0.085760,0.046361,0.041571,0.025096,0.089192,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-29.718939,-14.650911,-14.524627,5.299730,-4.350195,14.324393,14.468772,14.798319,15.097220
2.238835,17.959269,17.741794,18.682986,3.904436,0.785999,0.326018,0.094613,0.105776,0.067549,0.062758,0.035097,0.099192,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-29.789941,-14.651638,-14.524405,5.301301,-4.357123,14.323032,14.507642,14.793958,15.093327
2.24,17.962013,17.741794,18.689194,3.904436,0.717484,0.326018,0.094613,0.105776,0.067549,0.062758,0.045098,0.109193,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-29.789941,-14.652219,-14.524405,5.301301,-4.363259,14.323032,14.507642,14.789707,15.093327
2.258854,18.020634,17.793343,18.695992,3.694991,0.629530,0.428650,0.014428,0.015592,0.086417,0.081627,0.055106,0.009173,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-29.855408,-14.654516,-14.525902,5.302235,-4.373482,14.319540,14.544666,14.782662,15.090103
2.259994,18.021384,17.793343,18.700237,3.694991,0.607650,0.428650,0.014428,0.015592,0.086417,0.081627,0.065280,0.019347,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-29.855408,-14.656248,-14.525902,5.302235,-4.377669,14.319540,14.544666,14.779833,15.090103
2.278851,18.073278,17.840061,18.698885,3.479471,0.597503,0.536257,0.034403,0.035568,0.006547,0.101743,0.075162,0.029229,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-29.916894,-14.658321,-14.528630,5.302658,-4.381380,14.314503,14.580700,14.777482,15.086411
2.27997,18.072995,17.840061,18.702164,3.479471,0.588498,0.536257,0.034403,0.035568,0.006547,0.101743,0.085193,0.039260,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-29.916894,-14.660683,-14.528630,5.302658,-4.384611,14.314503,14.580700,14.775581,15.086411
2.298843,18.119746,17.881946,18.698553,3.293372,0.585777,0.633651,0.055070,0.056234,0.026717,0.121913,0.095136,0.049202,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-29.973858,-14.663316,-14.532417,5.302319,-4.387234,14.308315,14.615762,14.774059,15.082612
2.300022,18.118395,17.881946,18.700567,3.293372,0.584936,0.633651,0.055070,0.056234,0.026717,0.121913,0.005138,0.059205,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-29.973858,-14.666154,-14.532417,5.302319,-4.389210,14.308315,14.615762,14.772911,15.082612
2.318836,18.160133,17.918348,18.694031,3.105521,0.608552,0.710273,0.074511,0.075675,0.046544,0.031760,0.015204,0.069271,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.026349,-14.669245,-14.537646,5.301286,-4.390711,14.300333,14.649762,14.772074,15.079199
2.319997,18.157117,17.918348,18.695233,3.105521,0.633817,0.710273,0.074511,0.075675,0.046544,0.031760,0.025139,0.079206,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.026349,-14.673543,-14.537646,5.301286,-4.391876,14.300333,14.649762,14.771658,15.079199
2.338836,18.195058,17.950995,18.686472,2.912125,0.665335,0.788708,0.094438,0.095603,0.067650,0.052866,0.035218,0.089285,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.075738,-14.677141,-14.543919,5.299586,-4.392452,14.291061,14.683534,14.771568,15.076219
2.33999,18.191866,17.950995,18.686194,2.912125,0.688619,0.788708,0.094438,0.095603,0.067650,0.052866,0.045105,0.099172,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.075738,-14.680724,-14.543919,5.299586,-4.392151,14.291061,14.683534,14.771751,15.076219
2.358861,18.220705,17.978427,18.673697,2.765481,0.750472,0.858420,0.004931,0.006074,0.091767,0.076984,0.055163,0.009240,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.120389,-14.688377,-14.551406,5.296860,-4.390444,14.280330,14.716180,14.773080,15.073745
2.359991,18.216456,17.978427,18.672147,2.765481,0.782135,0.858420,0.004931,0.006074,0.091767,0.076984,0.065321,0.019399,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.120389,-14.692416,-14.551406,5.296860,-4.388880,14.280330,14.716180,14.774063,15.073745
2.378815,18.244012,18.001350,18.658508,2.608796,0.810630,0.919905,0.024587,0.025729,0.106420,0.091636,0.075264,0.029341,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.160616,-14.696639,-14.559746,5.293288,-4.387034,14.268623,14.747652,14.775329,15.071373
2.379984,18.239120,18.001350,18.656233,2.608796,0.846206,0.919905,0.024587,0.025729,0.106420,0.091636,0.085248,0.039325,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.160616,-14.700984,-14.559746,5.293288,-4.384751,14.268623,14.747652,14.776835,15.071373
2.39883,18.263489,18.020953,18.640545,2.449157,0.872875,0.971640,0.044464,0.045607,0.017590,0.012836,0.095369,0.049447,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.198203,-14.705471,-14.569092,5.289030,-4.382077,14.255701,14.778856,14.778599,15.069409
2.400003,18.258057,18.020953,18.637623,2.449157,0.901639,0.971640,0.044464,0.045607,0.017590,0.012836,0.095369,0.049447,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.198203,-14.710049,-14.569092,5.289030,-4.379151,14.255701,14.778856,14.780595,15.069409
2.418863,18.278778,18.037140,18.620391,2.307453,0.937049,1.020201,0.064509,0.065652,0.036690,0.031936,0.005441,0.069517,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.232456,-14.714719,-14.579075,5.284077,-4.375782,14.241936,14.809108,14.782798,15.067646
2.420057,18.266618,18.037140,18.612836,2.307453,0.990873,1.020201,0.064509,0.065652,0.036690,0.031936,0.015691,0.079767,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.232456,-14.724331,-14.579075,5.284077,-4.368225,14.241936,14.809108,14.787552,15.067646
2.438846,18.283665,18.049946,18.593840,2.189467,1.009648,1.057858,0.074482,0.075624,0.056665,0.051911,0.025113,0.089189,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.263533,-14.729272,-14.589757,5.278494,-4.363955,14.227316,14.838289,14.790214,15.066037
2.44,18.277370,18.049946,18.589352,2.189467,1.039930,1.057858,0.088943,0.090086,0.056665,0.051911,0.035108,0.099184,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.263533,-14.733889,-14.589757,5.278494,-4.359467,14.227316,14.838289,14.792644,15.066037
2.458836,18.291914,18.059903,18.569097,2.078745,1.057561,1.089995,0.104586,0.005726,0.081577,0.076823,0.045193,0.009259,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.291941,-14.738586,-14.600965,5.272550,-4.354605,14.212026,14.866973,14.795250,15.064731
2.460089,18.285214,18.059903,18.564073,2.078745,1.082404,1.089995,0.104586,0.005726,0.081577,0.076823,0.055143,0.019209,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.291941,-14.743345,-14.600965,5.272550,-4.349585,14.212026,14.866973,14.798034,15.064731
2.478842,18.296794,18.066914,18.542655,1.964789,1.098557,1.115277,0.024682,0.025831,0.096512,0.091758,0.065119,0.029185,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.317356,-14.748146,-14.612408,5.266388,-4.344210,14.196104,14.894603,14.800826,15.062393
2.479991,18.289755,18.066914,18.537156,1.964789,1.121328,1.115277,0.024682,0.025831,0.096512,0.091758,0.075216,0.039282,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.317356,-14.753009,-14.612408,5.266388,-4.338715,14.196104,14.894603,14.803772,15.062393
2.498834,18.298815,18.071779,18.514765,1.858544,1.136117,1.130283,0.044549,0.045698,0.006316,0.111577,0.085119,0.049185,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.340448,-14.757880,-14.624097,5.259675,-4.332880,14.179679,14.921376,14.806850,15.059343
2.499974,18.291462,18.071779,18.508807,1.858544,1.157184,1.130283,0.044549,0.045698,0.006316,0.111577,0.095201,0.059267,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.340448,-14.762829,-14.624097,5.259675,-4.326929,14.179679,14.921376,14.810060,15.059343
2.518835,18.290632,18.074521,18.479093,1.759585,1.190185,1.139059,0.064600,0.065750,0.026360,0.021603,0.005400,0.069457,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.361497,-14.772765,-14.636288,5.252381,-4.314310,14.162725,14.947442,14.816817,15.056456
2.519972,18.282935,18.074521,18.472487,1.759585,1.191368,1.139059,0.064600,0.065750,0.026360,0.021603,0.015145,0.079201,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.361497,-14.777718,-14.636288,5.252381,-4.307711,14.162725,14.947442,14.820263,15.056456
2.538853,18.287315,18.075843,18.448873,1.660841,1.216641,1.138955,0.084983,0.086132,0.046926,0.042169,0.025179,0.089236,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.380435,-14.782778,-14.648496,5.244578,-4.300936,14.146017,14.972548,14.823781,15.053596
2.539981,18.279813,18.075843,18.442049,1.660841,1.220003,1.138955,0.084983,0.086132,0.046926,0.042169,0.035378,0.099434,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.380435,-14.787371,-14.648496,5.244578,-4.294115,14.146017,14.972548,14.826850,15.053596
2.558837,18.282290,18.074754,18.417900,1.569807,1.227534,1.134614,0.104682,0.105831,0.066506,0.061748,0.045202,0.109258,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.396977,-14.792023,-14.661100,5.236536,-4.287108,14.129001,14.996537,14.829995,15.051004
2.559986,18.274615,18.074754,18.410781,1.569807,1.242234,1.134614,0.104682,0.105831,0.066506,0.061748,0.055149,0.009191,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.396977,-14.796639,-14.661100,5.236536,-4.279993,14.129001,14.996537,14.833241,15.051004
2.578838,18.275107,18.072181,18.386542,1.491660,1.244273,1.128497,0.014672,0.015821,0.086433,0.081676,0.065199,0.019241,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.411497,-14.801266,-14.673726,5.228193,-4.272684,14.112194,15.019689,14.836563,15.048452
2.579977,18.267265,18.072181,18.379145,1.491660,1.258562,1.128497,0.014672,0.015821,0.086433,0.081676,0.075305,0.029347,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.411497,-14.805909,-14.673726,5.228193,-4.265291,14.112194,15.019689,14.839836,15.048452
2.598841,18.266057,18.067953,18.354503,1.421600,1.254978,1.119632,0.034550,0.035699,0.006716,0.101945,0.085203,0.039245,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.424287,-14.810515,-14.686631,5.219576,-4.257742,14.095223,15.041652,14.843183,15.045955
2.599971,18.250106,18.067953,18.339106,1.421600,1.270370,1.119632,0.034550,0.035699,0.006716,0.101945,0.095275,0.049317,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.424287,-14.819751,-14.686631,5.219576,-4.242354,14.095223,15.041652,14.850052,15.045955
2.61998,18.245681,18.072494,18.321294,1.353541,1.274632,1.129866,0.054839,0.055988,0.026398,0.011619,0.005711,0.059761,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.435739,-14.825555,-14.693147,5.210501,-4.233204,14.086622,15.062867,14.854374,15.044817
2.620042,18.245681,18.072494,18.321294,1.353541,1.274632,1.129866,0.054839,0.055988,0.026398,0.011619,0.005711,0.059761,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.435739,-14.825555,-14.693147,5.210501,-4.233204,14.086622,15.062867,14.854374,15.044817
2.63884,18.249666,18.056526,18.295854,1.276086,1.274632,1.101008,0.074608,0.075757,0.046468,0.031689,0.025487,0.079537,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.445767,-14.825555,-14.712576,5.201147,-4.233204,14.061345,15.083025,14.854374,15.041384
2.641191,18.233480,18.056526,18.279801,1.276086,1.272503,1.101008,0.074608,0.075757,0.046468,0.031689,0.035082,0.089132,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.445767,-14.834678,-14.712576,5.201147,-4.217161,14.061345,15.083025,14.861372,15.041384
2.658872,18.236196,18.049307,18.262953,1.224493,1.272503,1.088816,0.094556,0.095705,0.067678,0.052899,0.045259,0.099309,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.454429,-14.834678,-14.725555,5.191574,-4.217161,14.044599,15.102015,14.861372,15.039284
2.660002,18.211750,18.049307,18.238356,1.224493,1.274566,1.088816,0.094556,0.095705,0.067678,0.052899,0.055902,0.009969,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.454429,-14.848257,-14.725555,5.191574,-4.192576,14.044599,15.102015,14.871877,15.039284
2.678876,18.205070,18.040901,18.213380,1.154438,1.276973,1.079404,0.014395,0.015526,0.087176,0.072397,0.065876,0.019943,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.461578,-14.852725,-14.738470,5.182069,-4.184269,14.028034,15.120344,14.875419,15.037180
2.679994,18.197405,18.040901,18.205357,1.154438,1.269641,1.079404,0.014395,0.015526,0.087176,0.072397,0.065876,0.019943,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.461578,-14.856805,-14.738470,5.182069,-4.176247,14.028034,15.120344,14.878420,15.037180
2.698855,18.190095,18.030901,18.179644,1.087841,1.273190,1.062706,0.034797,0.035928,0.108228,0.093450,0.085132,0.039199,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.467476,-14.860881,-14.751493,5.172498,-4.168177,14.010506,15.137293,14.881322,15.032961
2.700017,18.182423,18.030901,18.171541,1.087841,1.267621,1.062706,0.034797,0.035928,0.108228,0.093450,0.095223,0.049290,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.467476,-14.864925,-14.751493,5.172498,-4.160073,14.010506,15.137293,14.884244,15.032961
2.718988,18.174176,18.020775,18.146285,1.037702,1.258448,1.042775,0.054533,0.055664,0.016412,0.011639,0.105166,0.059233,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.472478,-14.868957,-14.764279,5.162589,-4.151911,13.993518,15.153403,14.887181,15.028964
2.719997,18.166492,18.020775,18.138098,1.037702,1.263417,1.042775,0.054533,0.055664,0.016412,0.011639,0.005394,0.069455,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.472478,-14.872969,-14.764279,5.162589,-4.143723,13.993518,15.153403,14.890134,15.028964
2.739125,18.157572,18.010005,18.112931,0.977663,1.256459,1.014794,0.075156,0.076287,0.036395,0.031623,0.015382,0.079443,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.476654,-14.876932,-14.777075,5.152681,-4.135502,13.976675,15.168340,14.893099,15.024768
2.739986,18.142269,18.010005,18.096407,0.977663,1.244583,1.014794,0.075156,0.076287,0.036395,0.031623,0.025582,0.089643,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.476654,-14.884806,-14.777075,5.152681,-4.118973,13.976675,15.168340,14.898894,15.024768
2.758846,18.125034,17.999080,18.063449,0.929304,1.227266,0.986271,0.094422,0.095553,0.061991,0.057219,0.035254,0.099315,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.479981,-14.892562,-14.789547,5.142723,-4.102396,13.960385,15.182053,14.904562,15.020853
2.760025,18.125034,17.999080,18.063449,0.929304,1.227266,0.986271,0.094422,0.095553,0.061991,0.057219,0.045322,0.009391,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.479981,-14.892562,-14.789547,5.142723,-4.102396,13.960385,15.182053,14.904562,15.020853
2.778835,18.107191,17.987729,18.030608,0.871630,1.215413,0.960926,0.014691,0.005873,0.077540,0.072768,0.055213,0.019282,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.482587,-14.900209,-14.801962,5.132605,-4.085791,13.944233,15.194865,14.910206,15.017087
2.779975,18.099662,17.987729,18.022305,0.871630,1.202002,0.960926,0.014691,0.005873,0.077540,0.072768,0.065184,0.029253,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.482587,-14.903992,-14.801962,5.132605,-4.077482,13.944233,15.194865,14.913007,15.017087
2.798835,18.088835,17.976332,17.998420,0.834236,1.204458,0.938964,0.034405,0.025587,0.096654,0.091881,0.075149,0.039217,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.484452,-14.907743,-14.814033,5.122493,-4.069214,13.928697,15.206482,14.915649,15.013431
2.799981,18.088835,17.976332,17.998420,0.834236,1.204458,0.938964,0.034405,0.025587,0.096654,0.091881,0.085145,0.049214,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.484452,-14.907743,-14.814033,5.122493,-4.069214,13.928697,15.206482,14.915649,15.013431
2.819166,18.077534,17.964495,17.974787,0.767950,1.190789,0.915536,0.054516,0.045698,0.106433,0.101661,0.095111,0.059179,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.485664,-14.911445,-14.826032,5.112485,-4.060942,13.913408,15.216879,14.918282,15.010071
2.819978,18.070128,17.964495,17.966514,0.767950,1.175411,0.915536,0.054516,0.045698,0.106433,0.101661,0.095111,0.059179,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.485664,-14.915116,-14.826032,5.112485,-4.052664,13.913408,15.216879,14.920894,15.010071
2.838832,18.058251,17.952718,17.943481,0.746913,1.176860,0.892061,0.075234,0.066416,0.026294,0.021531,0.015512,0.079586,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.486223,-14.918763,-14.837713,5.102304,-4.044440,13.898666,15.226327,14.923497,15.006717
2.839975,18.043700,17.952718,17.927106,0.746913,1.144662,0.892061,0.075234,0.066416,0.026294,0.021531,0.025449,0.089523,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.486223,-14.925920,-14.837713,5.102304,-4.028054,13.898666,15.226327,14.928646,15.006717
2.858848,18.031949,17.940131,17.903988,0.679089,1.144419,0.863656,0.094760,0.085942,0.046506,0.041742,0.035374,0.099448,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.486142,-14.929155,-14.849281,5.092636,-4.019940,13.883724,15.234471,14.930619,15.002843
2.859983,18.025099,17.940131,17.895946,0.679089,1.133186,0.863656,0.094760,0.085942,0.046506,0.041742,0.045211,0.109285,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.486142,-14.932343,-14.849281,5.092636,-4.011891,13.883724,15.234471,14.932580,15.002843
2.878837,18.013168,17.926825,17.872799,0.649657,1.114544,0.835851,0.114507,0.105689,0.066422,0.061658,0.055262,0.009343,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.485468,-14.935515,-14.860748,5.083436,-4.003868,13.868660,15.241305,14.934534,14.998337
2.879976,18.006393,17.926825,17.864827,0.649657,1.113136,0.835851,0.114507,0.105689,0.066422,0.061658,0.065310,0.019391,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.485468,-14.938664,-14.860748,5.083436,-3.995890,13.868660,15.241305,14.936487,14.998337
2.898853,17.994123,17.913467,17.842113,0.628375,1.100137,0.807244,0.024583,0.015724,0.086840,0.082076,0.075286,0.029367,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.484327,-14.941761,-14.872034,5.074147,-3.987959,13.853930,15.247170,14.938434,14.994138
2.899986,17.987466,17.913467,17.834226,0.628375,1.080129,0.807244,0.024583,0.015724,0.086840,0.082076,0.085306,0.039386,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.484327,-14.944829,-14.872034,5.074147,-3.980067,13.853930,15.247170,14.940363,14.994138
2.918834,17.974961,17.900576,17.812580,0.578688,1.075724,0.775114,0.044558,0.035699,0.106524,0.101760,0.095277,0.049357,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.482727,-14.947867,-14.882778,5.064984,-3.972235,13.840161,15.251970,14.942157,14.990271
2.920012,17.961964,17.900576,17.797083,0.578688,1.046200,0.775114,0.044558,0.035699,0.106524,0.101760,0.105449,0.059529,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.482727,-14.953815,-14.882778,5.064984,-3.956724,13.840161,15.251970,14.945717,14.990271
2.938832,17.948079,17.887662,17.774906,0.567796,1.042092,0.744811,0.054559,0.045700,0.016575,0.011800,0.005475,0.069550,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.480793,-14.957575,-14.893408,5.055948,-3.947861,13.826887,15.255729,14.948040,14.986502
2.940013,17.941742,17.887662,17.767333,0.567796,1.020318,0.744811,0.069394,0.060535,0.016575,0.011800,0.015280,0.079355,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.480793,-14.960472,-14.893408,5.055948,-3.940281,13.826887,15.255729,14.949789,14.986502
2.958832,17.929117,17.873604,17.745790,0.541215,1.011045,0.714570,0.084796,0.075937,0.037632,0.032857,0.025443,0.089519,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.478389,-14.963348,-14.904233,5.047364,-3.932755,13.812911,15.258483,14.951514,14.981749
2.960164,17.917129,17.873604,17.731170,0.541215,0.984275,0.714570,0.084796,0.075937,0.037632,0.032857,0.035130,0.099205,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.478389,-14.968691,-14.904233,5.047364,-3.918120,13.812911,15.258483,14.953723,14.981749
2.978833,17.904748,17.859395,17.710363,0.519876,0.973032,0.686765,0.104672,0.095813,0.056319,0.051544,0.045218,0.009113,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.475620,-14.971332,-14.914868,5.039165,-3.910904,13.799355,15.260292,14.954830,14.977357
2.979999,17.898911,17.859395,17.703227,0.519876,0.964219,0.686765,0.104672,0.095813,0.056319,0.051544,0.055328,0.019223,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.475620,-14.973929,-14.914868,5.039165,-3.903761,13.799355,15.260292,14.955937,14.977357
2.998831,17.886575,17.845556,17.683314,0.501810,0.946375,0.658253,0.024458,0.015623,0.077194,0.072419,0.065398,0.029293,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.472622,-14.976493,-14.925113,5.031220,-3.896668,13.786564,15.260970,14.957051,14.973244
3.00013,17.880843,17.845556,17.676311,0.501810,0.937551,0.658253,0.024458,0.015623,0.077194,0.072419,0.075277,0.039172,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.472622,-14.979050,-14.925113,5.031220,-3.889658,13.786564,15.260970,14.958162,14.973244
3.018828,17.874151,17.831860,17.663986,0.503109,0.937551,0.629928,0.044461,0.035626,0.097371,0.092596,0.085528,0.049422,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.469399,-14.979050,-14.935149,5.023410,-3.889658,13.774269,15.260753,14.958162,14.969608
3.019987,17.857406,17.831860,17.643518,0.503109,0.900586,0.629928,0.044461,0.035626,0.097371,0.092596,0.095217,0.059111,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.469399,-14.986531,-14.935149,5.023410,-3.869171,13.774269,15.260753,14.961137,14.969608
3.038843,17.845248,17.818608,17.625121,0.496210,0.887905,0.602976,0.064508,0.055672,0.017424,0.112647,0.105425,0.069320,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.466101,-14.988958,-14.944858,5.015673,-3.862526,13.762539,15.259664,14.962140,14.966127
3.040005,17.839872,17.818608,17.618531,0.496210,0.863860,0.602976,0.064508,0.055672,0.017424,0.112647,0.005143,0.079097,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.466101,-14.991362,-14.944858,5.015673,-3.855931,13.762539,15.259664,14.962782,14.966127
3.058864,17.836490,17.804903,17.606960,0.481176,0.863860,0.580631,0.087129,0.078293,0.041762,0.026993,0.020461,0.094415,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.464355,-14.991362,-14.954487,5.011949,-3.855931,13.750991,15.258734,14.962782,14.962593
3.060021,17.831172,17.804903,17.600461,0.481176,0.860820,0.580631,0.087129,0.078293,0.041762,0.026993,0.020461,0.094415,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.464355,-14.993753,-14.954487,5.011949,-3.849427,13.750991,15.258734,14.963439,14.962593
3.078847,17.815911,17.791612,17.582740,0.492216,0.850690,0.560167,0.104661,0.095825,0.056956,0.042186,0.035300,0.009397,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.459009,-14.996101,-14.964074,5.001197,-3.843043,13.739667,15.254821,14.963993,14.958867
3.079992,17.810743,17.791612,17.576412,0.492216,0.825987,0.560167,0.104661,0.095825,0.056956,0.042186,0.045323,0.019420,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.459009,-14.998423,-14.964074,5.001197,-3.836710,13.739667,15.254821,14.964562,14.958867
3.098845,17.793981,17.778446,17.553289,0.510022,0.810224,0.539648,0.014694,0.005851,0.077051,0.062282,0.055098,0.029196,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.455361,-15.002999,-14.973357,4.994322,-3.824339,13.728922,15.251200,14.965742,14.955487
3.099986,17.789027,17.778446,17.547252,0.510022,0.787135,0.539648,0.014694,0.005851,0.077051,0.062282,0.065208,0.039306,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.455361,-15.005246,-14.973357,4.994322,-3.818299,13.728922,15.251200,14.966339,14.955487
3.118845,17.782390,17.765684,17.537060,0.509784,0.787135,0.518208,0.034585,0.025742,0.096938,0.082168,0.075364,0.049462,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.451638,-15.005246,-14.982313,4.987593,-3.818299,13.718741,15.246770,14.966339,14.952578
3.119988,17.772712,17.765684,17.525311,0.509784,0.767417,0.518208,0.034585,0.025742,0.096938,0.082168,0.085203,0.059301,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.451638,-15.009667,-14.982313,4.987593,-3.806542,13.718741,15.246770,14.967450,14.952578
3.138827,17.761348,17.753183,17.509929,0.510844,0.752333,0.498386,0.054678,0.045835,0.006628,0.101867,0.095166,0.069264,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.447800,-15.011840,-14.991020,4.981123,-3.800772,13.709135,15.241691,14.967971,14.949712
3.139979,17.756375,17.753183,17.504001,0.510844,0.742217,0.498386,0.054678,0.045835,0.006628,0.101867,0.005180,0.079245,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.447800,-15.014176,-14.991020,4.981123,-3.794840,13.709135,15.241691,14.968621,14.949712
3.158843,17.745259,17.740526,17.488974,0.524856,0.724127,0.475792,0.074569,0.065727,0.026590,0.011829,0.015269,0.089334,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.443858,-15.016272,-14.999662,4.975009,-3.789280,13.699672,15.235663,14.969166,14.947029
3.160011,17.740772,17.740526,17.483516,0.524856,0.714543,0.475792,0.074569,0.065727,0.026590,0.011829,0.025268,0.099333,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.443858,-15.018329,-14.999662,4.975009,-3.783819,13.699672,15.235663,14.969286,14.947029
3.178832,17.725428,17.727812,17.463718,0.547679,0.682962,0.455340,0.094601,0.085759,0.047029,0.032268,0.035383,0.109447,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.439690,-15.022363,-15.008115,4.969177,-3.773226,13.690468,15.228765,14.969509,14.944380
3.179989,17.725428,17.727812,17.463718,0.547679,0.682962,0.455340,0.094601,0.085759,0.047029,0.032268,0.045289,0.009287,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.439690,-15.022363,-15.008115,4.969177,-3.773226,13.690468,15.228765,14.969509,14.944380
3.198831,17.714600,17.715333,17.449803,0.550570,0.678224,0.433817,0.014939,0.106094,0.067134,0.052373,0.055231,0.019229,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.435457,-15.024360,-15.016338,4.963583,-3.768067,13.681713,15.221452,14.969610,14.942156
3.199974,17.706264,17.715333,17.439792,0.550570,0.645648,0.433817,0.014939,0.106094,0.067134,0.052373,0.065247,0.029245,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.435457,-15.028265,-15.016338,4.963583,-3.758053,13.681713,15.221452,14.969888,14.942156
3.218837,17.695600,17.703275,17.426771,0.569197,0.639755,0.411105,0.034587,0.015745,0.086753,0.071992,0.075275,0.039274,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.431122,-15.030202,-15.024231,4.958109,-3.753186,13.673560,15.213500,14.970055,14.940423
3.220071,17.691606,17.703275,17.422031,0.569197,0.632308,0.411105,0.034587,0.015745,0.086753,0.071992,0.085230,0.049229,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.431122,-15.032106,-15.024231,4.958109,-3.748444,13.673560,15.213500,14.970245,14.940423
3.238847,17.681119,17.691412,17.409631,0.576445,0.609332,0.393909,0.054671,0.035829,0.006369,0.091610,0.095128,0.059127,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.426697,-15.033997,-15.031904,4.952865,-3.743780,13.665822,15.205100,14.970345,14.939090
3.240004,17.677229,17.691412,17.405060,0.576445,0.607236,0.393909,0.054671,0.035829,0.006369,0.091610,0.005014,0.069089,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.426697,-15.035880,-15.031904,4.952865,-3.739208,13.665822,15.205100,14.970468,14.939090
3.25884,17.666991,17.684955,17.396954,0.571660,0.596802,0.395554,0.075090,0.056248,0.030981,0.016202,0.015094,0.079169,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.422268,-15.037733,-15.035525,4.947856,-3.734753,13.662171,15.196382,14.970618,14.938605
3.259992,17.663172,17.684955,17.392472,0.571660,0.576807,0.395554,0.075090,0.056248,0.030981,0.016202,0.025620,0.089695,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.422268,-15.039592,-15.035525,4.947856,-3.730271,13.662171,15.196382,14.970435,14.938605
3.278833,17.652930,17.668159,17.377156,0.585157,0.573930,0.370945,0.094607,0.075765,0.046598,0.031818,0.035412,0.099487,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.417598,-15.041452,-15.046471,4.943190,-3.725895,13.651229,15.187170,14.970289,14.937451
3.279987,17.649255,17.668159,17.372907,0.585157,0.562535,0.370945,0.094607,0.075765,0.046598,0.031818,0.045242,0.109317,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.417598,-15.043278,-15.046471,4.943190,-3.721648,13.651229,15.187170,14.970185,14.937451
3.298833,17.635605,17.656100,17.357352,0.595051,0.543930,0.360978,0.014850,0.096006,0.066457,0.051678,0.055169,0.009344,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.412731,-15.046905,-15.053601,4.938947,-3.713381,13.643937,15.177689,14.969890,14.936575
3.29998,17.632109,17.656100,17.353384,0.595051,0.530116,0.360978,0.014850,0.096006,0.066457,0.051678,0.065235,0.019410,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.412731,-15.048684,-15.053601,4.938947,-3.709414,13.643937,15.177689,14.969803,14.936575
3.318839,17.622316,17.644407,17.342627,0.595720,0.513736,0.355436,0.034815,0.005975,0.086285,0.071506,0.075147,0.029322,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.407854,-15.050454,-15.060423,4.934903,-3.705523,13.637069,15.168049,14.969758,14.936257
3.319987,17.618937,17.644407,17.338867,0.595720,0.512430,0.355436,0.034815,0.005975,0.086285,0.071506,0.085035,0.039211,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.407854,-15.052217,-15.060423,4.934903,-3.701763,13.637069,15.168049,14.969760,14.936257
3.338835,17.609305,17.633129,17.328777,0.583079,0.496529,0.349084,0.054708,0.025869,0.107735,0.092956,0.095011,0.049186,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.402935,-15.053949,-15.066911,4.930958,-3.698109,13.630631,15.158118,14.969807,14.936158
3.340031,17.605393,17.633129,17.324723,0.583079,0.489431,0.349084,0.054708,0.025869,0.107735,0.092956,0.105342,0.059517,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.402935,-15.056156,-15.066911,4.930958,-3.694056,13.630631,15.158118,14.970076,14.936158
3.358866,17.596125,17.622264,17.315333,0.582778,0.477728,0.339665,0.074494,0.045655,0.016323,0.111548,0.009588,0.073668,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.398108,-15.057850,-15.073131,4.927295,-3.690617,13.624677,15.148148,14.970109,14.936490
3.359975,17.592976,17.622264,17.311902,0.582778,0.464230,0.339665,0.074494,0.045655,0.016323,0.111548,0.009588,0.073668,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.398108,-15.059538,-15.073131,4.927295,-3.687187,13.624677,15.148148,14.969884,14.936490
3.378834,17.580999,17.611780,17.299914,0.587073,0.443238,0.332686,0.094458,0.065618,0.036428,0.021648,0.025313,0.089392,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.393376,-15.062860,-15.079141,4.923878,-3.680678,13.619198,15.138142,14.969589,14.937116
3.379983,17.578035,17.611780,17.296800,0.587073,0.441287,0.332686,0.094458,0.065618,0.036428,0.021648,0.035095,0.099175,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.393376,-15.064512,-15.079141,4.923878,-3.677565,13.619198,15.138142,14.969520,14.937116
3.398841,17.569352,17.601625,17.288695,0.583897,0.436293,0.328381,0.114593,0.085753,0.056458,0.041678,0.045392,0.109471,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.388674,-15.066136,-15.084937,4.920593,-3.674572,13.614084,15.127956,14.969400,14.938144
3.39999,17.566518,17.601625,17.285760,0.583897,0.416773,0.328381,0.114593,0.085753,0.056458,0.041678,0.055338,0.009426,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.388674,-15.067741,-15.084937,4.920593,-3.671639,13.614084,15.127956,14.969326,14.938144
3.418853,17.558158,17.591909,17.278266,0.579573,0.418008,0.329849,0.024662,0.005807,0.076569,0.061789,0.065314,0.019402,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.384125,-15.069359,-15.090526,4.917496,-3.668820,13.609407,15.117837,14.969309,14.939503
3.41999,17.555444,17.591909,17.275557,0.579573,0.411496,0.329849,0.024662,0.005807,0.076569,0.061789,0.075175,0.029263,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.384125,-15.070953,-15.090526,4.917496,-3.666113,13.609407,15.117837,14.969341,14.939503
3.438836,17.547306,17.582455,17.268568,0.571233,0.396380,0.327919,0.047578,0.028723,0.096650,0.081870,0.085119,0.039207,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.379624,-15.072548,-15.095981,4.914548,-3.663460,13.605069,15.107774,14.969415,14.940969
3.439987,17.544674,17.582455,17.266022,0.571233,0.397666,0.327919,0.047578,0.028723,0.096650,0.081870,0.095118,0.049206,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.379624,-15.074139,-15.095981,4.914548,-3.660916,13.605069,15.107774,14.969531,14.940969
3.458846,17.536844,17.574658,17.257088,0.567431,0.375213,0.322266,0.064546,0.045691,0.009839,0.097840,0.005298,0.059417,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.377437,-15.077345,-15.101204,4.913205,-3.655941,13.601110,15.102823,14.969353,14.942794
3.45999,17.534239,17.574658,17.254659,0.567431,0.375304,0.322266,0.064546,0.045691,0.009839,0.097840,0.015496,0.069616,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.377437,-15.078974,-15.101204,4.913205,-3.653515,13.601110,15.102823,14.969167,14.942794
3.478832,17.523380,17.563556,17.248378,0.549834,0.367187,0.315104,0.084414,0.065559,0.033698,0.011706,0.025124,0.079243,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.370192,-15.080581,-15.106507,4.909335,-3.651194,13.597148,15.087272,14.969029,14.944653
3.479982,17.520872,17.563556,17.246129,0.549834,0.357211,0.315104,0.084414,0.065559,0.033698,0.011706,0.035343,0.089463,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.370192,-15.082198,-15.106507,4.909335,-3.648947,13.597148,15.087272,14.968934,14.944653
3.498857,17.513236,17.553904,17.240103,0.537624,0.356782,0.312560,0.104660,0.085805,0.053761,0.031768,0.045225,0.099344,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.365558,-15.083805,-15.111917,4.907125,-3.646807,13.593259,15.077137,14.968886,14.946394
3.499993,17.510843,17.553904,17.238031,0.537624,0.349028,0.312560,0.104660,0.085805,0.053761,0.031768,0.055152,0.009257,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.365558,-15.085389,-15.111917,4.907125,-3.644737,13.593259,15.077137,14.968810,14.946394
3.518853,17.503517,17.544566,17.232468,0.524754,0.344206,0.314015,0.024439,0.005590,0.073618,0.051625,0.065090,0.019195,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.361060,-15.086979,-15.117180,4.905108,-3.642748,13.589682,15.067311,14.968787,14.948579
3.519983,17.501228,17.544566,17.230571,0.524754,0.341859,0.314015,0.024439,0.005590,0.073618,0.051625,0.075602,0.029708,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.361060,-15.088541,-15.117180,4.905108,-3.640854,13.589682,15.067311,14.968819,14.948579
3.538899,17.494154,17.535617,17.225459,0.511409,0.332150,0.319124,0.044523,0.025674,0.094119,0.072126,0.085498,0.039603,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.356647,-15.090090,-15.122187,4.903234,-3.639000,13.586419,15.057770,14.968899,14.950965
3.540036,17.491942,17.535617,17.223707,0.511409,0.333358,0.319124,0.044523,0.025674,0.094119,0.072126,0.095331,0.049437,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.356647,-15.091645,-15.122187,4.903234,-3.637251,13.586419,15.057770,14.969032,14.950965
3.558886,17.482569,17.526616,17.217254,0.493461,0.320419,0.323973,0.064530,0.045681,0.104324,0.082331,0.009408,0.063502,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.351945,-15.094762,-15.127009,4.901604,-3.633755,13.583462,15.048205,14.969150,14.953569
3.559998,17.480337,17.526616,17.215514,0.493461,0.324585,0.323973,0.064530,0.045681,0.104324,0.082331,0.009408,0.063502,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.351945,-15.096348,-15.127009,4.901604,-3.632017,13.583462,15.048205,14.969139,14.953569
3.578847,17.473099,17.517698,17.211172,0.478667,0.318680,0.321058,0.084599,0.065750,0.027874,0.013074,0.025637,0.079731,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.347010,-15.097901,-15.131586,4.900116,-3.630360,13.580774,15.038778,14.969187,14.956461
3.580017,17.470956,17.517698,17.209555,0.478667,0.311861,0.321058,0.084599,0.065750,0.027874,0.013074,0.035472,0.089567,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.347010,-15.099454,-15.131586,4.900116,-3.628746,13.580774,15.038778,14.969280,14.956461
3.598855,17.463968,17.509171,17.205685,0.459013,0.315225,0.316305,0.104554,0.085704,0.046445,0.031645,0.045178,0.099273,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.342206,-15.100981,-15.135997,4.898704,-3.627234,13.578413,15.029701,14.969436,14.959450
3.59998,17.461944,17.509171,17.204229,0.459013,0.307343,0.316305,0.104554,0.085704,0.046445,0.031645,0.055107,0.009218,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.342206,-15.102486,-15.135997,4.898704,-3.625780,13.578413,15.029701,14.969641,14.959450
3.618832,17.455213,17.501044,17.200764,0.437629,0.303972,0.313155,0.015054,0.106192,0.066501,0.051702,0.065057,0.019168,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.337541,-15.103995,-15.140198,4.897398,-3.624394,13.576331,15.020986,14.969788,14.962717
3.619984,17.453289,17.501044,17.199475,0.437629,0.306812,0.313155,0.015054,0.106192,0.066501,0.051702,0.075124,0.029235,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.337541,-15.105480,-15.140198,4.897398,-3.623108,13.576331,15.020986,14.969989,14.962717
3.638831,17.446910,17.493333,17.196402,0.419439,0.300494,0.316306,0.034759,0.015906,0.087697,0.072898,0.085212,0.039323,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.333073,-15.106948,-15.144186,4.896235,-3.621863,13.574498,15.012736,14.970249,14.966091
3.639991,17.445051,17.493333,17.195235,0.419439,0.298876,0.316306,0.034759,0.015906,0.087697,0.072898,0.095314,0.049425,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.333073,-15.108426,-15.144186,4.896235,-3.620699,13.574498,15.012736,14.970559,14.966091
3.658875,17.436817,17.485972,17.191351,0.397426,0.293845,0.319794,0.054597,0.035745,0.106649,0.091850,0.105144,0.059255,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.328705,-15.111621,-15.147938,4.895147,-3.618479,13.572834,15.004772,14.971604,14.969631
3.660183,17.435108,17.485972,17.190387,0.397426,0.296727,0.319794,0.054597,0.035745,0.106649,0.091850,0.005159,0.069254,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.328705,-15.113041,-15.147938,4.895147,-3.617518,13.572834,15.004772,14.971972,14.969631
3.678847,17.429159,17.478731,17.187989,0.379607,0.290594,0.321119,0.075309,0.056457,0.016299,0.111483,0.015232,0.079327,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.324294,-15.114456,-15.151466,4.894326,-3.616596,13.571353,14.997229,14.972371,14.973401
3.67998,17.427516,17.478731,17.187147,0.379607,0.290844,0.321119,0.075309,0.056457,0.016299,0.111483,0.025117,0.089212,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.324294,-15.115869,-15.151466,4.894326,-3.615757,13.571353,14.997229,14.972817,14.973401
3.698832,17.421640,17.470810,17.184192,0.363554,0.290521,0.316552,0.094682,0.075829,0.037399,0.022636,0.035081,0.099176,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.319866,-15.117311,-15.155332,4.893793,-3.614764,13.569386,14.990107,14.973043,14.976416
3.700005,17.419914,17.470810,17.183229,0.363554,0.284659,0.316552,0.094682,0.075829,0.037399,0.022636,0.045119,0.009191,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.319866,-15.118751,-15.155332,4.893793,-3.613804,13.569386,14.990107,14.973308,14.976416
3.718831,17.414249,17.463250,17.180633,0.347037,0.287164,0.311610,0.114556,0.095703,0.058111,0.043347,0.055229,0.019300,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.315559,-15.120180,-15.159007,4.893331,-3.612927,13.567662,14.983300,14.973616,14.979642
3.720007,17.412612,17.463250,17.179797,0.347037,0.287582,0.311610,0.114556,0.095703,0.058111,0.043347,0.065359,0.029431,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.315559,-15.121589,-15.159007,4.893331,-3.612093,13.567662,14.983300,14.973885,14.979642
3.738927,17.407194,17.456132,17.177527,0.327513,0.281148,0.310887,0.025300,0.006455,0.076349,0.061586,0.075119,0.039190,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.311437,-15.123018,-15.162453,4.892946,-3.611309,13.566170,14.976957,14.974191,14.982920
3.739977,17.404099,17.456132,17.176155,0.327513,0.282185,0.310887,0.025300,0.006455,0.076349,0.061586,0.085315,0.049387,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.311437,-15.125801,-15.162453,4.892946,-3.609944,13.566170,14.976957,14.974917,14.982920
3.758841,17.398959,17.449386,17.174263,0.305528,0.276466,0.311335,0.044487,0.025642,0.096341,0.081578,0.095263,0.059334,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.307463,-15.127185,-15.165721,4.892606,-3.609329,13.564887,14.971063,14.975324,14.986311
3.759981,17.397510,17.449386,17.173724,0.305528,0.279388,0.311335,0.044487,0.025642,0.096341,0.081578,0.105234,0.069306,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.307463,-15.128545,-15.165721,4.892606,-3.608794,13.564887,14.971063,14.975762,14.986311
3.778839,17.392561,17.443008,17.172129,0.281979,0.277007,0.309429,0.064528,0.045684,0.016645,0.101869,0.005249,0.079315,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.303590,-15.129885,-15.168766,4.892297,-3.608275,13.563805,14.965545,14.976143,14.989889
3.779975,17.391162,17.443008,17.171660,0.281979,0.272292,0.309429,0.064528,0.045684,0.016645,0.101869,0.015373,0.089438,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.303590,-15.131228,-15.168766,4.892297,-3.607809,13.563805,14.965545,14.976557,14.989889
3.798851,17.386420,17.436988,17.170392,0.261488,0.275938,0.309874,0.084505,0.065661,0.037197,0.012416,0.025152,0.099218,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.299850,-15.132550,-15.171635,4.892011,-3.607422,13.562917,14.960518,14.977006,14.993353
3.799977,17.385100,17.436988,17.170028,0.261488,0.274983,0.309874,0.084505,0.065661,0.037197,0.012416,0.035190,0.109256,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.299850,-15.133862,-15.171635,4.892011,-3.607062,13.562917,14.960518,14.977488,14.993353
3.818873,17.380504,17.431300,17.169042,0.244425,0.271699,0.309785,0.104634,0.085789,0.056611,0.031830,0.045138,0.009226,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.296199,-15.135164,-15.174322,4.891741,-3.606756,13.562231,14.955949,14.978013,14.996993
3.81998,17.379269,17.431300,17.168789,0.244425,0.276106,0.309785,0.104634,0.085789,0.056611,0.031830,0.055314,0.019401,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.296199,-15.136441,-15.174322,4.891741,-3.606507,13.562231,14.955949,14.978589,14.996993
3.838849,17.373621,17.425833,17.167873,0.221408,0.272998,0.303024,0.014675,0.105807,0.076404,0.051623,0.065727,0.029814,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.292601,-15.138971,-15.176888,4.891505,-3.606108,13.561711,14.951710,14.979763,15.000580
3.839978,17.372478,17.425833,17.167733,0.221408,0.276469,0.303024,0.014675,0.105807,0.076404,0.051623,0.075244,0.039331,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.292601,-15.140206,-15.176888,4.891505,-3.605971,13.561711,14.951710,14.980408,15.000580
3.85888,17.367840,17.420975,17.167339,0.206849,0.270889,0.302948,0.034767,0.015898,0.096543,0.071761,0.090288,0.054376,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.288591,-15.141449,-15.178348,4.891483,-3.605860,13.561427,14.947662,14.981089,15.002386
3.860019,17.366540,17.420975,17.167115,0.206849,0.274042,0.302948,0.034767,0.015898,0.096543,0.071761,0.090288,0.054376,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.288591,-15.142816,-15.178348,4.891483,-3.605639,13.561427,14.947662,14.981593,15.002386
3.878915,17.361477,17.414495,17.166351,0.193865,0.275582,0.303449,0.054498,0.035629,0.017747,0.092968,0.105622,0.069709,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.284156,-15.144147,-15.181023,4.891592,-3.605438,13.560856,14.943796,14.982133,15.005860
3.880021,17.360232,17.414495,17.166185,0.193865,0.269019,0.303449,0.054498,0.035629,0.017747,0.092968,0.105622,0.069709,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.284156,-15.145485,-15.181023,4.891592,-3.605276,13.560856,14.943796,14.982615,15.005860
3.898912,17.355341,17.407159,17.165586,0.176838,0.274981,0.296151,0.074511,0.055641,0.036653,0.011798,0.015263,0.089363,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.279825,-15.146796,-15.184814,4.891722,-3.605187,13.560335,14.940342,14.983141,15.011019
3.900012,17.354175,17.407159,17.165493,0.176838,0.274202,0.296151,0.074511,0.055641,0.036653,0.011798,0.015263,0.089363,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.279825,-15.148085,-15.184814,4.891722,-3.605097,13.560335,14.940342,14.983696,15.011019
3.918856,17.348363,17.401394,17.165342,0.159881,0.274240,0.292401,0.094475,0.075606,0.046713,0.021858,0.035483,0.109584,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.275618,-15.150621,-15.187134,4.891876,-3.605057,13.560221,14.937245,14.984931,15.014457
3.920027,17.347281,17.401394,17.165348,0.159881,0.273722,0.292401,0.094475,0.075606,0.046713,0.021858,0.035483,0.109584,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.275618,-15.151869,-15.187134,4.891876,-3.605067,13.560221,14.937245,14.985592,15.014457
3.938864,17.342725,17.395960,17.165496,0.147936,0.266312,0.280575,0.014632,0.095810,0.077866,0.053010,0.055607,0.019657,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.271511,-15.153110,-15.189295,4.892016,-3.605124,13.560305,14.934512,14.986201,15.017877
3.94002,17.341592,17.395960,17.165764,0.147936,0.272064,0.280575,0.014632,0.095810,0.077866,0.053010,0.055607,0.019657,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.271511,-15.154566,-15.189295,4.892016,-3.605397,13.560305,14.934512,14.987119,15.017877
3.958841,17.337127,17.390551,17.166137,0.137332,0.265292,0.275127,0.034402,0.015565,0.096478,0.071622,0.075392,0.039442,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.267312,-15.155763,-15.191310,4.892366,-3.605513,13.560555,14.932055,14.987786,15.021136
3.960031,17.336203,17.390551,17.166297,0.137332,0.267385,0.275127,0.034402,0.015565,0.096478,0.071622,0.085205,0.049255,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.267312,-15.156918,-15.191310,4.892366,-3.605677,13.560555,14.932055,14.988486,15.021136
3.978834,17.331567,17.384747,17.166357,0.131818,0.266149,0.274003,0.054575,0.035738,0.016676,0.091821,0.095103,0.059153,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.263006,-15.158252,-15.193447,4.892940,-3.605654,13.560631,14.929778,14.989018,15.024433
3.979977,17.330423,17.384747,17.166374,0.131818,0.263861,0.274003,0.054575,0.035738,0.016676,0.091821,0.105189,0.069239,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.263006,-15.159578,-15.193447,4.892940,-3.605675,13.560631,14.929778,14.989583,15.024433
3.998842,17.326104,17.378963,17.166265,0.137503,0.266110,0.270974,0.074536,0.055699,0.036487,0.111632,0.005150,0.079178,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.258956,-15.160869,-15.195652,4.893558,-3.605723,13.560467,14.927780,14.990101,15.027412
3.999988,17.323977,17.378963,17.166416,0.137503,0.260870,0.270974,0.074536,0.055699,0.036487,0.111632,0.015419,0.089447,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.258956,-15.163405,-15.195652,4.893558,-3.605881,13.560467,14.927780,14.991244,15.027412
4.018867,17.319860,17.373571,17.166545,0.131077,0.265024,0.270066,0.094626,0.075789,0.056382,0.021605,0.025260,0.099288,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.255040,-15.164637,-15.197638,4.894164,-3.606009,13.560461,14.926053,14.991860,15.030484
4.019994,17.317913,17.373571,17.166868,0.131077,0.257216,0.270066,0.094626,0.075789,0.056382,0.021605,0.035200,0.109228,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.255040,-15.167063,-15.197638,4.894164,-3.606339,13.560461,14.926053,14.993166,15.030484
4.038845,17.313967,17.368477,17.167188,0.121592,0.264472,0.267310,0.004976,0.096093,0.077019,0.042242,0.045173,0.009235,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.251214,-15.168236,-15.199431,4.894764,-3.606556,13.560557,14.924604,14.993740,15.033456
4.040002,17.313081,17.368477,17.167417,0.121592,0.255904,0.267310,0.004976,0.096093,0.077019,0.042242,0.055208,0.019270,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.251214,-15.169387,-15.199431,4.894764,-3.606789,13.560557,14.924604,14.994340,15.033456
4.058886,17.309119,17.364113,17.167797,0.110761,0.251085,0.258472,0.024616,0.005757,0.096974,0.062197,0.065391,0.029453,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.247294,-15.170514,-15.200285,4.895365,-3.607056,13.560669,14.923306,14.994966,15.034854
4.060132,17.309119,17.364113,17.167797,0.110761,0.251085,0.258472,0.024616,0.005757,0.096974,0.062197,0.075307,0.039369,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.247294,-15.170514,-15.200285,4.895365,-3.607056,13.560669,14.923306,14.994966,15.034854
4.078838,17.304288,17.358758,17.168968,0.100660,0.255360,0.253559,0.044574,0.025716,0.006524,0.081754,0.085304,0.049366,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.243264,-15.172696,-15.202480,4.895909,-3.607672,13.561216,14.922172,14.996296,15.039340
4.080185,17.303542,17.358758,17.169330,0.100660,0.249907,0.253559,0.044574,0.025716,0.006524,0.081754,0.095110,0.059172,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.243264,-15.173763,-15.202480,4.895909,-3.608038,13.561216,14.922172,14.997005,15.039340
4.098839,17.300443,17.354266,17.169852,0.102187,0.249907,0.250543,0.064482,0.045624,0.026645,0.101875,0.005066,0.069146,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.239383,-15.173763,-15.203782,4.896472,-3.608038,13.561728,14.921258,14.997005,15.042140
4.100063,17.298382,17.354266,17.171027,0.102187,0.248399,0.250543,0.064482,0.045624,0.026645,0.101875,0.015174,0.079254,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.239383,-15.176810,-15.203782,4.896472,-3.609225,13.561728,14.921258,14.999130,15.042140
4.118834,17.294811,17.350079,17.172135,0.096353,0.254513,0.247788,0.084706,0.065848,0.046672,0.021906,0.025264,0.089344,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.235645,-15.177771,-15.204941,4.897064,-3.609675,13.562380,14.920550,14.999895,15.044976
4.120001,17.294221,17.350079,17.172591,0.096353,0.252764,0.247788,0.084706,0.065848,0.046672,0.021906,0.035141,0.099221,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.235645,-15.178712,-15.204941,4.897064,-3.610134,13.562380,14.920550,15.000669,15.044976
4.138857,17.290786,17.346214,17.173882,0.092622,0.246314,0.247765,0.104434,0.085575,0.067349,0.042583,0.045220,0.009293,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.232010,-15.179634,-15.205920,4.897626,-3.610642,13.563158,14.920056,15.001472,15.047738
4.139989,17.290786,17.346214,17.173882,0.092622,0.246314,0.247765,0.104434,0.085575,0.067349,0.042583,0.055325,0.019399,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.232010,-15.179634,-15.205920,4.897626,-3.610642,13.563158,14.920056,15.001472,15.047738
4.158855,17.287198,17.342136,17.175148,0.094796,0.252173,0.245122,0.024488,0.105916,0.087392,0.062626,0.065450,0.029523,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.228162,-15.180524,-15.206910,4.898163,-3.611183,13.563877,14.919702,15.002238,15.050504
4.15999,17.286703,17.342136,17.175689,0.094796,0.251188,0.245122,0.024488,0.105916,0.087392,0.062626,0.075300,0.039373,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.228162,-15.181404,-15.206910,4.898163,-3.611727,13.563877,14.919702,15.003010,15.050504
4.17884,17.281918,17.337894,17.177206,0.100322,0.248492,0.233726,0.044338,0.015751,0.106620,0.081854,0.085118,0.049191,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.224158,-15.183669,-15.207930,4.898734,-3.612503,13.564615,14.919458,15.004392,15.053469
4.179993,17.281178,17.337894,17.177612,0.100322,0.247884,0.233726,0.044338,0.015751,0.106620,0.081854,0.095237,0.059310,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.224158,-15.184755,-15.207930,4.898734,-3.612913,13.564615,14.919458,15.005117,15.053469
4.198836,17.278128,17.333941,17.178491,0.105100,0.247884,0.227998,0.064225,0.035638,0.016737,0.101958,0.005249,0.069320,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.220332,-15.184755,-15.208870,4.899301,-3.612913,13.565485,14.919395,15.005117,15.056274
4.200056,17.276127,17.333941,17.179837,0.105100,0.242794,0.227998,0.064225,0.035638,0.016737,0.101958,0.015332,0.079403,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.220332,-15.187835,-15.208870,4.899301,-3.614270,13.565485,14.919395,15.007216,15.056274
4.218857,17.274691,17.332010,17.180827,0.086682,0.242794,0.223836,0.084810,0.056223,0.039012,0.024216,0.025300,0.089372,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.218505,-15.187835,-15.209684,4.899612,-3.614270,13.566466,14.919455,15.007216,15.059089
4.219999,17.274087,17.332010,17.181326,0.086682,0.236758,0.223836,0.084810,0.056223,0.039012,0.024216,0.035561,0.099632,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.218505,-15.188817,-15.209684,4.899612,-3.614771,13.566466,14.919455,15.007923,15.059089
4.238836,17.268780,17.326981,17.183481,0.105413,0.239745,0.221062,0.094241,0.065654,0.057292,0.042495,0.045325,0.009399,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.213188,-15.190669,-15.210356,4.900434,-3.615826,13.567564,14.919837,15.009394,15.061783
4.240031,17.268780,17.326981,17.183481,0.105413,0.239745,0.221062,0.009327,0.080489,0.057292,0.042495,0.055682,0.019756,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.213188,-15.190669,-15.210356,4.900434,-3.615826,13.567564,14.919837,15.009394,15.061783
4.258854,17.265097,17.323838,17.186000,0.103027,0.237556,0.224894,0.024589,0.095751,0.076776,0.061979,0.065156,0.029229,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.209756,-15.192570,-15.210918,4.900974,-3.617209,13.568699,14.920233,15.011096,15.064372
4.259987,17.265097,17.323838,17.186000,0.103027,0.237556,0.224894,0.024589,0.095751,0.076776,0.061979,0.075171,0.039244,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.209756,-15.192570,-15.210918,4.900974,-3.617209,13.568699,14.920233,15.011096,15.064372
4.278832,17.261823,17.320636,17.187488,0.094200,0.232047,0.221358,0.044605,0.005788,0.096408,0.081612,0.085103,0.049176,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.206230,-15.193403,-15.211363,4.901419,-3.617811,13.569578,14.920744,15.011794,15.067138
4.280044,17.260766,17.320636,17.189409,0.094200,0.226878,0.221358,0.044605,0.005788,0.096408,0.081612,0.095340,0.059414,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.206230,-15.195727,-15.211363,4.901419,-3.619742,13.569578,14.920744,15.013961,15.067138
4.298858,17.259017,17.318983,17.190726,0.108717,0.228182,0.215597,0.064816,0.025999,0.016488,0.101710,0.105301,0.069375,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.204447,-15.196477,-15.211744,4.901645,-3.620428,13.570203,14.921063,15.014709,15.069815
4.299984,17.258754,17.318983,17.191460,0.108717,0.227870,0.215597,0.064816,0.025999,0.016488,0.101710,0.005198,0.079395,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.204447,-15.197202,-15.211744,4.901645,-3.621165,13.570203,14.921063,15.015448,15.069815
4.318828,17.257208,17.317642,17.192795,0.091356,0.216287,0.211071,0.074383,0.035566,0.036941,0.012156,0.015292,0.089489,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.202808,-15.197849,-15.211931,4.901868,-3.621832,13.570864,14.921433,15.016112,15.072552
4.319992,17.257208,17.317642,17.192795,0.091356,0.216287,0.211071,0.074383,0.035566,0.036941,0.012156,0.025296,0.099493,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.202808,-15.197849,-15.211931,4.901868,-3.621832,13.570864,14.921433,15.016112,15.072552
4.338729,17.251674,17.311675,17.195260,0.091067,0.213439,0.216772,0.106695,0.067879,0.056704,0.031919,0.035169,0.109366,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.196416,-15.199605,-15.212044,4.902893,-3.623942,13.571224,14.923188,15.018136,15.073848
4.33885,17.251674,17.311846,17.195587,0.091067,0.213439,0.205525,0.106695,0.067879,0.056704,0.031919,0.035169,0.109366,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.196416,-15.199605,-15.212046,4.902893,-3.623942,13.571546,14.923188,15.018136,15.075174
4.358869,17.248588,17.309032,17.196986,0.098275,0.206700,0.208211,0.016496,0.086391,0.076815,0.052030,0.059399,0.023421,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.193038,-15.200452,-15.212052,4.903475,-3.624550,13.572330,14.924117,15.018741,15.077786
4.360036,17.248188,17.309032,17.197586,0.098275,0.214049,0.208211,0.016496,0.086391,0.076815,0.052030,0.059399,0.023421,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.193038,-15.201259,-15.212052,4.903475,-3.625153,13.572330,14.924117,15.019263,15.077786
4.37884,17.245686,17.306471,17.198428,0.105639,0.214049,0.213283,0.035765,0.005655,0.096551,0.071766,0.075103,0.039125,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.189835,-15.201259,-15.211970,4.904056,-3.625153,13.573163,14.925127,15.019263,15.080342
4.379976,17.244951,17.306471,17.199663,0.105639,0.201120,0.213283,0.035765,0.005655,0.096551,0.071766,0.084978,0.049001,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.189835,-15.202817,-15.211970,4.904056,-3.626393,13.573163,14.925127,15.020321,15.080342
4.39883,17.242291,17.304207,17.201187,0.103064,0.207972,0.206551,0.056454,0.026344,0.016806,0.092014,0.094979,0.059001,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.186809,-15.203564,-15.211724,4.904651,-3.627056,13.574017,14.926234,15.020863,15.082698
4.399985,17.241989,17.304207,17.201841,0.103064,0.209943,0.206551,0.056454,0.026344,0.016806,0.092014,0.105468,0.069491,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.186809,-15.204289,-15.211724,4.904651,-3.627712,13.574017,14.926234,15.021403,15.082698
4.418838,17.239475,17.302157,17.203458,0.101339,0.196437,0.200744,0.076289,0.046179,0.036288,0.111496,0.005607,0.079505,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.183918,-15.204990,-15.211433,4.905205,-3.628392,13.574950,14.927422,15.021966,15.085062
4.419988,17.239232,17.302157,17.204156,0.101339,0.203389,0.200744,0.076289,0.046179,0.036288,0.111496,0.015543,0.089441,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.183918,-15.205671,-15.211433,4.905205,-3.629092,13.574950,14.927422,15.022460,15.085062
4.438833,17.236775,17.300232,17.205781,0.100987,0.206101,0.194151,0.095710,0.065600,0.056727,0.021949,0.025190,0.099088,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.181086,-15.206330,-15.211092,4.905690,-3.629780,13.575880,14.928718,15.022961,15.087278
4.439996,17.236565,17.300232,17.206482,0.100987,0.192838,0.194151,0.095710,0.065600,0.056727,0.021949,0.035108,0.109006,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.181086,-15.206977,-15.211092,4.905690,-3.630484,13.575880,14.928718,15.023472,15.087278
4.458842,17.234056,17.298329,17.208217,0.098888,0.197535,0.189212,0.115698,0.085588,0.076794,0.042016,0.045136,0.009212,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.178141,-15.207594,-15.210669,4.906145,-3.631218,13.576874,14.929987,15.024006,15.089432
4.459993,17.233900,17.298329,17.208941,0.098888,0.205625,0.189212,0.115698,0.085588,0.076794,0.042016,0.055087,0.019163,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.178141,-15.208191,-15.210669,4.906145,-3.631945,13.576874,14.929987,15.024556,15.089432
4.478832,17.230507,17.296265,17.210792,0.095056,0.193623,0.192980,0.024597,0.005727,0.096261,0.061483,0.065259,0.029335,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.175171,-15.209971,-15.210307,4.906601,-3.632967,13.577699,14.931221,15.025666,15.091596
4.479987,17.230022,17.296265,17.211305,0.095056,0.205854,0.192980,0.024597,0.005727,0.096261,0.061483,0.075277,0.039353,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.175171,-15.210826,-15.210307,4.906601,-3.633482,13.577699,14.931221,15.026200,15.091596
4.498833,17.227342,17.294281,17.212533,0.099039,0.195312,0.191089,0.044946,0.026076,0.116263,0.081485,0.085188,0.049264,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.172396,-15.211680,-15.209987,4.907032,-3.634009,13.578395,14.932522,15.026755,15.093632
4.500003,17.226911,17.294281,17.213103,0.099039,0.192948,0.191089,0.044946,0.026076,0.116263,0.081485,0.095591,0.059667,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.172396,-15.212505,-15.209987,4.907032,-3.634581,13.578395,14.932522,15.027328,15.093632
4.518835,17.224384,17.292501,17.214368,0.094281,0.202211,0.181584,0.064860,0.045989,0.026572,0.101780,0.005258,0.069390,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.169740,-15.213302,-15.209572,4.907421,-3.635149,13.579086,14.933826,15.027913,15.095631
4.520004,17.223979,17.292501,17.214942,0.094281,0.196735,0.181584,0.064860,0.045989,0.026572,0.101780,0.015298,0.079430,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.169740,-15.214101,-15.209572,4.907421,-3.635725,13.579086,14.933826,15.028516,15.095631
4.538852,17.221251,17.290911,17.216830,0.093215,0.198039,0.173672,0.084921,0.066050,0.046714,0.121922,0.025317,0.089449,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.167241,-15.215650,-15.209089,4.907801,-3.636933,13.579763,14.935128,15.029660,15.097537
4.540109,17.220894,17.290911,17.217425,0.093215,0.194240,0.173672,0.084921,0.066050,0.046714,0.121922,0.035173,0.099305,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.167241,-15.216406,-15.209089,4.907801,-3.637530,13.579763,14.935128,15.030255,15.097537
4.558844,17.218730,17.289384,17.218170,0.090163,0.194240,0.169219,0.104534,0.085663,0.067089,0.042300,0.045126,0.109258,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.164608,-15.216406,-15.208506,4.908059,-3.637530,13.580500,14.936279,15.030255,15.099342
4.559984,17.218102,17.289384,17.219421,0.090163,0.194685,0.169219,0.104534,0.085663,0.067089,0.042300,0.055449,0.119582,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.164608,-15.217855,-15.208506,4.908059,-3.638785,13.580500,14.936279,15.031467,15.099342
4.578846,17.215728,17.288097,17.220846,0.091741,0.190049,0.175632,0.124549,0.105679,0.086379,0.061590,0.065546,0.129679,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.162095,-15.218554,-15.207824,4.908269,-3.639416,13.581288,14.937442,15.032083,15.101153
4.580164,17.215209,17.288097,17.222161,0.091741,0.191544,0.175632,0.124549,0.105679,0.086379,0.061590,0.075255,0.139388,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.162095,-15.219913,-15.207824,4.908269,-3.640734,13.581288,14.937442,15.033183,15.101153
4.598852,17.212926,17.287022,17.223586,0.087149,0.186084,0.180990,0.144509,0.015640,0.106864,0.082075,0.085411,0.149544,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.159666,-15.220584,-15.206988,4.908440,-3.641390,13.582052,14.938594,15.033741,15.102865
4.600017,17.212926,17.287022,17.223586,0.087149,0.186084,0.180990,0.144509,0.015640,0.106864,0.082075,0.095139,0.159271,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.159666,-15.220584,-15.206988,4.908440,-3.641390,13.582052,14.938594,15.033741,15.102865
4.618831,17.210571,17.286114,17.225691,0.080607,0.187926,0.171854,0.164435,0.035566,0.016764,0.101993,0.105226,0.169358,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.157385,-15.221899,-15.206086,4.908617,-3.642754,13.582789,14.939711,15.034870,15.104425
4.620102,17.210356,17.286114,17.226376,0.080607,0.182034,0.171854,0.164435,0.035566,0.016764,0.101993,0.005101,0.179162,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.157385,-15.222544,-15.206086,4.908617,-3.643440,13.582789,14.939711,15.035427,15.104425
4.638828,17.208606,17.285409,17.227093,0.079025,0.182034,0.159971,0.184969,0.056101,0.037096,0.122325,0.015119,0.189180,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.155286,-15.222544,-15.205128,4.908774,-3.643440,13.583499,14.940776,15.035427,15.105988
4.639996,17.208279,17.285409,17.228665,0.079025,0.179917,0.159971,0.184969,0.056101,0.037096,0.122325,0.025181,0.199242,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.155286,-15.223829,-15.205128,4.908774,-3.645016,13.583499,14.940776,15.036518,15.105988
4.65889,17.206584,17.284909,17.229350,0.078205,0.179917,0.157587,0.204431,0.075563,0.057956,0.033196,0.035160,0.209221,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.153277,-15.223829,-15.204031,4.908882,-3.645016,13.584177,14.941863,15.036518,15.107286
4.660004,17.206291,17.284909,17.230780,0.078205,0.178784,0.157587,0.204431,0.075563,0.057956,0.033196,0.045206,0.219266,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.153277,-15.224994,-15.204031,4.908882,-3.646448,13.584177,14.941863,15.037441,15.107286
4.678832,17.204093,17.284261,17.232138,0.075809,0.178928,0.165189,0.224397,0.095528,0.076363,0.051603,0.055132,0.229193,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.150903,-15.225551,-15.202791,4.908864,-3.647164,13.584814,14.942795,15.037899,15.108627
4.679971,17.203401,17.284261,17.232610,0.075809,0.166953,0.165189,0.224397,0.095528,0.076363,0.051603,0.065280,0.239341,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.150903,-15.226623,-15.202791,4.908864,-3.647637,13.584814,14.942795,15.038420,15.108627
4.698834,17.200770,17.283544,17.233220,0.074866,0.170840,0.187129,0.244814,0.015960,0.096487,0.071727,0.075088,0.249148,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.148672,-15.227660,-15.201502,4.908799,-3.648119,13.584933,14.943725,15.038858,15.110141
4.700113,17.200139,17.283544,17.233689,0.074866,0.175153,0.187129,0.244814,0.015960,0.096487,0.071727,0.086037,0.260098,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.148672,-15.228660,-15.201502,4.908799,-3.648588,13.584933,14.943725,15.039296,15.110141
4.718839,17.197671,17.283081,17.234266,0.069353,0.161600,0.182919,0.264971,0.036117,0.006502,0.091739,0.095440,0.269501,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.146596,-15.229646,-15.200074,4.908697,-3.649075,13.585016,14.944644,15.039736,15.111566
4.719988,17.197100,17.283081,17.234788,0.069353,0.164325,0.182919,0.264971,0.036117,0.006502,0.091739,0.005610,0.279676,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.146596,-15.230607,-15.200074,4.908697,-3.649597,13.585016,14.944644,15.040174,15.111566
4.738848,17.194229,17.282766,17.235826,0.065636,0.158334,0.172763,0.284863,0.056009,0.026359,0.111596,0.015122,0.289188,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.144642,-15.232449,-15.198599,4.908523,-3.650616,13.585027,14.945510,15.041045,15.112992
4.739979,17.193712,17.282766,17.236370,0.065636,0.159276,0.172763,0.284863,0.056009,0.026359,0.111596,0.025770,0.299836,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.144642,-15.233358,-15.198599,4.908523,-3.651160,13.585027,14.945510,15.041401,15.112992
4.758861,17.191506,17.282520,17.236839,0.059030,0.168183,0.164982,0.094833,0.076006,0.046346,0.021579,0.040223,0.004301,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.142781,-15.234236,-15.197094,4.908340,-3.651686,13.584960,14.946335,15.041747,15.114266
4.76004,17.191020,17.282520,17.237362,0.059030,0.154339,0.164982,0.094833,0.076006,0.046346,0.021579,0.040223,0.004301,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.142781,-15.235098,-15.197094,4.908340,-3.652209,13.584960,14.946335,15.042091,15.114266
4.778847,17.189032,17.282433,17.237853,0.057185,0.150348,0.162065,0.114484,0.095657,0.066754,0.041987,0.055276,0.019353,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.141105,-15.235946,-15.195567,4.908189,-3.652767,13.584883,14.947191,15.042438,15.115536
4.779969,17.188602,17.282433,17.238391,0.057185,0.162756,0.162065,0.114484,0.095657,0.066754,0.041987,0.065174,0.029251,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.141105,-15.236753,-15.195567,4.908189,-3.653305,13.584883,14.947191,15.042779,15.115536
4.798845,17.186774,17.282569,17.238810,0.055823,0.150624,0.178820,0.024535,0.015720,0.086682,0.061915,0.075147,0.039224,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.139593,-15.237546,-15.193936,4.908007,-3.653836,13.584762,14.948056,15.043112,15.116734
4.800001,17.186382,17.282569,17.239366,0.055823,0.140670,0.178820,0.024535,0.015720,0.086682,0.061915,0.085182,0.049259,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.139593,-15.238319,-15.193936,4.908007,-3.654391,13.584762,14.948056,15.043385,15.116734
4.818828,17.184344,17.282862,17.240331,0.057059,0.149129,0.175365,0.044471,0.035656,0.106723,0.081956,0.095082,0.059159,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.138220,-15.239801,-15.192268,4.907800,-3.655482,13.584625,14.948917,15.043920,15.117842
4.819999,17.184007,17.282862,17.240902,0.057059,0.136187,0.175365,0.044471,0.035656,0.106723,0.081956,0.105076,0.069153,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.138220,-15.240521,-15.192268,4.907800,-3.656052,13.584625,14.948917,15.044182,15.117842
4.838828,17.182535,17.283134,17.241291,0.057960,0.144532,0.165203,0.054498,0.045683,0.017629,0.102868,0.005244,0.079328,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.137013,-15.241210,-15.190762,4.907593,-3.656613,13.584443,14.949807,15.044444,15.118897
4.839996,17.182215,17.283134,17.241835,0.057960,0.144907,0.165203,0.069856,0.061041,0.017629,0.102868,0.015223,0.089306,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.137013,-15.241893,-15.190762,4.907593,-3.657156,13.584443,14.949807,15.044691,15.118897
4.858847,17.180561,17.283347,17.242193,0.057314,0.131124,0.156170,0.084395,0.075580,0.036307,0.021553,0.025242,0.099325,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.135650,-15.242561,-15.189229,4.907253,-3.657717,13.584231,14.950606,15.044855,15.119770
4.860005,17.180294,17.283347,17.242748,0.057314,0.134023,0.156170,0.084395,0.075580,0.036307,0.021553,0.035362,0.109445,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.135650,-15.243188,-15.189229,4.907253,-3.658270,13.584231,14.950606,15.045006,15.119770
4.878834,17.177689,17.283306,17.243301,0.056567,0.125092,0.148515,0.104391,0.095576,0.056378,0.041624,0.045318,0.009381,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.134135,-15.244932,-15.187821,4.906799,-3.659168,13.583873,14.951283,15.045348,15.120837
4.879983,17.176920,17.283306,17.243682,0.056567,0.127483,0.148515,0.104391,0.095576,0.056378,0.041624,0.055299,0.019362,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.134135,-15.246039,-15.187821,4.906799,-3.659546,13.583873,14.951283,15.045548,15.120837
4.898846,17.174717,17.283198,17.243530,0.055555,0.126277,0.162271,0.014938,0.016087,0.077781,0.063027,0.065442,0.029505,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.132758,-15.247117,-15.186562,4.906287,-3.659914,13.583341,14.951923,15.045741,15.121983
4.899996,17.173995,17.283198,17.243911,0.055555,0.119650,0.162271,0.014938,0.016087,0.077781,0.063027,0.075371,0.039434,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.132758,-15.248168,-15.186562,4.906287,-3.660292,13.583341,14.951923,15.045868,15.121983
4.918836,17.172643,17.283191,17.243416,0.049956,0.119650,0.152442,0.034918,0.036067,0.096658,0.081903,0.085286,0.049350,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.131497,-15.248168,-15.185321,4.905773,-3.660292,13.582837,14.952552,15.045868,15.122998
4.919988,17.171288,17.283191,17.244180,0.049956,0.119057,0.152442,0.034918,0.036067,0.096658,0.081903,0.095489,0.059552,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.131497,-15.250169,-15.185321,4.905773,-3.661049,13.582837,14.952552,15.046111,15.122998
4.938876,17.169444,17.283239,17.244099,0.042630,0.111867,0.128576,0.054539,0.055688,0.006639,0.101873,0.105084,0.069148,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.130368,-15.251137,-15.184115,4.905352,-3.661421,13.582372,14.953114,15.046227,15.123996
4.940022,17.168833,17.283239,17.244475,0.042630,0.114358,0.128576,0.054539,0.055688,0.006639,0.101873,0.115477,0.079541,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.130368,-15.252058,-15.184115,4.905352,-3.661795,13.582372,14.953114,15.046335,15.123996
4.958852,17.166473,17.282839,17.244405,0.042407,0.110814,0.124198,0.074475,0.075624,0.026665,0.121899,0.125269,0.089333,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.128650,-15.252947,-15.182930,4.904802,-3.662150,13.581935,14.953537,15.046429,15.124808
4.959999,17.165951,17.282839,17.244956,0.042407,0.110554,0.124198,0.074475,0.075624,0.026665,0.121899,0.025357,0.099423,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.128650,-15.253865,-15.182930,4.904802,-3.662697,13.581935,14.953537,15.046480,15.124808
4.97883,17.163704,17.282600,17.244951,0.047263,0.110570,0.126474,0.094430,0.095579,0.046553,0.041778,0.035088,0.109154,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.127003,-15.254692,-15.181673,4.904221,-3.663073,13.581542,14.953976,15.046468,15.125573
4.97998,17.163184,17.282600,17.245334,0.047263,0.102374,0.126474,0.094430,0.095579,0.046553,0.041778,0.045630,0.009691,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.127003,-15.255510,-15.181673,4.904221,-3.663452,13.581542,14.953976,15.046454,15.125573
4.99883,17.160592,17.282467,17.245771,0.049961,0.105884,0.139673,0.115043,0.016196,0.067062,0.062287,0.055325,0.019386,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.125457,-15.257051,-15.180427,4.903630,-3.664213,13.581203,14.954444,15.046414,15.126187
4.999991,17.160142,17.282467,17.246140,0.049961,0.094766,0.139673,0.115043,0.016196,0.067062,0.062287,0.065316,0.029378,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.125457,-15.257780,-15.180427,4.903630,-3.664580,13.581203,14.954444,15.046384,15.126187
5.01884,17.158212,17.282505,17.246205,0.046646,0.095331,0.136737,0.024626,0.035843,0.086323,0.081548,0.075084,0.039145,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.124038,-15.258473,-15.179109,4.903057,-3.664957,13.580878,14.954902,15.046284,15.126666
5.019987,17.157824,17.282505,17.246565,0.046646,0.101843,0.136737,0.024626,0.035843,0.086323,0.081548,0.085155,0.049216,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.124038,-15.259127,-15.179109,4.903057,-3.665314,13.580878,14.954902,15.046171,15.126666
5.038835,17.156094,17.282668,17.246635,0.039530,0.089556,0.120782,0.044571,0.055788,0.007925,0.103149,0.095075,0.059136,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.122796,-15.259771,-15.177819,4.902509,-3.665678,13.580572,14.955318,15.046053,15.127078
5.039987,17.155749,17.282668,17.247022,0.039530,0.088807,0.120782,0.044571,0.055788,0.007925,0.103149,0.105266,0.069327,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.122796,-15.260390,-15.177819,4.902509,-3.666062,13.580572,14.955318,15.045931,15.127078
5.05886,17.153879,17.282619,17.246936,0.029449,0.097924,0.114914,0.064509,0.075726,0.026347,0.121572,0.115139,0.079201,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.121368,-15.260962,-15.176551,4.901873,-3.666426,13.580110,14.955655,15.045800,15.127551
5.060006,17.153577,17.282619,17.247306,0.029449,0.087855,0.114914,0.064509,0.075726,0.026347,0.121572,0.015214,0.089277,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.121368,-15.261520,-15.176551,4.901873,-3.666792,13.580110,14.955655,15.045660,15.127551
5.078829,17.150718,17.282303,17.247319,0.027126,0.093967,0.117978,0.084547,0.095765,0.046627,0.031853,0.025155,0.099219,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.119733,-15.263089,-15.175376,4.901168,-3.667336,13.579561,14.955899,15.045421,15.128231
5.080011,17.150718,17.282303,17.247319,0.027126,0.093967,0.117978,0.084547,0.095765,0.046627,0.031853,0.035152,0.009230,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.119733,-15.263089,-15.175376,4.901168,-3.667336,13.579561,14.955899,15.045421,15.128231
5.098841,17.148229,17.282158,17.246972,0.031356,0.085587,0.132193,0.104677,0.005885,0.066607,0.051832,0.045151,0.019229,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.118185,-15.264074,-15.174132,4.900443,-3.667473,13.579063,14.956165,15.045384,15.128803
5.099992,17.146773,17.282158,17.247305,0.031356,0.088369,0.132193,0.104677,0.005885,0.066607,0.051832,0.055154,0.029231,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.118185,-15.265941,-15.174132,4.900443,-3.667795,13.579063,14.956165,15.045302,15.128803
5.118993,17.144443,17.282098,17.246989,0.036965,0.083905,0.139350,0.014427,0.025580,0.086618,0.071843,0.065485,0.039563,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.116716,-15.266821,-15.172885,4.899708,-3.667942,13.578586,14.956428,15.045250,15.129245
5.119979,17.143785,17.282098,17.247164,0.036965,0.073868,0.139350,0.014427,0.025580,0.086618,0.071843,0.065485,0.039563,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.116716,-15.267677,-15.172885,4.899708,-3.668112,13.578586,14.956428,15.045158,15.129245
5.138838,17.141675,17.282188,17.246925,0.041789,0.081665,0.128362,0.034527,0.045680,0.096811,0.082036,0.085204,0.059281,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.115383,-15.268477,-15.171606,4.899017,-3.668280,13.578166,14.956679,15.045061,15.129649
5.140026,17.141090,17.282188,17.247081,0.041789,0.079871,0.128362,0.034527,0.045680,0.015620,0.100843,0.095285,0.069363,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.115383,-15.269239,-15.171606,4.899017,-3.668431,13.578166,14.956679,15.044954,15.129649
5.158879,17.138016,17.281948,17.247079,0.038454,0.077008,0.115747,0.054477,0.065630,0.026760,0.111982,0.009542,0.083608,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.113563,-15.270680,-15.170339,4.898171,-3.668782,13.577796,14.956883,15.044756,15.129784
5.160011,17.138016,17.281948,17.247079,0.038454,0.077008,0.115747,0.054477,0.065630,0.026760,0.111982,0.009542,0.083608,17.0,13.5,-16.5,-20.0,-23.5,-27.0,-30.113563,-15.270680,-15.170339,4.898171,-3.668782,13.577796,14.956883,15.044756,15.129784


==> figs/tikz_data/rel_test_no_collision.csv <==
Value, Frequency, Cumulative
0.00, 0.0002, 0.0002
0.10, 0.0014, 0.0016
0.20, 0.0045, 0.0061
0.30, 0.0086, 0.0148
0.40, 0.0124, 0.0272
0.50, 0.0151, 0.0422
0.60, 0.0179, 0.0601
0.70, 0.0201, 0.0802
0.80, 0.0225, 0.1027
0.90, 0.0246, 0.1273
1.00, 0.0267, 0.1541
1.10, 0.0290, 0.1831
1.20, 0.0299, 0.2130
1.30, 0.0319, 0.2450
1.40, 0.0331, 0.2780
1.50, 0.0347, 0.3127
1.60, 0.0357, 0.3484
1.70, 0.0379, 0.3863
1.80, 0.0389, 0.4252
1.90, 0.0415, 0.4666
2.00, 0.0440, 0.5107
2.10, 0.0460, 0.5567
2.20, 0.0473, 0.6040
2.30, 0.0485, 0.6525
2.40, 0.0461, 0.6985
2.50, 0.0453, 0.7438
2.60, 0.0433, 0.7871
2.70, 0.0377, 0.8248
2.80, 0.0315, 0.8563
2.90, 0.0280, 0.8843
3.00, 0.0229, 0.9072
3.10, 0.0180, 0.9252
3.20, 0.0159, 0.9410
3.30, 0.0130, 0.9541
3.40, 0.0109, 0.9649
3.50, 0.0082, 0.9732
3.60, 0.0065, 0.9797
3.70, 0.0051, 0.9848
3.80, 0.0036, 0.9884
3.90, 0.0031, 0.9915
4.00, 0.0021, 0.9936
4.10, 0.0018, 0.9954
4.20, 0.0013, 0.9967
4.30, 0.0009, 0.9976
4.40, 0.0008, 0.9985
4.50, 0.0006, 0.9991
4.60, 0.0003, 0.9994
4.70, 0.0002, 0.9995
4.80, 0.0002, 0.9997
4.90, 0.0001, 0.9998
5.00, 0.0001, 0.9999
5.10, 0.0000, 0.9999
5.20, 0.0000, 1.0000
5.30, 0.0000, 1.0000
5.40, 0.0000, 1.0000
5.50, 0.0000, 1.0000


==> figs/tikz_data/rel_test_our_approach.csv <==
Value, Frequency, Cumulative
0.00, 0.0000, 0.0000
0.10, 0.0000, 0.0000
0.20, 0.0000, 0.0000
0.30, 0.0000, 0.0000
0.40, 0.0000, 0.0000
0.50, 0.0000, 0.0000
0.60, 0.0001, 0.0001
0.70, 0.0002, 0.0003
0.80, 0.0004, 0.0007
0.90, 0.0006, 0.0012
1.00, 0.0009, 0.0021
1.10, 0.0013, 0.0034
1.20, 0.0023, 0.0057
1.30, 0.0039, 0.0096
1.40, 0.0063, 0.0159
1.50, 0.0105, 0.0265
1.60, 0.0170, 0.0435
1.70, 0.0301, 0.0736
1.80, 0.0615, 0.1351
1.90, 0.1348, 0.2700
2.00, 0.1274, 0.3974
2.10, 0.0963, 0.4936
2.20, 0.0819, 0.5755
2.30, 0.0719, 0.6474
2.40, 0.0632, 0.7106
2.50, 0.0548, 0.7654
2.60, 0.0469, 0.8123
2.70, 0.0397, 0.8520
2.80, 0.0325, 0.8844
2.90, 0.0257, 0.9102
3.00, 0.0210, 0.9311
3.10, 0.0168, 0.9479
3.20, 0.0133, 0.9612
3.30, 0.0101, 0.9713
3.40, 0.0078, 0.9791
3.50, 0.0056, 0.9846
3.60, 0.0045, 0.9891
3.70, 0.0032, 0.9923
3.80, 0.0022, 0.9945
3.90, 0.0016, 0.9961
4.00, 0.0013, 0.9974
4.10, 0.0010, 0.9984
4.20, 0.0006, 0.9990
4.30, 0.0004, 0.9993
4.40, 0.0002, 0.9996
4.50, 0.0002, 0.9997
4.60, 0.0001, 0.9998
4.70, 0.0001, 0.9999
4.80, 0.0001, 1.0000
4.90, 0.0000, 1.0000
5.00, 0.0000, 1.0000
5.10, 0.0000, 1.0000
5.20, 0.0000, 1.0000


==> figs/tikz_data/results_robustness_check_noise_pos.csv <==
noiseStdPos, noiseStdVel, successRate, minMutualDistMean, minMutualDistMin, flightTime, flightDist, flightVel, maxVel
0.0000, 0.0000, 1.0000, 3.7373, 3.4829, 3.8886, 22.4725, 7.3031, 20.5870
0.1000, 0.0000, 1.0000, 3.6903, 2.5450, 3.3280, 22.3807, 7.2870, 20.9025
0.2000, 0.0000, 1.0000, 3.7107, 3.2950, 3.2684, 22.2341, 7.2970, 20.8550
0.3000, 0.0000, 1.0000, 3.6811, 3.3302, 3.2847, 22.2939, 7.2875, 21.0118
0.4000, 0.0000, 1.0000, 3.6827, 3.2724, 3.2953, 22.3077, 7.2563, 20.9416
0.5000, 0.0000, 1.0000, 3.6137, 3.0592, 3.2963, 22.3102, 7.2372, 21.0461
0.6000, 0.0000, 1.0000, 3.6299, 3.2105, 3.2971, 22.3277, 7.2580, 20.9894
0.7000, 0.0000, 1.0000, 3.5556, 1.5549, 3.3015, 22.3599, 7.2435, 20.9826
0.8000, 0.0000, 1.0000, 3.5607, 2.9480, 3.3160, 22.3720, 7.2242, 20.9754
0.9000, 0.0000, 1.0000, 3.5350, 2.3223, 3.3457, 22.4022, 7.1760, 21.0592
1.0000, 0.0000, 1.0000, 3.5028, 2.3443, 3.3403, 22.3794, 7.2158, 20.8140
1.1000, 0.0000, 1.0000, 3.5174, 2.6238, 3.3115, 22.2931, 7.1746, 20.8855
1.2000, 0.0000, 1.0000, 3.4249, 1.0851, 3.3489, 22.3628, 7.1783, 20.8179
1.3000, 0.0000, 1.0000, 3.3970, 2.1621, 3.3556, 22.3915, 7.1446, 20.7126
1.4000, 0.0000, 1.0000, 3.3072, 1.4141, 3.3789, 22.4577, 7.1261, 20.5924
1.5000, 0.0000, 1.0000, 3.1487, 1.5724, 3.4582, 22.3650, 7.0771, 20.4350
1.6000, 0.0000, 1.0000, 3.0584, 0.7785, 3.5309, 22.3907, 7.0892, 20.2725
1.7000, 0.0000, 0.9900, 2.7865, 0.4600, 3.7440, 22.4047, 7.0511, 20.0972
1.8000, 0.0000, 0.9800, 2.5924, 0.4657, 3.3976, 22.3140, 7.0323, 19.7524
1.9000, 0.0000, 0.9900, 2.3317, 0.2711, 3.4074, 22.3223, 7.0344, 19.8332
2.0000, 0.0000, 0.9600, 2.1804, 0.4131, 3.4006, 22.0761, 7.0237, 19.4702
2.1000, 0.0000, 0.9700, 2.1256, 0.2358, 3.3618, 22.0754, 7.0270, 19.6115
2.2000, 0.0000, 0.9700, 1.8039, 0.2177, 3.3646, 22.0346, 6.9969, 19.3345
2.3000, 0.0000, 0.9700, 1.7281, 0.3006, 3.4742, 21.9572, 7.0021, 19.5298
2.4000, 0.0000, 0.9500, 1.4370, 0.1531, 3.3117, 21.7852, 7.0337, 19.2579
2.5000, 0.0000, 0.9100, 1.4069, 0.0548, 3.4939, 21.8245, 6.9979, 19.0881
2.6000, 0.0000, 0.8600, 1.2036, 0.1647, 3.2905, 21.7054, 7.0350, 19.2709
2.7000, 0.0000, 0.8800, 1.1841, 0.1346, 3.2745, 21.6126, 7.0341, 18.8780
2.8000, 0.0000, 0.7900, 0.9866, 0.0607, 3.2527, 21.5672, 7.0449, 19.1188
2.9000, 0.0000, 0.7700, 0.9438, 0.0554, 3.2436, 21.5502, 7.0828, 19.0151
3.0000, 0.0000, 0.9100, 1.0665, 0.1551, 3.2350, 21.5008, 7.0805, 18.9980
3.1000, 0.0000, 0.8100, 0.8866, 0.0446, 3.1960, 21.4211, 7.1011, 19.0758
3.2000, 0.0000, 0.7400, 0.7975, 0.1887, 3.1834, 21.3804, 7.1357, 19.3354
3.3000, 0.0000, 0.6900, 0.6800, 0.1357, 3.1618, 21.3130, 7.1532, 19.3736
3.4000, 0.0000, 0.7300, 0.7577, 0.1288, 3.1330, 21.2892, 7.1929, 19.2652
3.5000, 0.0000, 0.5500, 0.6157, 0.1198, 3.1362, 21.2983, 7.1829, 19.3112
3.6000, 0.0000, 0.5200, 0.5554, 0.1013, 3.0956, 21.2590, 7.2198, 19.2693
3.7000, 0.0000, 0.5600, 0.5813, 0.1285, 3.0825, 21.2042, 7.2362, 19.4145
3.8000, 0.0000, 0.4700, 0.4896, 0.0388, 3.0868, 21.2128, 7.2566, 19.5672
3.9000, 0.0000, 0.4700, 0.5180, 0.0704, 3.0888, 21.2065, 7.2629, 19.6089
4.0000, 0.0000, 0.4500, 0.5382, 0.0718, 3.0488, 21.1751, 7.2951, 19.7440
4.1000, 0.0000, 0.3600, 0.4638, 0.1119, 3.0640, 21.2155, 7.3139, 19.9292
4.2000, 0.0000, 0.4300, 0.4923, 0.0745, 3.0723, 21.1871, 7.3037, 19.8159
4.3000, 0.0000, 0.2700, 0.4170, 0.0718, 3.0299, 21.1484, 7.3256, 19.9276
4.4000, 0.0000, 0.3100, 0.4129, 0.0966, 3.0630, 21.2166, 7.3447, 20.1889


==> figs/tikz_data/results_robustness_check_noise_posvel.csv <==
noiseStdPos, noiseStdVel, successRate, minMutualDistMean, minMutualDistMin, flightTime, flightDist, flightVel, maxVel
0.0000, 0.0000, 1.0000, 3.7191, 3.1529, 3.2925, 22.3293, 7.3085, 20.7865
0.1000, 0.1000, 1.0000, 3.6867, 3.1091, 3.2812, 22.2569, 7.2858, 20.7929
0.2000, 0.2000, 1.0000, 3.6891, 3.3352, 3.3218, 22.3658, 7.2544, 20.8092
0.3000, 0.3000, 1.0000, 3.6194, 3.2451, 3.3333, 22.2897, 7.1774, 20.8137
0.4000, 0.4000, 1.0000, 3.6263, 2.2510, 3.4751, 22.4073, 7.1299, 20.7698
0.5000, 0.5000, 1.0000, 3.6292, 3.0745, 3.3831, 22.2806, 7.0926, 20.4781
0.6000, 0.6000, 1.0000, 3.5766, 2.8498, 3.4170, 22.3251, 7.0847, 20.4115
0.7000, 0.7000, 1.0000, 3.5543, 3.0128, 3.5310, 22.3842, 7.0394, 20.1316
0.8000, 0.8000, 1.0000, 3.5437, 1.4879, 3.4611, 22.4724, 7.0105, 20.0157
0.9000, 0.9000, 1.0000, 3.4588, 1.3318, 3.8056, 22.8485, 6.9803, 20.2054
1.0000, 1.0000, 1.0000, 3.4255, 1.8228, 3.5418, 22.7769, 6.9639, 20.2454
1.1000, 1.1000, 1.0000, 3.1212, 0.9143, 3.7026, 22.9441, 6.9358, 19.9776
1.2000, 1.2000, 0.9900, 2.8772, 0.4602, 3.6336, 23.0149, 6.9118, 19.6884
1.3000, 1.3000, 1.0000, 2.5735, 0.5189, 3.6454, 23.0464, 6.8673, 19.2675
1.4000, 1.4000, 0.9500, 2.1807, 0.3808, 3.8433, 23.0844, 6.8125, 18.9256
1.5000, 1.5000, 0.9900, 2.0324, 0.4918, 3.6463, 22.9065, 6.8294, 18.8834
1.6000, 1.6000, 0.9700, 1.7636, 0.1644, 4.3700, 23.0558, 6.7479, 18.6373
1.7000, 1.7000, 0.9600, 1.4733, 0.2190, 3.8480, 22.7889, 6.7189, 18.2748
1.8000, 1.8000, 0.9300, 1.3055, 0.1347, 3.7149, 22.4903, 6.7852, 18.3375
1.9000, 1.9000, 0.8200, 1.1236, 0.1273, 3.7359, 22.2583, 6.7061, 18.2049
2.0000, 2.0000, 0.8300, 0.9519, 0.0956, 3.8003, 22.1890, 6.7351, 18.5738
2.1000, 2.1000, 0.7800, 0.9012, 0.1211, 3.5602, 22.0934, 6.7780, 18.3849
2.2000, 2.2000, 0.7600, 0.8493, 0.0891, 3.5068, 21.8983, 6.8390, 18.2712
2.3000, 2.3000, 0.7600, 0.8518, 0.1333, 3.6258, 21.7967, 6.8220, 18.5706
2.4000, 2.4000, 0.6100, 0.6512, 0.0866, 3.5310, 21.6645, 6.8392, 18.7446
2.5000, 2.5000, 0.6200, 0.6469, 0.1456, 3.4574, 21.5816, 6.9196, 18.8316
2.6000, 2.6000, 0.4900, 0.5560, 0.0873, 3.4922, 21.5921, 6.8685, 18.9486
2.7000, 2.7000, 0.5300, 0.5718, 0.0605, 3.5165, 21.5833, 6.8954, 19.1779
2.8000, 2.8000, 0.5000, 0.5267, 0.0875, 3.5588, 21.4909, 6.9384, 19.2952
2.9000, 2.9000, 0.4000, 0.4949, 0.0361, 3.4400, 21.4935, 6.9853, 19.2613
3.0000, 3.0000, 0.4200, 0.4730, 0.0819, 3.4992, 21.5477, 6.9900, 19.4642
3.1000, 3.1000, 0.3800, 0.4543, 0.0597, 3.4265, 21.3838, 7.0205, 19.6609
3.2000, 3.2000, 0.3200, 0.4362, 0.0916, 3.4626, 21.4097, 6.9915, 19.4771
3.3000, 3.3000, 0.2900, 0.3970, 0.0429, 3.5231, 21.3838, 6.9762, 19.8062
3.4000, 3.4000, 0.2300, 0.3949, 0.0876, 3.4891, 21.3572, 7.0378, 20.0377
3.5000, 3.5000, 0.2600, 0.4005, 0.0513, 3.5131, 21.3826, 7.0517, 20.1020
3.6000, 3.6000, 0.1800, 0.3569, 0.0850, 3.5853, 21.3991, 6.9440, 20.0518
3.7000, 3.7000, 0.1600, 0.3382, 0.0557, 3.4837, 21.3370, 7.0733, 20.1406
3.8000, 3.8000, 0.1700, 0.3605, 0.0822, 3.5505, 21.3684, 7.0371, 20.2509
3.9000, 3.9000, 0.2200, 0.3750, 0.0905, 3.5519, 21.4036, 7.0102, 20.2599
4.0000, 4.0000, 0.2600, 0.3598, 0.0678, 3.5335, 21.3330, 7.0553, 20.3317
4.1000, 4.1000, 0.1100, 0.3116, 0.0360, 3.6332, 21.3676, 6.9945, 20.4675
4.2000, 4.2000, 0.1500, 0.3143, 0.0303, 3.6860, 21.3847, 6.9199, 20.5268
4.3000, 4.3000, 0.0700, 0.3154, 0.0474, 3.9378, 21.4480, 6.7170, 20.7544
4.4000, 4.4000, 0.1000, 0.3088, 0.1000, 3.7351, 21.3860, 6.8851, 20.6327


==> figs/tikz_data/results_robustness_check_noise_vel.csv <==
noiseStdPos, noiseStdVel, successRate, minMutualDistMean, minMutualDistMin, flightTime, flightDist, flightVel, maxVel
0.0000, 0.0000, 1.0000, 3.7138, 3.1186, 3.3094, 22.2624, 7.2943, 20.7958
0.0000, 0.1000, 1.0000, 3.6836, 2.9149, 3.3091, 22.2259, 7.2603, 20.6196
0.0000, 0.2000, 1.0000, 3.7322, 3.4782, 3.4164, 22.2827, 7.2221, 20.6568
0.0000, 0.3000, 1.0000, 3.7021, 3.4246, 3.3477, 22.2858, 7.1911, 20.5773
0.0000, 0.4000, 1.0000, 3.6613, 3.3622, 3.3527, 22.2604, 7.1419, 20.4854
0.0000, 0.5000, 1.0000, 3.6880, 3.4518, 3.3570, 22.2652, 7.1524, 20.5679
0.0000, 0.6000, 1.0000, 3.6764, 3.3004, 3.9386, 22.3799, 7.0864, 20.1640
0.0000, 0.7000, 1.0000, 3.6631, 3.3455, 3.3798, 22.1840, 7.0761, 20.1821
0.0000, 0.8000, 1.0000, 3.6635, 3.3356, 3.4291, 22.1932, 7.0257, 19.9753
0.0000, 0.9000, 1.0000, 3.6537, 2.4354, 3.5561, 22.3428, 7.0346, 20.1981
0.0000, 1.0000, 1.0000, 3.6276, 3.0582, 3.4617, 22.3807, 7.0176, 20.1271
0.0000, 1.1000, 1.0000, 3.6668, 3.1206, 4.0504, 22.5877, 6.9894, 20.1270
0.0000, 1.2000, 1.0000, 3.6413, 1.9889, 3.4966, 22.5611, 7.0160, 20.2826
0.0000, 1.3000, 1.0000, 3.6996, 3.0647, 3.4739, 22.6522, 7.0179, 20.3614
0.0000, 1.4000, 1.0000, 3.6582, 2.5761, 4.6413, 23.2352, 6.9599, 20.0877
0.0000, 1.5000, 1.0000, 3.6470, 2.2485, 3.8069, 23.0579, 6.9608, 20.1976
0.0000, 1.6000, 1.0000, 3.5551, 0.5914, 3.7055, 23.1345, 6.9477, 20.1152
0.0000, 1.7000, 1.0000, 3.4444, 0.8623, 3.9661, 23.3603, 6.9724, 20.3613
0.0000, 1.8000, 1.0000, 3.4590, 1.4629, 3.7640, 23.3595, 6.9079, 20.1753
0.0000, 1.9000, 1.0000, 3.3618, 1.5342, 4.8637, 24.0142, 6.9146, 20.4431
0.0000, 2.0000, 1.0000, 3.1875, 1.4209, 3.6984, 23.5261, 6.9039, 19.7484
0.0000, 2.1000, 1.0000, 3.0272, 0.7062, 3.8302, 23.7629, 6.8654, 19.6768
0.0000, 2.2000, 1.0000, 3.0101, 0.7390, 3.7469, 23.8624, 6.9126, 19.7972
0.0000, 2.3000, 0.9900, 2.8177, 0.4283, 3.8715, 23.9658, 6.8803, 19.3665
0.0000, 2.4000, 1.0000, 2.8425, 1.0993, 3.9385, 24.0363, 6.8378, 19.4674
0.0000, 2.5000, 1.0000, 2.6717, 0.5934, 4.0493, 23.9936, 6.8003, 19.3788
0.0000, 2.6000, 0.9900, 2.3982, 0.4277, 4.0746, 24.0212, 6.7865, 19.0745
0.0000, 2.7000, 0.9900, 2.2668, 0.3046, 4.3494, 24.0404, 6.7085, 18.8353
0.0000, 2.8000, 1.0000, 2.2746, 0.5627, 4.2620, 24.0278, 6.6886, 18.6821
0.0000, 2.9000, 1.0000, 2.2026, 0.5527, 4.0996, 23.8210, 6.6783, 18.4934
0.0000, 3.0000, 0.9700, 2.2004, 0.1409, 3.9468, 23.7848, 6.6943, 18.0998
0.0000, 3.1000, 1.0000, 1.8786, 0.5467, 4.0696, 23.5957, 6.6511, 18.0813
0.0000, 3.2000, 0.9300, 1.7102, 0.0846, 4.2842, 23.6502, 6.5526, 17.8800
0.0000, 3.3000, 0.9400, 1.5820, 0.2080, 4.2818, 23.3515, 6.4963, 17.4007
0.0000, 3.4000, 0.9600, 1.6039, 0.1662, 3.9507, 23.4222, 6.6048, 17.9716
0.0000, 3.5000, 0.9600, 1.5231, 0.2464, 4.2460, 23.3385, 6.5219, 17.5819
0.0000, 3.6000, 0.9600, 1.4457, 0.1989, 4.3712, 23.3425, 6.5548, 17.6217
0.0000, 3.7000, 0.9100, 1.3310, 0.1817, 3.9838, 22.9846, 6.5358, 17.3456
0.0000, 3.8000, 0.9400, 1.2999, 0.2677, 4.0873, 22.9037, 6.4650, 17.4892
0.0000, 3.9000, 0.9300, 1.2652, 0.1518, 3.8735, 22.8621, 6.5768, 17.5016
0.0000, 4.0000, 0.8300, 1.0818, 0.1545, 4.3240, 22.8839, 6.4736, 17.5081
0.0000, 4.1000, 0.8500, 1.0621, 0.1152, 3.9180, 22.5759, 6.4729, 17.3572
0.0000, 4.2000, 0.8300, 1.0203, 0.2318, 3.9503, 22.5570, 6.4923, 17.3550
0.0000, 4.3000, 0.8500, 0.9739, 0.1093, 3.8673, 22.3654, 6.4789, 17.1017
0.0000, 4.4000, 0.8400, 1.0361, 0.0806, 3.8482, 22.4766, 6.5222, 17.4510
0.0000, 4.5000, 0.8900, 1.0439, 0.1277, 3.8412, 22.3398, 6.5191, 17.5175
0.0000, 4.6000, 0.7700, 0.8300, 0.1547, 3.8639, 22.2047, 6.4761, 17.4571
0.0000, 4.7000, 0.7400, 0.8161, 0.1527, 3.8314, 22.2008, 6.5071, 17.5216


==> figs/tikz_data/robustness_test_100_flights.csv <==
x, y, delay, frequency, successRate, minMutualDistMean, minMutualDistMin, flightTime, flightDist, flightVel, maxVel
6, 1, 0.0000, 100.0000, 1.0000, 3.7087, 3.2861, 3.3174, 22.2240, 7.2512, 20.5991
5, 1, 0.0000, 50.0000, 1.0000, 3.7070, 2.9493, 3.3435, 22.3468, 7.2713, 20.8608
4, 1, 0.0000, 25.0000, 1.0000, 3.6691, 2.8219, 3.8034, 22.6104, 7.3156, 21.1080
3, 1, 0.0000, 10.0000, 1.0000, 3.4979, 0.7647, 3.5727, 23.4267, 7.4200, 22.4992
2, 1, 0.0000, 5.0000, 0.9700, 2.5453, 0.2437, 3.6971, 25.8880, 7.7125, 23.3109
1, 1, 0.0000, 2.0000, 0.6700, 0.9970, 0.1015, 3.5704, 24.8682, 7.6016, 21.7825
6, 2, 0.0250, 100.0000, 1.0000, 3.6498, 2.3740, 4.0127, 23.1647, 7.4286, 21.5582
5, 2, 0.0250, 50.0000, 1.0000, 3.5773, 1.2754, 3.5053, 23.4456, 7.4701, 21.9229
4, 2, 0.0250, 25.0000, 0.9900, 3.4984, 0.3497, 3.9876, 24.2121, 7.5624, 22.8088
3, 2, 0.0250, 10.0000, 0.9900, 3.1523, 0.3447, 3.8188, 26.1241, 7.7869, 24.0228
2, 2, 0.0250, 5.0000, 0.9400, 2.3010, 0.1812, 3.7794, 26.8056, 7.8064, 23.0875
1, 2, 0.0250, 2.0000, 0.6900, 0.9750, 0.1016, 3.5299, 24.9370, 7.6642, 21.7899
6, 3, 0.0500, 100.0000, 0.9900, 3.3204, 0.4671, 3.6180, 25.2125, 7.7752, 22.6809
5, 3, 0.0500, 50.0000, 0.9900, 3.1992, 0.3749, 3.6014, 26.0179, 7.8845, 23.2092
4, 3, 0.0500, 25.0000, 0.9600, 3.0892, 0.1113, 4.1343, 26.7176, 7.9399, 23.4880
3, 3, 0.0500, 10.0000, 0.9400, 2.4264, 0.2613, 3.8705, 28.1725, 8.1032, 24.2594
2, 3, 0.0500, 5.0000, 0.8300, 1.7622, 0.1787, 3.8248, 28.0998, 8.0577, 23.0437
1, 3, 0.0500, 2.0000, 0.5400, 0.7795, 0.0560, 3.4177, 24.6213, 7.6913, 21.3595
6, 4, 0.1000, 100.0000, 0.8700, 2.0013, 0.2002, 3.8799, 30.5177, 8.5573, 23.8240
5, 4, 0.1000, 50.0000, 0.8500, 1.8778, 0.0859, 3.9071, 30.7576, 8.5576, 23.5575
4, 4, 0.1000, 25.0000, 0.8300, 1.6493, 0.1488, 3.8699, 30.5560, 8.5675, 23.6470
3, 4, 0.1000, 10.0000, 0.7800, 1.3609, 0.1398, 3.7640, 28.8270, 8.3021, 23.0004
2, 4, 0.1000, 5.0000, 0.6700, 0.9726, 0.1119, 3.6905, 27.9561, 8.1700, 22.9541
1, 4, 0.1000, 2.0000, 0.4400, 0.7283, 0.0605, 3.3501, 24.1074, 7.6720, 21.0842
6, 5, 0.2000, 100.0000, 0.5800, 0.7686, 0.0505, 3.5301, 27.8897, 8.3465, 22.5277
5, 5, 0.2000, 50.0000, 0.5800, 0.7209, 0.0508, 3.5205, 28.0015, 8.3695, 22.8036
4, 5, 0.2000, 25.0000, 0.4600, 0.7336, 0.0775, 3.4778, 27.5615, 8.3176, 22.7616
3, 5, 0.2000, 10.0000, 0.5600, 0.7237, 0.0552, 3.4352, 27.2479, 8.2896, 23.2062
2, 5, 0.2000, 5.0000, 0.3800, 0.6275, 0.0321, 3.3999, 26.6310, 8.1684, 22.8439
1, 5, 0.2000, 2.0000, 0.2700, 0.4910, 0.0553, 3.2735, 24.0901, 7.7347, 21.2079
6, 6, 0.4000, 100.0000, 0.2300, 0.4547, 0.0612, 3.2885, 26.2418, 8.1655, 22.6430
5, 6, 0.4000, 50.0000, 0.0800, 0.2712, 0.0066, 3.3065, 26.4013, 8.2044, 22.8060
4, 6, 0.4000, 25.0000, 0.1600, 0.3778, 0.0460, 3.2932, 26.2596, 8.1738, 22.6123
3, 6, 0.4000, 10.0000, 0.2200, 0.3430, 0.0304, 3.2869, 25.8340, 8.0624, 22.3386
2, 6, 0.4000, 5.0000, 0.1300, 0.3343, 0.0731, 3.2937, 25.2291, 7.8809, 22.0391
1, 6, 0.4000, 2.0000, 0.1200, 0.2932, 0.0590, 3.2312, 23.7464, 7.6526, 21.0521


==> figs/tikz_data/sample_trajectories_egoswarm2.csv <==
x1,y1,z1,v1,x2,y2,z2,v2,x3,y3,z3,v3,x4,y4,z4,v4,x5,y5,z5,v5,x6,y6,z6,v6,x7,y7,z7,v7,x8,y8,z8,v8,x9,y9,z9,v9,x10,y10,z10,v10
-9.999999215881559,6.810404244352889e-08,10.000000195388083,0.00014998903354750213,-8.090170010819081,-5.877852595707829,10.000000097929309,2.6400447049143336e-06,-3.0901698763625367,-9.510565131283604,9.999999787975728,4.800654070529429e-05,3.090169857578922,-9.510564633583018,9.999999880477628,0.0001175087592718934,8.09016979872467,-5.877852229302201,9.999999972315337,5.2556141161340954e-05,9.999999636010132,4.1188504804281807e-10,9.99999998511954,8.32267006382164e-06,8.090170182362279,5.877852536002237,9.999999786108305,1.9768340812972148e-05,3.090169896291284,9.51056465270402,10.000000041656886,0.0001031413936935673,-3.0901699567287744,9.510564841020614,9.999999965341162,3.094633864347043e-06,-8.090169614981441,5.877852291480359,9.999999960851959,6.758485504257747e-05
-9.999999215881559,6.810404244352889e-08,10.000000195388083,0.00014998903354750213,-8.088787286121878,-5.876848073828722,10.00000000068681,0.10688465436745317,-3.0901698763625367,-9.510565131283604,9.999999787975728,4.800654070529429e-05,3.090169857578922,-9.510564633583018,9.999999880477628,0.0001175087592718934,8.09016979872467,-5.877852229302201,9.999999972315337,5.2556141161340954e-05,9.999999636010132,4.1188504804281807e-10,9.99999998511954,8.32267006382164e-06,8.090170182362279,5.877852536002237,9.999999786108305,1.9768340812972148e-05,3.090169896291284,9.51056465270402,10.000000041656886,0.0001031413936935673,-3.0901699567287744,9.510564841020614,9.999999965341162,3.094633864347043e-06,-8.090169614981441,5.877852291480359,9.999999960851959,6.758485504257747e-05
-9.999999215881559,6.810404244352889e-08,10.000000195388083,0.00014998903354750213,-8.078990934178636,-5.869730545436292,10.00000000081619,0.4191465443978167,-3.0901698763625367,-9.510565131283604,9.999999787975728,4.800654070529429e-05,3.090167002984191,-9.510555388163578,9.999999676895658,0.0036245049300478466,8.09016979872467,-5.877852229302201,9.999999972315337,5.2556141161340954e-05,9.999999636010132,4.1188504804281807e-10,9.99999998511954,8.32267006382164e-06,8.090170182362279,5.877852536002237,9.999999786108305,1.9768340812972148e-05,3.090169896291284,9.51056465270402,10.000000041656886,0.0001031413936935673,-3.0901699567287744,9.510564841020614,9.999999965341162,3.094633864347043e-06,-8.090169614981441,5.877852291480359,9.999999960851959,6.758485504257747e-05
-9.999999215881559,6.810404244352889e-08,10.000000195388083,0.00014998903354750213,-8.053809877847243,-5.85143546500575,10.000000001304524,0.8924393129917583,-3.0901698763625367,-9.510565131283604,9.999999787975728,4.800654070529429e-05,3.0891424811880053,-9.507399024326482,9.999999215006657,0.16583229872302765,8.09016979872467,-5.877852229302201,9.999999972315337,5.2556141161340954e-05,9.999999636010132,4.1188504804281807e-10,9.99999998511954,8.32267006382164e-06,8.090170182362279,5.877852536002237,9.999999786108305,1.9768340812972148e-05,3.090169896291284,9.51056465270402,10.000000041656886,0.0001031413936935673,-3.0901699567287744,9.510564841020614,9.999999965341162,3.094633864347043e-06,-8.090169614981441,5.877852291480359,9.999999960851959,6.758485504257747e-05
-9.999999215881559,6.810404244352889e-08,10.000000195388083,0.00014998903354750213,-8.0105556917576,-5.820009543433226,10.000000000129532,1.462290780790163,-3.0901699142630834,-9.510564833915325,9.999999759442867,1.1139164707640174e-05,3.085158114462961,-9.495134255420988,9.999998784089597,0.46765154756385013,8.09016979872467,-5.877852229302201,9.999999972315337,5.2556141161340954e-05,9.999999636010132,4.1188504804281807e-10,9.99999998511954,8.32267006382164e-06,8.090170182362279,5.877852536002237,9.999999786108305,1.9768340812972148e-05,3.090169896291284,9.51056465270402,10.000000041656886,0.0001031413936935673,-3.0901699567287744,9.510564841020614,9.999999965341162,3.094633864347043e-06,-8.089987404914604,5.877719644522494,10.000000075783255,0.02810634116194164
-9.999999215881559,6.810404244352889e-08,10.000000195388083,0.00014998903354750213,-7.939220839077142,-5.768181437526574,10.000000000603556,2.171801710345656,-3.0891192267737333,-9.507331513980445,9.999999698027693,0.16811654028466227,3.074955989854407,-9.463731354135069,9.999997990024923,0.9530493894126897,8.09016979872467,-5.877852229302201,9.999999972315337,5.2556141161340954e-05,9.999999636010132,4.1188504804281807e-10,9.99999998511954,8.32267006382164e-06,8.090170182362279,5.877852536002237,9.999999786108305,1.9768340812972148e-05,3.090169896291284,9.51056465270402,10.000000041656886,0.0001031413936935673,-3.0901699567287744,9.510564841020614,9.999999965341162,3.094633864347043e-06,-8.085709858897552,5.87461175052014,10.000000029798482,0.23066056062819368
-9.999999215881559,6.810404244352889e-08,10.000000195388083,0.00014998903354750213,-7.838217363072977,-5.694798482170152,10.000000000976495,2.959047427929052,-3.0843483387501536,-9.492648327623044,9.999999488263702,0.5119817506469456,3.056043612577366,-9.405521150287738,9.999997388042075,1.5809726979898562,8.09016979872467,-5.877852229302201,9.999999972315337,5.2556141161340954e-05,9.999999636010132,4.1188504804281807e-10,9.99999998511954,8.32267006382164e-06,8.090170182362279,5.877852536002237,9.999999786108305,1.9768340812972148e-05,3.090169896291284,9.51056465270402,10.000000041656886,0.0001031413936935673,-3.0901699567287744,9.510564841020614,9.999999965341162,3.094633864347043e-06,-8.06946297851943,5.862806853034969,10.000000545534615,0.6231329849982158
-9.99970344195254,-5.204863214041186e-07,9.999999723446559,0.03366911753204193,-7.714891503710714,-5.605196654882493,10.000000000087528,3.739577329706818,-3.0786569768411396,-9.475133079372185,9.999999465792364,0.7923908374581814,3.027654292053266,-9.318142754215033,9.999996633846097,2.290010380270195,8.09016979872467,-5.877852229302201,9.999999972315337,5.2556141161340954e-05,9.999999636010132,4.1188504804281807e-10,9.99999998511954,8.32267006382164e-06,8.090170182362279,5.877852536002237,9.999999786108305,1.9768340812972148e-05,3.090169896291284,9.51056465270402,10.000000041656886,0.0001031413936935673,-3.0901699567287744,9.510564841020614,9.999999965341162,3.094633864347043e-06,-8.035357882241314,5.838027379119619,10.000000489518177,1.1566661864386116
-9.99432213326349,-1.6246404855144307e-06,9.99999944723596,0.2352575655699372,-7.556215723422821,-5.489911864944171,10.000000000300636,4.654585145950075,-3.0587324106968787,-9.41381191104235,9.999999235863797,1.4927447074173368,2.9774521348562435,-9.163632049366337,9.999995901387184,3.253704521653399,8.09016979872467,-5.877852229302201,9.999999972315337,5.2556141161340954e-05,9.999999636010132,4.1188504804281807e-10,9.99999998511954,8.32267006382164e-06,8.090170182362279,5.877852536002237,9.999999786108305,1.9768340812972148e-05,3.090169896291284,9.51056465270402,10.000000041656886,0.0001031413936935673,-3.0901699567287744,9.510564841020614,9.999999965341162,3.094633864347043e-06,-7.977255149046355,5.795812991360415,10.000001005544902,1.8152335363302272
-9.974859176497027,-2.979420884542545e-06,9.999998722490377,0.6181731511243367,-7.3701401174874634,-5.354720273511024,10.000000000376914,5.627976134903643,-3.03179940644391,-9.330920928784346,9.999999037905813,2.1868441255071964,2.938477369446965,-9.04367687050685,9.999995270036514,3.8687348465076097,8.090036967619957,-5.877755823176762,10.000000005238725,0.022776359599194215,9.999599444153418,-1.5645384926356308e-08,9.999999999500801,0.04099090380999839,8.089855585144003,5.877623920442538,9.999999720345592,0.04019479092500886,3.090169896291284,9.51056465270402,10.000000041656886,0.0001031413936935673,-3.0901699567287744,9.510564841020614,9.999999965341162,3.094633864347043e-06,-7.891320071207321,5.733376595771205,10.000001042788416,2.5647187268693834
-9.935417737568763,-4.45385903256041e-06,9.999997977287585,1.1269919897479717,-7.130932769597805,-5.180925917476833,10.000000000495568,6.527895879164213,-2.993183530872655,-9.212074018739079,9.999999015747543,2.971909999371332,2.8749268748920294,-8.84808515562973,9.999994733064952,4.7321557804649705,8.086308805343934,-5.875047285802184,10.000000001104548,0.20994211218963033,9.993284221507569,-4.4057529552226685e-08,9.999999999557929,0.26233589347325836,8.084119721799334,5.87345640311872,9.999999699338476,0.2813977285676036,3.0896321340697193,9.508911063495862,9.999999941689824,0.10818788111855887,-3.0900332930964183,9.510144226792825,9.999999964417572,0.04376186199740006,-7.776051640961659,5.649629024124826,10.00000145774662,3.368082644272273
-9.869886209330513,-6.013068961009926e-06,9.999997416411597,1.7445605630470051,-6.890895122848011,-5.006528271143982,10.000000000044283,7.142018527626835,-2.942228600634907,-9.055251270432501,9.999998995667584,3.809162336350014,2.800817373997905,-8.619996349095837,9.999994185592978,5.571285471244941,8.067696087884551,-5.861524057477909,10.000000005605564,0.6608001918716238,9.971063871344544,-7.928394269163224e-08,9.999999991512839,0.6748631926477234,8.067219686647851,5.861177219878764,9.999999521004568,0.6660765129604294,3.086070438236338,9.497950312067216,9.99999969486699,0.40828507551379883,-3.0881491184559513,9.504345591100565,9.99999998141239,0.25781567691747365,-7.646161649455671,5.555257547558309,10.000001552697855,4.133031188466367
-9.767268986261541,-7.663431907208556e-06,9.999996575853903,2.4878421158693493,-6.637953636148982,-4.822755580531327,10.000000000053664,7.573098616623053,-2.8905761394395864,-8.8962820278055,9.999998761225866,4.516172139884327,2.721785336189089,-8.376758154248531,9.999993686772973,6.398403208525974,8.040924296772706,-5.842072757593211,10.000000005040972,1.0913159765198288,9.936669070957702,-1.103125330875077e-07,9.999999997738586,1.1103732113564166,8.031550886065851,5.835261500980826,9.999999506745574,1.2073454657126121,3.0767494008504737,9.469265638447276,9.999999281552284,0.8738789668983759,-3.0812114735973655,9.482993139158454,9.999999757929356,0.6749553173832007,-7.460062035848326,5.420047721803968,10.000001756873196,5.061924276423501
-9.62900650085918,-9.222514244455845e-06,9.999995832324737,3.2837687776222944,-6.343383167859341,-4.608737369157181,10.000000000050626,7.870460432042527,-2.814940774797659,-8.663500693826201,9.999998632961418,5.243376947831819,2.627631285018553,-8.086980662863782,9.999993277131937,7.1416891447760955,7.987408402786447,-5.803191398613566,10.000000007760484,1.7272518955314522,9.867256687657603,-1.5096983402785808e-07,9.999999995704933,1.762701970288718,7.972093275652254,5.79206314796611,9.999999491184218,1.8667630225769556,3.059126892579962,9.415030944547853,9.999998993737881,1.4815089595883764,-3.06763809942643,9.441218216308812,9.999999746375886,1.211699802649238,-7.238111480972209,5.2587906913266185,10.000001950169773,5.884230378029429
-9.44637318090894,-1.071800464414278e-05,9.999995188953484,4.138343277691575,-6.08846192500822,-4.423524497570737,9.999999500990997,7.980807487704765,-2.7300444948944906,-8.40221732147861,9.999998551793782,5.786884853405384,2.5185951618172315,-7.751401526282286,9.999993356060733,7.715671232419489,7.907291409654616,-5.7449830091635015,10.00000000208269,2.452983094754922,9.765731270749427,-1.908660133724256e-07,9.99999999990516,2.4943810971631786,7.884966928501208,5.728761966743189,9.999999239260829,2.614879003758895,3.031396328760223,9.329686676233633,9.999998705170807,2.1966379168358,-3.0446938582357848,9.370602986508663,9.999999732266215,1.876088149949943,-6.986830084755595,5.0762236019405576,10.00000212647834,6.49829049948407
-9.303039661029743,-1.1838607487760732e-05,9.999994476696795,4.696510976818217,-5.762472756730157,-4.185492587486572,9.999699648865596,7.95860546790815,-2.6386222453142616,-8.120848969845966,9.9999984213757,6.196254366473895,2.4377975813023287,-7.502733406665137,9.999993590394283,7.989687846858047,7.794723078706944,-5.663196948685739,10.00000000484677,3.2600990297094565,9.62463157367482,-2.2976290045904493e-07,9.999999997521112,3.3043393974535458,7.769057580106988,5.644548134220437,9.999999268381995,3.413183036981832,2.9923355056315217,9.209472028249037,9.99999848755091,2.9865260709729866,-3.0111937649080946,9.267499897501438,9.999999516554404,2.62638821057462,-6.715764895181806,4.879282769861915,10.000002435306222,6.864571052617562
-9.0485995786422,-1.4141872835433415e-05,9.999993392413964,5.452368582745812,-5.4494313310280935,-3.9505610542047442,9.997806508267065,7.876940808783403,-2.541454384738043,-7.8217973470321445,9.999998245273515,6.503309199474415,2.3106590241153957,-7.11627726125039,9.999966765536383,8.261867644822496,7.665988385088466,-5.5696658429933015,10.000000005647141,4.006392829649547,9.451366666387853,-2.646856930446704e-07,9.999999995949711,4.118727069705634,7.647515824759907,5.556242673843019,9.999999032759716,4.138134672070016,2.940998831660452,9.051475278333191,9.999998209087586,3.825661088008155,-2.9654535242128643,9.126725490764493,9.999999503222053,3.4460250058407467,-6.434605480306827,4.675008158776148,10.000002562725381,6.998462757757719
-8.761107310773665,-1.687481796054314e-05,9.999992105970563,6.001585381246929,-5.2175668023312545,-3.7684980469065317,9.994525359070145,7.799555570732032,-2.4447018532928855,-7.524024237790246,9.999998074782102,6.7116521155897875,2.1720796640586935,-6.722737149907021,9.999775938664667,8.406855940006785,7.488596537180843,-5.440783030590417,10.000000021852767,4.740993200624853,9.251913694200075,-2.956020461883892e-07,9.999999756978955,4.969320028303101,7.460790248452407,5.42057826377703,9.999998943603366,5.083901736331966,2.885904308535673,8.881913476457473,9.9999981041179,4.549800415341907,-2.9172636831165346,8.978411625487908,9.999999469453776,4.114556089495648,-6.1522185993897525,4.469841792400597,10.000002670762317,6.935161616245336
-8.451931460777802,-1.9231380930960033e-05,9.999990996196846,6.3141646513800955,-4.924338347030601,-3.531474832045699,9.991053127619864,7.625139377951577,-2.339973917497575,-7.20170509623051,9.99999797323679,6.843918830221711,2.021671109550198,-6.345980385813716,9.999272447817884,8.446678156559196,7.283330619101737,-5.291648525350591,10.000000037449427,5.334136771693632,9.03366260686133,-3.230188628187331e-07,9.999999757133297,5.817476139302244,7.2467460791113645,5.265065699674432,9.999999022194839,5.870266253482847,2.8087902330268792,8.644582278013951,9.99999788089125,5.314254318899286,-2.848321946225979,8.766230460628503,9.999999374392733,4.774040155861157,-5.884749494166693,4.275504174637417,10.000002052447117,6.8004862294354735
-8.127002042848874,-2.0364268109252248e-05,9.99999052690471,6.478059865980962,-4.631371775699403,-3.297271148955333,9.994893483566397,7.386188706160456,-2.236851794865119,-6.884327488801847,9.999997843471604,6.980993828338398,1.8376343398213737,-5.958844951933833,9.998221204397822,8.436154225594318,7.0633145517923746,-5.131797318006523,10.000000001004452,5.78738188090881,8.739729198659365,-3.539659505116841e-07,9.99999975941867,6.6376258130453625,7.015545406233967,5.097088514132092,9.99999880755029,6.425441491458285,2.7226998494006525,8.379624594484527,9.999997693827874,5.9085659986949715,-2.770399366305338,8.526409035944537,9.999999260136821,5.306046268585344,-5.612508155318041,4.077635708549146,9.999997669509963,6.671986700317272
-7.821657834630515,-1.956835113363738e-05,9.999990795413822,6.597393084629435,-4.340204226584792,-3.0796530274366556,10.013394573963552,7.131588255708049,-2.1272835370589127,-6.547111288675746,9.999997767185162,7.216710876584068,1.6286669232334217,-5.598580612629595,9.996559299164874,8.365958287754381,6.8203644213544035,-4.95528366442327,10.00000001172145,6.155734301665355,8.431392995613193,-3.8181354172061226e-07,9.999999758717475,7.213950519046181,6.747303413114455,4.902199012579211,9.999998734767141,6.8000869060116855,2.6279303370570735,8.087955165787863,9.999997525942215,6.319832400780859,-2.684958367609593,8.263448282748028,9.999999141716604,5.742209459399998,-5.344841368193307,3.8829541638471574,9.999982923494874,6.554436348488664
-7.489146347272157,4.022032423893866e-05,9.999991051954717,6.70079170556361,-4.049692310587592,-2.8889257888007904,10.052462663204853,6.924228099794345,-2.054243253389938,-6.317933758124867,9.999261949884133,7.331118427295705,1.4317284451770775,-5.315505456682282,9.994672135326821,8.25937959419277,6.566509990213934,-4.770847612791089,10.000000015749958,6.441542288595336,8.121825640060859,-4.062859629086054e-07,9.999999758681106,7.580146883194775,6.503009588725169,4.72470886057762,9.999998778125441,6.970598036679793,2.5283977560520707,7.781626743948532,9.999997273410273,6.535010429562043,-2.5936812064706523,7.982524814960242,9.999998762272382,6.09406069175719,-5.082230744257917,3.6917390472416405,9.999952722563613,6.447784975156373
-7.151941885810964,0.0003081491502170971,9.999989647483366,6.783613359554467,-3.7642976550782787,-2.7339541895100834,10.113646572548504,6.805458094196415,-1.9498715839319682,-5.963797661133822,9.993736209915973,7.4207781534483335,1.1682909140825195,-5.001089048784826,9.992718660831388,8.173032355988944,6.321552215472871,-4.592875263924503,9.999999999455522,6.633901058869932,7.761667159491692,-4.311144351427134e-07,9.999999759758985,7.808800737101318,6.2188044954613595,4.518221549870793,9.99999871923623,7.084327510507414,2.4269682840814246,7.46946003277714,9.999997112360111,6.5706570251643575,-2.4988033901555617,7.690513424658407,9.99999660089774,6.373216981352358,-4.838482981261977,3.514009251197114,9.99991001789902,6.365059132933167
-6.865510959594445,0.0007016568546228103,9.999993580275182,6.841202867672601,-3.464181083738688,-2.6034514111989613,10.199661751687778,6.7265344726095515,-1.862537600801251,-5.603620458343701,9.97839289941031,7.406836109924721,0.8802864054933317,-4.720437127319017,9.99318064338728,8.2084015581901,6.049571765285725,-4.3952699402056705,9.999999995939088,6.817314296688317,7.369073254652115,-4.521598029711151e-07,9.999999751934068,7.856372365808442,5.997292508046717,4.357280851151004,10.000009970220923,7.192722355234018,2.329889855123464,7.170526744269746,9.999998451806984,6.515279630589416,-2.3996119998212055,7.385219592857183,9.999992514090312,6.592399310885112,-4.591600236341935,3.3337033757100003,9.999858312952448,6.297348679159035
-6.521950461569252,0.0012143791397896447,10.000029113018716,6.897719133355911,-3.1634367305137183,-2.5004467626401317,10.3036091600942,6.6575776372686635,-1.8024419475509064,-5.240769298511577,9.948526643681213,7.332776190519249,0.5588241953939898,-4.459437181315327,9.99776985899939,8.376164088235136,5.802628396327518,-4.215855071347712,9.999999998183508,7.019455434138533,7.059666845644007,-4.534916311813179e-05,9.999998904570631,7.750696220772941,5.7024088972322415,4.142889826149836,10.000603172205377,7.393897813859882,2.2301080914559304,6.862226388814155,10.000008043053057,6.452323856186564,-2.296401935172186,7.067554490019863,9.99998754544022,6.757809616625811,-4.338746749282847,3.1487405388617624,9.999808826316958,6.235557774157578
-6.280826451243076,0.00019073593104244226,10.001358132556598,6.90728466062828,-2.8642747874324153,-2.4213714081224684,10.421116999159455,6.575721842402128,-1.7781640978939761,-4.874831195269969,9.899635093596734,7.261034200909763,0.21143185852811844,-4.216517481480669,10.007682033416794,8.58793248140317,5.506274260922568,-4.000541240533765,9.999999990574278,7.111976119159946,6.6764491620580655,-0.004262016546378974,9.999918499162483,7.571406568068865,5.573856386213764,4.048849200003427,10.001158126459295,7.459322283550189,2.1318140425425876,6.556656618993608,10.000028584339194,6.385762463186244,-2.199439022906788,6.76911939740739,9.999983287525668,6.872297937507105,-4.088320440515177,2.9653695116051524,9.999769699660177,6.182281517421739
-5.934821077900099,-0.00927231109087432,10.010768850839721,6.89388034584653,-2.5696132548200183,-2.3632484345026787,10.547901730220786,6.467231277245408,-1.7932952891569522,-4.542272776315513,9.835984933140073,7.247650163603754,-0.15626672779434117,-3.9862102604475678,10.023859678532801,8.75011495991834,5.229229149942368,-3.7992562303890574,9.999999983280059,7.053571599330561,6.297955300266821,-0.024055072904643017,9.999541085558317,7.416151662989198,5.2741458694539585,3.8226672409903886,10.00078866973725,7.543855053030859,2.035246472209453,6.254126399693738,10.000057806845579,6.317153628840338,-2.1317055982716124,6.560648477506653,9.999981239089523,6.960888621457597,-3.8397162576697355,2.783269470456342,9.999741010245339,6.13626525698837
-5.593659233036103,-0.03526605087996072,10.03568262703618,6.886827854324342,-2.2814701657900116,-2.323167703824697,10.680352405071911,6.325017444409077,-1.8488227927101903,-4.19561129669153,9.749094261854678,7.223963219745425,-0.5346320239036455,-3.7651462709340096,10.046774865497085,8.793544472536496,4.964345873956097,-3.6068132655775593,9.99999950439896,6.957219410853325,5.952128567025783,-0.06615970011898832,9.99873829953923,7.342190082145829,4.982070110505459,3.5829534755402137,9.993545010066303,7.565156051472762,1.9403979967055776,5.954482201985438,10.000091944443497,6.247907533654904,-2.024811779450549,6.226007331687366,10.001621039057092,7.071943042629179,-3.593173825333358,2.602713289040682,9.999719491067333,6.096484303329323
-5.255401023321525,-0.08473682351764936,10.0826120309079,6.935468851526325,-2.0011787435239103,-2.2984495404851892,10.815511088364012,6.146618974797378,-1.938884005170204,-3.8625856044132867,9.64664929010647,7.175056244631996,-0.9101693292171902,-3.551861131674226,10.076070009298826,8.675799226623546,4.6844630525698046,-3.4035368538157247,9.999995956766227,6.884561467649398,5.592972313087597,-0.14347624265269854,9.997264030357389,7.380114169403432,4.70582506471056,3.3249739105957765,9.97400727846295,7.576875300126504,1.8837906842097254,5.774146847962342,10.000183967851513,6.195376124567893,-1.92555208424739,5.885048202263352,10.011930094257558,7.143439048921325,-3.3523786885851194,2.426466913009925,9.999701863927179,6.0630247089877445
-4.998005922797034,-0.14160346512703859,10.136345974011622,6.955638839855526,-1.7310022809537848,-2.2867203903723117,10.950267382936083,5.933848934341058,-2.0570639516605507,-3.545337817076398,9.532324265840465,7.124026959684998,-1.2787639056498616,-3.339506273962566,10.11150085830307,8.372772269372213,4.46772541929469,-3.247296200631194,9.999974196568623,6.8336038444783185,5.402272751000223,-0.20087040769052703,9.996169918052203,7.442828699922673,4.485163609673377,3.0846880078729635,9.94373220473492,7.609252537149271,1.792758936773929,5.480637249640642,10.000717721723358,6.093928463764628,-1.842192920573307,5.537455723735848,10.038394449129763,7.206094384233737,-3.108258724917719,2.2479203881763214,9.99968743947673,6.0349462794944415
-4.677119059917901,-0.23738774864399528,10.226662613035073,6.914743949380806,-1.4719998215874812,-2.285659930946119,11.082363419415845,5.690132964791326,-2.1971444573401118,-3.2432151272366485,9.40922252494929,7.073757856265561,-1.6245232913245164,-3.127953832470004,10.151180336869302,7.889536470108766,4.186651397237135,-3.0558718769492947,9.999772379508244,6.767603080506501,5.052675027529237,-0.33986937314648863,9.993653230027942,7.635320796240786,4.253660173812499,2.7871260867444088,9.891945135981537,7.603574727457004,1.7050013237618356,5.1919909921600205,10.002053004957332,5.971700345266824,-1.782418778177512,5.1888059648704745,10.086266819840628,7.292835841579975,-2.8651319913944477,2.0702515259798466,9.99967806359267,6.011748050944036
-4.41561284172011,-0.33699010143795155,10.320454844900123,6.860797961530422,-1.2252338802386142,-2.293115840979463,11.20980459192702,5.419991142418658,-2.352190850564778,-2.9546029541176675,9.280656149860839,7.00568944276901,-1.9355493748589851,-2.915141857527502,10.192890579018083,7.261406418784109,3.896724803251436,-2.883643889390075,9.999174794788996,6.741088506579184,4.710394604398422,-0.5242422573162108,9.990848290108017,7.943075895778008,4.046606102452894,2.4769717478347433,9.826020468671926,7.5334827478493125,1.6211076530249109,4.909011136006502,10.004496131047553,5.830000708082696,-1.75143165546819,4.864141166225961,10.15292061028293,7.412261061222455,-2.622761485886404,1.8933014506762103,9.999673949727045,5.992240828560779
-4.1270009578295,-0.46963803382016694,10.445257168165394,6.799814703537074,-0.9981479231414309,-2.3065921317244995,11.327524000979686,5.137634926989804,-2.5146816139446173,-2.6765350815221947,9.1500135756331,6.882655120041044,-2.201558403776881,-2.698619748155083,10.234153911852175,6.559684160602561,3.60353760041319,-2.741256414066283,9.998087110330696,6.763457621734353,4.379437262258232,-0.7482147774938835,9.988217941745296,8.330233740646813,3.8688319428724984,2.1779407185421205,9.754685056332447,7.4290872353470725,1.5416364953505761,4.63269596926468,10.008288388455966,5.670576197772664,-1.7450811541155822,4.504542916893008,10.25176885539894,7.491828386132334,-2.381053172568186,1.7170122376993446,9.999674650453299,5.975306914313527
-3.8677269934030294,-0.6067108216333104,10.57413750856645,6.817878228940602,-0.7769249164910851,-2.325212230539489,11.441811943866917,4.842348811581274,-2.6753333776095376,-2.4069593525595043,9.02174687983111,6.658383468235187,-2.40032342923682,-2.492163823984151,10.269692368120182,5.981231785936667,3.2888335393837966,-2.616347557655663,9.996530308712893,6.7869803334434105,4.044924712728307,-1.0127406090289537,9.986075077905362,8.722316911418211,3.6953250738647734,1.8638631282295774,9.674843783631001,7.273846135213376,1.4669746608860839,4.363735469662956,10.013615737677059,5.495351794501464,-1.7651162767285413,4.1508271792790294,10.37251106953156,7.474793489175665,-2.143679346651547,1.5440631636172177,9.999679357671923,5.96020468373349
-3.5975827121466613,-0.7607914295881194,10.718938777445281,6.919514788463885,-0.5690374829231415,-2.3471601986899495,11.548262113197211,4.550560962664357,-2.823539954668143,-2.144507157323709,8.901106560561887,6.307477288174417,-2.560296106712851,-2.255332734446725,10.303111839784947,5.592460060794616,2.9665292942998946,-2.509569575163659,9.994671786802106,6.7894560072804255,3.7110512033349967,-1.3055593787207984,9.984751334204235,9.012429586148421,3.5295505739809463,1.5546149827947102,9.59402906470136,7.129076495661531,1.397378970844091,4.102592022503591,10.020619427453871,5.306405602984562,-1.8075845303527072,3.8079957730459526,10.510157216296177,7.393470299221014,-1.902536831390379,1.368549095102152,9.999686831961226,5.946886711396503
-3.324289720367889,-0.9192270470038829,10.867774045327455,7.048022132485798,-0.37353437063926354,-2.3712120129162524,11.646938174095478,4.26264106401434,-2.9463192728588794,-1.8944069131272225,8.79567818161711,5.867217990195809,-2.661226482041254,-2.000409968093243,10.329364987869774,5.493621798306583,2.640670218083746,-2.4168885933250883,9.992617103009364,6.758868425308082,3.3829045589972075,-1.61267784132106,9.984399388989665,9.136397304213546,3.3743631124074764,1.267362766335399,9.518949368601136,7.027469488715698,1.3332742313413555,3.85062825050596,10.029362610895504,5.10681898363333,-1.8676456733637257,3.4788734024149592,10.659556221420939,7.26525932682565,-1.6626125058530181,1.1940950115835973,9.999695377617114,5.935151624356792
-3.0585183910552387,-1.067910801545287,11.007398952987826,7.10399990085902,-0.19020333890560417,-2.3961930721295466,11.737594738900203,3.980100356681538,-3.0419708171645463,-1.6463729922146526,8.704613672020768,5.3773314204711165,-2.7037974263111484,-1.7271652344288064,10.347021346945436,5.653073252146917,2.314478053268797,-2.3346338317923396,9.990442509531489,6.689924092908246,3.0553681770761183,-1.9299602716169761,9.985054334490668,9.063212414592016,3.2096276611210683,0.9701513908080032,9.442284903080806,6.901043351225189,1.2746162790721656,3.6076378860000404,10.039911908450144,4.898518015287346,-1.9395296254689343,3.1633253692575267,10.815585577218524,7.091210827838763,-1.4227593388323407,1.01985424899458,9.999704934894464,5.923936930696367
-2.7700161879779346,-1.2170226331504441,11.14736304665518,7.023001821452566,-0.015743912334090383,-2.421487794006631,11.821522909355988,3.6995305990032508,-3.10059869533377,-1.4062310311542494,8.634004226102022,4.924550151805139,-2.69128161884653,-1.4377064551528909,10.355309567286497,5.974618966328192,1.9911072990932774,-2.2596892753352025,9.988208837488557,6.5819582497289995,2.7346239257651948,-2.24161219566544,9.986695965109275,8.794657739319415,3.044042940395818,0.6807249595650227,9.369032762651216,6.752567001970606,1.2215462398484522,3.37434038470719,10.05226178559752,4.683970920050605,-2.013070547734009,2.871852346237094,10.96609867759258,6.871201485244129,-1.1832685404924668,0.8460241346542617,9.999716421652238,5.912328402509908
-2.4746371648331675,-1.3507955219902235,11.272858512487254,6.864836446579514,0.14191172348140868,-2.4449301507918277,11.894755413493034,3.4360043252804693,-3.1152971067762767,-1.1740180023584696,8.587424273852653,4.629914814773422,-2.6293661900306375,-1.136245663660835,10.354112822885932,6.34541770608312,1.6731796368643277,-2.189317544043989,9.985967494879553,6.437334037541798,2.421637175167493,-2.5353824788440287,9.989245624320477,8.351200761672597,2.877607743720314,0.4001424148904867,9.299732972061891,6.586357135248943,1.1759383874956149,3.160287030763246,10.065737333785641,4.476547281339761,-2.085576677467272,2.579374080023854,11.115978364462075,6.580321827320061,-0.9422732720832354,0.6712351871791824,9.999731204944418,5.899361676011976
-2.184718247831504,-1.4591023346866983,11.37439717588789,6.702924380336078,0.2915244994051095,-2.4669235226777673,11.961283789623788,3.1772541428644425,-3.080557011256537,-0.9483552015529533,8.567488869105453,4.61675691785587,-2.526272196829551,-0.827536408012316,10.344065154680605,6.671302405095706,1.362944102772979,-2.121162735792426,9.983766919606373,6.260216303558793,2.1340800639117434,-2.784938570880651,9.992366188391859,7.807194752782263,2.7103831170475248,0.12927630354079542,9.23480371461419,6.40544156386905,1.1334629294210226,2.9464678588635973,10.081315521109556,4.267210303518638,-2.1448052505003443,2.295078160671672,11.251601501293425,6.235031557573092,-0.7056798437767451,0.4997531768577805,9.999749656464349,5.884593933819078
-1.8759024834728173,-1.5478880473026873,11.45756724303428,6.575176772833284,0.43091759613881975,-2.486356767167142,12.019967268732088,2.928966522436888,-2.9931428759190633,-0.7285377389969215,8.575751470910799,4.924494860332816,-2.4053100900710027,-0.5440953261427004,10.328330785365825,6.872594581439569,1.062555462835455,-2.053277028997588,9.981654417360167,6.055978766326847,1.8353930603080693,-3.0102233535830405,9.996364607084757,7.159446264851289,2.5426034497238437,-0.1309991998380879,9.174576213641313,6.212139057422531,1.095787594717645,2.7422903115407307,10.098108340416287,4.065477811927011,-2.1818749122264074,2.017180128367381,11.365541581426086,5.878666977138896,-0.47696755431373333,0.3340765759324999,9.999771202404375,5.866213589063507
-1.5623944665178213,-1.6133188588608895,11.518792221560387,6.490016083048752,0.5608682759977858,-2.5026427760665664,12.071078704836907,2.691949473372414,-2.853377648125276,-0.5141482928223358,8.611975263916804,5.456408393887887,-2.2529489062374677,-0.23407097578831979,10.3054750801495,6.967667688303384,0.7576099249543433,-1.9799928615030173,9.97956395481705,5.81718717528122,1.5414087565844152,-3.1848037471192665,10.00093622642525,6.540420891801297,2.3744723765787983,-0.3801061991287655,9.119231221670502,6.008431839415551,1.0624628077689628,2.5475029127775515,10.11581033435549,3.870791313498458,-2.1891478717751673,1.7435508144923766,11.451584763507684,5.584161365553752,-0.2400929907808469,0.16257078145135295,9.999795779084966,5.828778089458359
-1.2451663225133178,-1.6575929127848086,11.560141865754257,6.434002092799678,0.6815207029772916,-2.51520245569882,12.114671018281745,2.4682892561715706,-2.6634672764479337,-0.30319755322315617,8.67468624680089,6.0560139369674895,-2.0897727791362857,0.07249896873362688,10.278470998918724,6.94783855702117,0.5081514706766012,-1.9148860408633142,9.977924444901138,5.6015964923811055,1.2500416720391994,-3.3013781870354326,10.005741191587221,6.066499377423931,2.2063980033875965,-0.6173716137400929,9.068902964171263,5.796338102673806,1.0330661531482561,2.361920036350531,10.134137557763925,3.682847658769129,-2.1611266523426464,1.4768080411500728,11.504052095211236,5.435441823024205,-0.0049213577690418895,-0.007630331944027753,9.999820503219865,5.783859151529248
-0.9264523428796587,-1.682548961178877,11.583341725732598,6.395854359395914,0.7913569829781656,-2.5235162602589605,12.150384387441864,2.2645286462210805,-2.471991580268598,-0.13100676512824158,8.744713171217791,6.502293143153609,-1.9250190707503303,0.37406292491030985,10.248955659210417,6.838505821038001,0.24444743409179442,-1.8393381831833597,9.976298465366773,5.365802790035149,0.9589436168355127,-3.3560629989052657,10.01034534577941,5.833153353358018,2.0386688464317575,-0.8424712528717261,9.023596232961077,5.5775619124110865,1.0071708699901756,2.1852216862193696,10.152846691188131,3.501404003858354,-2.0947127916307955,1.2139300493254261,11.521050304479996,5.474561769996574,0.2285349985814655,-0.17653310192558677,9.999844169237466,5.744557885851682
-0.6075911269275355,-1.69007871920247,11.59016348063283,6.366181201481167,0.8953166083720865,-2.5278003188443567,12.180019950690745,2.0755473529973454,-2.218042590450318,0.06387195539936849,8.843211741806472,6.870508813257171,-1.7663619220286624,0.670925706552381,10.21832102411203,6.669025249889574,-0.005624009304519811,-1.7598940334060293,9.97489177497031,5.1374075147532645,0.6685810716630777,-3.348258006051069,10.014296809435553,5.863269515153751,1.8716026407333715,-1.05516065469183,8.983264370445879,5.353719340455747,0.984376542830437,2.0171305787746925,10.17171841212977,3.326460713117609,-1.9929858125960895,0.9615364167116308,11.503409924979074,5.665908894690069,0.46059202961655404,-0.344382264226597,9.999866336634009,5.7179695278855345
-0.29029998863003015,-1.6819774249811468,11.582290241946012,6.337742790688508,0.992017812247746,-2.527840846751473,12.203290616527326,1.905753546165857,-1.9433510759639172,0.24795619181613218,8.954241529620575,7.0553386116193755,-1.6204862507065754,0.96360690215445,10.187820112121747,6.4708119052349105,-0.24259783866403692,-1.6761503233352981,9.973699682300198,4.918260504653117,0.3785958626488344,-3.28140701965289,10.017303195978931,6.077042209336993,1.7137904549797085,-1.2455808613127177,8.94947981809419,5.13802039271377,0.964276798401966,1.8571728753016483,10.190582899199859,3.1579734321093036,-1.8580993345294012,0.7097626890645482,11.455924649741242,5.922469253347758,0.6920185461206116,-0.5117499935797065,9.999887116807486,5.705153809653862
0.02434496698533602,-1.6599693454056175,11.561343583161891,6.305166093517694,1.081723521702556,-2.523634607246392,12.220521715298876,1.7564156008308822,-1.6582567922701492,0.4206530774827627,9.072559450560108,7.064146714412207,-1.4923487651954201,1.2537016908851069,10.158429133080688,6.273863955430903,-0.4670143104556273,-1.5878018244543362,9.972704035677598,4.709906698493264,0.09205325770285522,-3.162660812581331,10.019251621906609,6.340737310653362,1.5492750832365794,-1.433305523690409,8.918696869483185,4.91717255681596,0.9465839078436205,1.7057139980520344,10.209193727605435,2.9968178547881648,-1.6987046311968776,0.46289484469792097,11.385088282802155,6.171585962412664,0.9230906032316201,-0.678850936084357,9.999906860853349,5.701194222863408
0.33505114568240685,-1.6257122625205178,11.528889792847579,6.264630909973629,1.1649990558406949,-2.515211177721512,12.232124582139111,1.628168847594938,-1.3724294346003705,0.5829751944459497,9.192998507385624,6.916773391888556,-1.385450607189498,1.5429857342956002,10.130895050070874,6.1029083995512385,-0.6782659274636716,-1.4951567752793231,9.971882982070504,4.51462875378727,-0.16858219901298993,-3.0141903929168614,10.020191753584374,6.558243938771716,1.3863772884101215,-1.6084141906779992,8.892736413703306,4.707361787330475,0.9308613638293725,1.561733388733041,10.227494700128304,2.8423793435797955,-1.5139494188347464,0.21112308324971457,11.292989929729583,6.3841765889807505,1.153987811711355,-0.8458276434480598,9.99992583702603,5.69514798834366
0.6408246428114366,-1.5807873851531689,11.486427062267065,6.21351073950202,1.242440885864976,-2.502599375019064,12.238497946571238,1.5214190115393187,-1.0939816516018805,0.7373986040371949,9.310950252745121,6.646518998123471,-1.3022275576786788,1.8314358890762872,10.105869352502005,5.973438731551256,-0.8764061743644875,-1.398489308199392,9.971208140831108,4.333709587105508,-0.441754575346932,-2.8236201565337242,10.020496574431743,6.76355551028294,1.225015050471237,-1.7714076691873073,8.871460134961819,4.509557274366551,0.9172801775581717,1.4298891824806568,10.244710911685345,2.7003343223054537,-1.3296104776528939,-0.01967622618632971,11.195168029363288,6.525687183256928,1.3842783001062051,-1.012377657685103,9.99994451207791,5.671931134863587
0.9342401373903575,-1.527989166195997,11.436599027737849,6.151874033450811,1.3143554010846994,-2.4858905905080575,12.240012687314838,1.4365776548180067,-0.8294091845523048,0.8872407730008427,9.422500590399439,6.301266222704624,-1.2428390924437804,2.120841062775075,10.083564559724909,5.888812816986332,-1.063200389308439,-1.2972945503969295,9.970649134356254,4.166491839406376,-0.7088554190379327,-2.6098493141007455,10.020268012302147,6.912899246967409,1.0651635371447337,-1.9227382122373526,8.854685669744773,4.324404234187349,0.9045058418717115,1.2999671257733458,10.262034782488481,2.565322995365991,-1.130007893227293,-0.25657841578596646,11.085465233290956,6.612313132813094,1.6132381425878164,-1.1779835135936052,9.999962668220721,5.619520515384492
1.2280244700707628,-1.466430982950333,11.378585162701455,6.086158080644232,1.3811963830798666,-2.465186137003837,12.237063733762986,1.3732135375709864,-0.5826569369152884,1.0365545053627492,9.524929988137213,5.941286847046327,-1.2074143319117794,2.4024900349727205,10.064662706624716,5.843909170187764,-1.2385321521300354,-1.1920489582378657,9.97019145821762,4.013673973703646,-0.9713416462278727,-2.3804889272228005,10.019614229113628,6.996307941820783,0.9066270844652449,-2.063025868711482,8.842178631746313,4.151948751153479,0.892720161678235,1.1763710078260856,10.278761855317505,2.444230314505263,-0.9258263810540014,-0.49154276807273983,10.971103608017874,6.640717256291739,1.8392152041631664,-1.3414539005885704,9.999979941466353,5.532219605838191
1.5160718048513353,-1.3987152233844637,11.314871458261397,6.020835333455073,1.4435990649926709,-2.440520214729256,12.230011600249629,1.3300802562047949,-0.355477933308959,1.1894583166623078,9.616641290492513,5.625536420277302,-1.1919457433546772,2.6931009307743263,10.047919384082142,5.815504200493618,-1.402780331794534,-1.0831072338779113,9.96982795503206,3.8751416334107356,-1.2288788535939918,-2.1435982314158157,10.018585634195592,7.014274753814247,0.7498533552895128,-2.1923600848684854,8.833723708423166,3.9924924027830864,0.881618421482336,1.0586719759693388,10.294821805005755,2.336186582633758,-0.7260085955132439,-0.7189118050907908,10.858438619428272,6.619009438663707,2.0524355128870186,-1.495698144344366,9.999994683206678,5.431004586910028
1.7982240445720257,-1.3264217748506877,11.246953733878296,5.9536084259726705,1.501922896680618,-2.4120075637021556,12.219209195410777,1.3055119550179737,-0.1473031464149453,1.3501566957781252,9.697223040029428,5.3978827460390635,-1.1953099831457734,2.9827998848503348,10.033714977282816,5.79331006398132,-1.5514420575716337,-0.9746683889022068,9.969566783767839,3.754371004955463,-1.4837454216714596,-1.9037649614541652,10.0171911605794,6.9733801069382695,0.5945411026438286,-2.311511303933109,8.82903957833242,3.8451065839939997,0.8708731601642611,0.9458865945828662,10.310232728483303,2.2398581889395466,-0.5221372752973812,-0.9514681995711534,10.743655816207115,6.56931818119416,2.270279006493243,-1.6531866405136892,10.000004347729446,5.327173478769125
2.075594860189813,-1.250653219680788,11.175856078900933,5.882792378706977,1.5550194837083764,-2.380746569194553,12.20545719378266,1.2977291819605075,0.039815536869990426,1.518472007601166,9.76564609131999,5.266871107938462,-1.215060597680865,3.2709389582972372,10.021768722714445,5.770412799921344,-1.6958609473273087,-0.8592934788745357,9.969389762982697,3.6438477729762364,-1.7361748805255477,-1.6663692808575847,10.015444841927039,6.8824099909971395,0.4407122282932132,-2.420976081160323,8.82788144930883,3.7088593695665333,0.8602343441769867,0.8375715351279776,10.324950425620019,2.154467303545901,-0.32085915500966233,-1.1828974854703524,10.630869253497195,6.503394598703939,2.4841512907554137,-1.80761948320167,10.000003771504478,5.22453635310708
2.347676847603673,-1.172789600692629,11.102847471244079,5.807782834276148,1.6064389034100612,-2.3448452980694707,12.18820707120097,1.306938013991195,0.2151535727658633,1.7018761947584111,9.82545764841177,5.168341900274166,-1.2489195520733145,3.556577425777833,10.011828786207092,5.741508368235261,-1.8313824700003696,-0.7412739478889769,9.969299172787306,3.5474508650163283,-1.9869336057203246,-1.4353053521152843,10.013385530246797,6.750931560857152,0.28852510817825844,-2.5211766858554308,8.83002100053874,3.5827967444816076,0.8494751786871515,0.7332680791561847,10.338942936742164,2.079244164694904,-0.1228080287559501,-1.4133136944613733,10.520683572795043,6.421947429197454,2.6944881732480597,-1.9592787302482182,9.999989351044189,5.122597625578309
2.615023669111706,-1.0937789730395127,11.028783518321806,5.72819083696686,1.6549657342181512,-2.3050234032340393,12.168024407941758,1.3318309303697609,0.37556483806547925,1.8955224371723165,9.875853200116136,5.094118280927327,-1.294752712251347,3.8388741354486,10.003655710673527,5.7025849998920455,-1.9588757788118356,-0.6210312274245218,9.969288655584235,3.4631469916232547,-2.2364138286186885,-1.2138877331380524,10.011093704152522,6.5888199992570975,0.13804101577858582,-2.612619130222262,8.835246022818623,3.46588289926788,0.8383862323986858,0.6324704848298779,10.352193689397385,2.0134212742250877,0.07110711756873324,-1.6423779202741702,10.413818150177363,6.326084976179528,2.899971653197595,-2.107222784940959,9.999959363186294,5.021721018225057
2.8777810863965145,-1.014535411114838,10.954487893949509,5.644043770966051,1.7008816854807765,-2.261282741811203,12.14516113999476,1.369682718088625,0.5219436671127576,2.097886374600015,9.91755036223997,5.038211298785837,-1.3505908139611917,4.117133061471342,9.99702971859277,5.650640939401407,-2.079059975856372,-0.49905946517123156,9.969355602843013,3.389140163430657,-2.4849943812694493,-1.0046111716296753,10.008678856331134,6.405664458173557,-0.007568250924380144,-2.6941625159479754,8.843155452021422,3.3630791992289066,0.8267837254691398,0.5347363806976521,10.364685236997978,1.9563190398632948,0.2605190954406244,-1.8702668364685726,10.310656835265789,6.216927366761317,3.1016704000264963,-2.2522592302012687,9.999914340106093,4.9211176309385065
3.1361223149600437,-0.9358213422346692,10.88064944379641,5.555539427191322,1.7446724511950757,-2.21347725263797,12.11975985864326,1.417832292533965,0.6552481902008285,2.3075378395595663,9.951278274291322,4.995069094958211,-1.4145926969202907,4.390584592187022,9.991761113096661,5.58363085211288,-2.1927550502283686,-0.3756819213874976,9.96950015860497,3.3237326328310144,-2.7262851654512685,-0.8143836199842112,10.006328331004678,6.216201093906738,-0.1546814915934215,-2.7700594642893224,8.853860657487568,3.273930230658721,0.8145052081948045,0.439664326037495,10.37640120359102,1.9073218169055797,0.4445861549563902,-2.0964769567456347,10.21180844078857,6.0961080857996635,3.2994115307723377,-2.3943190104843146,9.999857938009212,4.820613700428199
3.390234134803248,-0.8582570813163045,10.80783614744357,5.462997349692311,1.786706103594419,-2.1615745997208236,12.091991267717292,1.4737259134185519,0.7765178685390223,2.523241443698684,9.977772254912107,4.959821182730583,-1.4850871497139795,4.658610178292388,9.987685625608183,5.500549699792861,-2.3006596012740252,-0.25126497672996523,9.969724169674523,3.265480443648848,-2.973052474916771,-0.6337174664420153,10.003997275971727,6.021663147970161,-0.3002956853742707,-2.839257965643189,8.866977588549515,3.1985938132933667,0.8014139207381162,0.34693585967386015,10.387320578967126,1.8658888729570464,0.6227763596383167,-2.320758381257458,10.1176752258276,5.965367720773947,3.493306055782192,-2.533547038348592,9.999797096328074,4.719921554549445
3.640192912749069,-0.7823701330103094,10.73654040160702,5.366862622297581,1.8271947844565777,-2.1057782732613077,12.062126224158046,1.5348620258479309,0.8866532720352109,2.7435999627606273,9.99772224493048,4.92847918498193,-1.5605388181373883,4.92059480797342,9.984661234603337,5.401345405552215,-2.4034760549410135,-0.1260886818271599,9.970030275345023,3.213118822296402,-3.2183564678334227,-0.4674549248715656,10.001770637622341,5.828954690915094,-0.44474347347577053,-2.9025761876389793,8.882291290737662,3.134849413122247,0.7879653410860576,0.2598129552172702,10.397037763726985,1.832818453614149,0.794863307145474,-2.5431491992960105,10.028467464111841,5.826331272413628,3.682806600970898,-2.669620233890062,9.999741132564006,4.619143816343531
3.871700068575009,-0.712847063415631,10.671175214721142,5.27351235351568,1.8665603464133544,-2.046039723470758,12.030276928690744,1.5993894302288862,0.9866552296161916,2.9674888149929295,10.011826016153247,4.897917698838758,-1.6395732634988283,5.176045694422222,9.98256044420024,5.286725251357887,-2.5017496132524353,-0.0005439001690311331,9.970420381182114,3.1656378212797756,-3.461204100201505,-0.3153887910488525,9.999672870877673,5.638304395625989,-0.5876912384983654,-2.9604998052070446,8.899523049049552,3.0809423664358477,0.7729218336651462,0.1706792611947203,10.406343300723197,1.8050515341881497,0.9601499331744928,-2.76297970908375,9.94460636813325,5.680945523162625,3.868337671068174,-2.8029138714380974,9.999699883714179,4.517919808051183
4.113617055254576,-0.6412430809634231,10.603808138483892,5.171407484109864,1.9051050417262967,-1.9824620898302172,11.996616561764432,1.6656658885295306,1.0775200347790066,3.1939387228737814,10.02075641082643,4.865793937281472,-1.7182726369082095,5.416475979954284,9.98130335178126,5.1635919699640125,-2.596113825054437,0.1251684491685682,9.970895393185973,3.1221459869062937,-3.7012650868312966,-0.17686405510362094,9.997722874693165,5.449562231641731,-0.7296664891090874,-3.013833021519232,8.918502219985283,3.0349688340143004,0.7567252576758086,0.08289692147061539,10.414792717548378,1.7837276314826023,1.1186659515233468,-2.9804383258869143,9.866110959129665,5.530457548063775,4.04556367744446,-2.9303740363328874,9.999682318983467,4.418488907205572
4.351305288619833,-0.5721308899510406,10.538742957478966,5.066189935611893,1.9431204515026441,-1.9151624094196107,11.96130889260988,1.732374444665484,1.1601011154817964,3.42177331271209,10.02515122307004,4.830389703392668,-1.800879386706179,5.657498152149256,9.98072986899609,5.0260369998276015,-2.6870830904274405,0.2507793051905151,9.971453622056575,3.0819574353959283,-3.9378790047228356,-0.0514402237067403,9.99593988870337,5.263000829215881,-0.87065195968007,-3.0631029956849045,8.939010002327036,2.9954673596343,0.7392884415223323,-0.003841810327464064,10.422372980164486,1.7684581848752199,1.2659558036227292,-3.1892030426971494,9.795120998912068,5.382212440842953,4.222766225262639,-3.0579958060844983,9.999685626566851,4.315565228254867
4.584711421727043,-0.5056532507414545,10.476118103277013,4.9577814230877975,1.9799410759307416,-1.8460823575672465,11.925446297746394,1.7968524809335222,1.2329333420940902,3.6425510949473003,10.025674724093633,4.791725726636522,-1.8839521236888455,5.890775490351661,9.980813079065122,4.878753500639028,-2.7729009458450893,0.37283347081715656,9.972074287986153,3.0453089925707055,-4.170477832348244,0.061385932985755946,9.994336698535221,5.079003048183121,-1.0106320591029543,-3.108805390348425,8.960836450731087,2.961173150064993,0.7205624740643869,-0.08971706215192571,10.429069727389624,1.7588629314650233,1.4103869338390733,-3.4011212750431303,9.72762485951858,5.23153469503025,4.395680974693228,-3.182722350966219,9.99970150519212,4.211514883432652
4.813693339200032,-0.44195690014592026,10.416073480669493,4.846171565939956,2.0177029054564297,-1.7719062287238792,11.88741200095189,1.8618018634150895,1.3013633660141286,3.868891890509658,10.02297092999616,4.7441706623015225,-1.9667007241476475,6.1160486240584,9.981463931759674,4.722815046212811,-2.8585529263430978,0.4976214217677986,9.972801261265143,3.009432182833048,-4.398615044054077,0.162176615830861,9.992916663169439,4.898018592494276,-1.1497912825438452,-3.151461454665286,8.983816704436816,2.9309807451598964,0.7004842408722798,-0.17503073175345715,10.434887639369082,1.7545315384468687,1.5477730645413281,-3.610330162745971,9.665683105073144,5.081849261935296,4.564209843551185,-3.3044741211879582,9.99972387566162,4.106506726204663
5.051547393727111,-0.3775812755468238,10.355341769283061,4.72432527845513,2.055790714273671,-1.6945615215093917,11.848360072038865,1.9251703208327478,1.3646301213728391,4.09587608784036,10.017467370051047,4.687032219189052,-2.04850370410219,6.333318963789933,9.982592331225888,4.559361968686337,-2.942117525939749,0.6217127761446793,9.973629367692574,2.97492690849934,-4.621944610789428,0.2515263441193635,9.991673484578335,4.72045163512694,-1.288004082766556,-3.191458157684778,9.007750230537745,2.904052941591162,0.6773501127731487,-0.2663664323566991,10.440167877803898,1.7552845810347384,1.6781037588245886,-3.816767137495863,9.609288315839299,4.932667888360145,4.728434805005015,-3.4232892069253724,9.999749751856847,4.000599717685137
5.257771558455714,-0.3233962713564888,10.3041776863702,4.613465762889316,2.094568285124866,-1.6141097399678253,11.808461977594781,1.9867823375634948,1.422951439580109,4.321027488714548,10.009679554150985,4.620832528458363,-2.128659467083469,6.5422004337769195,9.984109619391102,4.39006182947923,-3.0239436472776333,0.7449210868973968,9.974559619395258,2.941517238791828,-4.842207606705203,0.33072545204417936,9.990583656356451,4.545018614258659,-1.4252511618020838,-3.2291913487100206,9.032464528892497,2.8797302395433833,0.6561503484016801,-0.3447813144407701,10.443911882625425,1.7600380144417134,1.8030566085141124,-4.023183029592589,9.55773009087868,4.781811926438231,4.888255171026018,-3.5390652667789047,9.999779018620004,3.8939691985580382
5.4726355603000805,-0.2687030730648917,10.252475817979882,4.492479066400503,2.134299321049918,-1.5307243569361597,11.767928232002863,2.046491125277733,1.4770287058158929,4.543610553870612,10.000076229098447,4.546014499581526,-2.2066879097851717,6.742738389442497,9.985937785991013,4.216389501583208,-3.1044107871780176,0.8671686832028724,9.975585989835231,2.9089941740101684,-5.045148834589572,0.39591156300206976,9.989688932521258,4.383170412136404,-1.5590981093148728,-3.2644656133570806,9.057321046150104,2.8578832485382244,0.6319195580778589,-0.4294020222345528,10.44714044615132,1.7690320957624253,1.9169190290051203,-4.219740315471019,9.51322914729991,4.636718429178957,5.0437105061579315,-3.651797014357449,9.999814307885131,3.7867007373579624
5.682516238126937,-0.2171617783572833,10.203681221450434,4.368632582864937,2.1751877508888913,-1.4446202058261144,11.726970539540513,2.1042041829268636,1.527495042004438,4.762856803790058,9.98909646697233,4.463237685303252,-2.282115471652429,6.934845513490538,9.988006754373352,4.039880574941265,-3.1836400461564387,0.988045107256149,9.976693133899907,2.8773195910391074,-5.251986246514287,0.45467959555847226,9.988877600561349,4.221657544368303,-1.72180221738274,-3.3058794007540264,9.088311033581727,2.8331321640181426,0.6062333773503962,-0.5143518936523206,10.44955260506772,1.7816728464405767,2.0256912252247172,-4.416319459627196,9.473282710498331,4.4906213404444335,5.194753562221611,-3.7614159455653993,9.999860850433928,3.678938147241589
5.887187437595766,-0.16883912001631998,10.157847841414394,4.242285140742907,2.2174698108430237,-1.3558635510904258,11.68571284564138,2.1599732168316046,1.5749882601547114,4.978293309683598,9.977135808016778,4.3732026884233655,-2.3546079184631736,7.118652428988908,9.990256694972663,3.8617857090312446,-3.262088106084543,1.1077104458382665,9.977865958774712,2.8463763080198037,-5.453220986902865,0.5043635233323395,9.98819940369162,4.070999000652946,-1.8296153051542448,-3.332727651627842,9.109194608519914,2.8175174697606957,0.5797720175603348,-0.5976982577019669,10.451140698404188,1.7970846050218434,2.127471598679428,-4.6093565616384184,9.438538819724748,4.346645528991335,5.341433420415816,-3.86792655479147,9.999926054618191,3.570761932598549
6.083877880714932,-0.12435128634821435,10.115555137094715,4.115811215795897,2.2612853508831265,-1.2646485781497032,11.644324123839203,2.2137843391704424,1.620074761694921,5.189439442921267,9.964562122500011,4.276707384776788,-2.4238060441859153,7.2940939049544,9.992631899666456,3.6834425507440285,-3.3399226929721095,1.2259416944373076,9.979082747926107,2.816208737022308,-5.648924945144452,0.5455368276478044,9.987658352322281,3.9305304463144757,-1.963497688271906,-3.3657057488417905,9.135392572976198,2.79874296652717,0.5513501080317197,-0.6833798023202329,10.452007234849065,1.815094148174456,2.2223645024649143,-4.7985685023657965,9.408814000867405,4.205354500224525,5.483673589959555,-3.9712474916540996,10.000019296062481,3.4623632976427805
6.278028323416896,-0.0825448940457358,10.07569959696271,3.9872045838263297,2.3067973356152573,-1.1710531878580859,11.602905329855858,2.265699530947234,1.66326973106157,5.395894410824631,9.951713225528728,4.174604712026619,-2.4891875140453723,7.460559755480988,9.995071384585678,3.506460685084098,-3.4173924780148273,1.3426940063123214,9.98032180999838,2.7868660976523922,-5.839313201533191,0.5787961182357823,9.987251770203619,3.7994115183056683,-2.096550279019185,-3.3983570233715277,9.161605136445173,2.780568737111117,0.5215855800296942,-0.7696230347288799,10.452139341314858,1.8350596940142203,2.310621466817331,-4.983877964717827,9.383857748763237,4.067026164816476,5.619541029254899,-4.069953316099836,10.000148684024307,3.3554960240986613
6.46684452169394,-0.04417706609379399,10.038995926926013,3.858603913238277,2.3540841349718558,-1.0752683250490485,11.561594288982675,2.3157124417879906,1.7049924577875029,5.597116939940003,9.93891185091271,4.067915359100659,-2.551183247718366,7.619763526190838,9.997529321047146,3.32930425633148,-3.494606384845268,1.4577660580144811,9.981559741925643,2.758478997724273,-6.024302616530872,0.6046806658920346,9.98697272027317,3.676939401532871,-2.228724938137322,-3.4309351955723084,9.187710186640045,2.7628453552346373,0.49023337661234756,-0.8573006573922536,10.451561597293926,1.856985719854227,2.390618607864826,-5.160895418049893,9.363845420427914,3.9352043291017362,5.753116627053026,-4.166991975251526,10.00032408076648,3.2484108611903757
6.650309276193886,-0.009304560417855096,10.005501905184989,3.730219280853887,2.403286605661683,-0.9773041333990312,11.520438322624749,2.3639023692776022,1.7457620343675486,5.793359084257219,9.926404270632219,3.957293340513941,-2.6093260871895643,7.771032595881005,9.99991675030265,3.1540840375944716,-3.5705382967253456,1.5693583440381473,9.982757683540168,2.7316306908673664,-6.204249774209116,0.6237874356993409,9.986810117223403,3.562059385619567,-2.359963300648072,-3.463655151411858,9.213597944539172,2.745475811111713,0.4581738855723034,-0.9441834048469232,10.450331831878337,1.8800896578573911,2.4665270991451873,-5.338144668685292,9.347534514913153,3.8054315256798286,5.8826119269437,-4.261050428170888,10.000541594490146,3.142786468953119
6.828380618484493,0.022064492631619533,9.975235861081764,3.602295787984333,2.4526043759434724,-0.880916571302224,11.48099638431473,2.4091386085667774,1.7854062989341466,5.9819309252535495,9.914587752670714,3.845922575704333,-2.6635388566382656,7.914564697664134,10.002169590554807,2.9819699584214554,-3.647862352046117,1.6811354159029928,9.983949972212605,2.705992384509522,-6.3791298094660425,0.6366492717749818,9.986751529198107,3.453923241958373,-2.4902484960335203,-3.4967080373908717,9.239180371989638,2.728396887916117,0.424630779594242,-1.0325995674593276,10.448462000226176,1.9047793455451398,2.536618756785979,-5.511198915707932,9.33519432949592,3.6813425674746543,6.007442636312646,-4.3516978077152615,10.000798855341394,3.038735407418211
7.000956491070204,0.049958169205362744,9.948187153577285,3.4751504509328237,2.5057207374080512,-0.779267569747927,11.4405259046267,2.4553753440627006,1.8250551571275042,6.166857350712383,9.903379293396565,3.7326680073064296,-2.713731944551085,8.050401552720238,10.004233813790261,2.814139595027619,-3.725486631905288,1.79124423139158,9.985126412647695,2.6820808542091426,-6.549116719677273,0.6438099796348069,9.986783757414097,3.3515196391471513,-2.6196147985266123,-3.5302672159399986,9.264391903291175,2.711568969062157,0.38972867743240536,-1.1223537351671047,10.445981226242202,1.9308433860097822,2.60126999500685,-5.680239222723498,9.326553807168612,3.562535082385701,6.128271348160216,-4.439415067393673,10.001097858880328,2.9354399231855535
7.16807615806505,0.07446517333691541,9.924290826958899,3.3490368244522317,2.5610437766673773,-0.675867536488766,11.400534984294012,2.5008908783715915,1.8644935275574268,6.346084279739885,9.89303695325182,3.618689370537194,-2.759998745734106,8.178963483459771,10.006072871255284,2.6511037356040816,-3.803481320889433,1.8996033922271063,9.986291404405769,2.659819550238699,-6.714190933949131,0.645792106026264,9.986894602483718,3.2539599077125336,-2.7467806605761202,-3.564123764670564,9.288925689300589,2.695159883516656,0.354023180305097,-1.2122032559198503,10.44296538685764,1.9577499832802085,2.6606513114457893,-5.8449462706862025,9.321379392563715,3.448953884961765,6.245028452536999,-4.524156268153158,10.00144045295908,2.8327788469103536
7.3297019941607475,0.09568961001721722,9.9034697233691,3.2243198141945055,2.619738308944692,-0.5689142310167102,11.36039765718866,2.546382362003541,1.9038534789150852,6.519484561777848,9.88366450451316,3.504123541566029,-2.8023428457709274,8.300318330851812,10.007655895581161,2.493592746696148,-3.881999127365948,2.006288743612865,9.987446021054131,2.639092235968602,-6.874513111321631,0.6431103001951528,9.987072884304812,3.1603135743382857,-2.8741845004363857,-3.59904273128928,9.313200203030421,2.67912416570886,0.3170274376150436,-1.3035500773821402,10.439409028949834,1.9857631716511026,2.7151556196083186,-6.00563360326301,9.319420953587358,3.3400915935015236,6.357525880563621,-4.605793222328881,10.001828009978034,2.7308518666022743
7.4857731184194725,0.1137557292826759,9.885628445188141,3.1014594147686516,2.678737759252339,-0.46417111644551795,11.32227059676114,2.589386645558562,1.9432606720360468,6.687111967118154,9.875328035270321,3.3890764309228407,-2.840917602328742,8.41485464382379,10.008966494719965,2.341691495714586,-3.9611158590582805,2.1113046355087257,9.988586576750057,2.6197903444128765,-7.028207997910994,0.6363694078780913,9.98730567056841,3.0708753714240986,-3.0006757789622243,-3.634826186926895,9.336946019309861,2.6636938001310373,0.27897684702128045,-1.395957403804942,10.435363862800841,2.0146173045630933,2.7650362007722946,-6.162283271785633,9.320454283272273,3.2356564809715316,6.466033363263066,-4.684532304600008,10.002262548532352,2.6294560805152942
7.636687042675473,0.1288479529868547,9.870611872711079,2.9806416197137615,2.741237135096928,-0.3560935013327019,11.28411767394477,2.632171800064478,1.982725487231784,6.848709283039661,9.868084404610029,3.2739561348625137,-2.8758392883329433,8.522766186567573,10.009994788649982,2.1954835252336706,-4.040856465930929,2.214622520831926,9.98970604361842,2.6018017969810314,-7.179143855030058,0.6258795234516321,9.98759214264072,2.9826112514431067,-3.128931989720408,-3.672350809989202,9.360616068255652,2.648515239830508,0.240335572868418,-1.4884705386018735,10.430916451661052,2.043882450651829,2.8105221480764304,-6.314820495590701,9.324256947597778,3.1353686452615714,6.57042560280382,-4.760294247324788,10.002742887618425,2.5288593920192977
7.780054558511507,0.1409227686883698,9.85849149889686,2.8643206433476966,2.806267651556282,-0.24659365592430707,11.246650606167552,2.673892806064055,2.0223341219054074,7.004482859599713,9.861947935598574,3.158934646694356,-2.907248524053338,8.62422721559699,10.010739386583367,2.054818364721098,-4.121299377387327,2.3163129022915334,9.990796503528184,2.5849886684623167,-7.325487362705225,0.6121549747535513,9.987924861255658,2.896032149946531,-3.2507554406119152,-3.7092314500706047,9.382684173045824,2.6344811238201524,0.20064742678357048,-1.5823297810256511,10.42604768315077,2.0736881439991,2.851918958049227,-6.463462976040485,9.330619714551178,3.0387296874537557,6.670707231298306,-4.833094016163433,10.003265424444542,2.4293291429543094
7.919863281842499,0.15049042746397767,9.848782686929493,2.7484811484368734,2.8737994957334467,-0.13585095839504566,11.209928005736355,2.7144442019721993,2.0620554186640034,7.15428101241713,9.856931624126695,3.044532714964859,-2.9351754512610797,8.71893432489069,10.011204702542297,1.9199044152232083,-4.202460862213407,2.416390145536262,9.991848476049526,2.5692162392126887,-7.467182656454233,0.5956426027519999,9.988298358643831,2.8107249534603485,-3.374350864866768,-3.747942097040813,9.404632478249733,2.6205475540848457,0.15965758347758768,-1.6782240519077984,10.420745348521027,2.1040576997811558,2.8893903654844526,-6.607958663989415,9.339318103842347,2.9455455179533105,6.76695742350304,-4.902998614504167,10.00382331483162,2.3311089122633697
8.053952786121592,0.15755818897657375,9.841505332501772,2.6349077519332877,2.9436790448235737,-0.024204467889555846,11.17404828588353,2.7536849877640313,2.1019029232866915,7.298220361248468,9.853024370640773,2.931172376023468,-2.960139131254954,8.808148685001662,10.011412253860101,1.7866060974888374,-4.284340152597886,2.514870060145601,9.992852570161432,2.5543439745511867,-7.604429539363089,0.5767360605704972,9.98870774368022,2.726222266434992,-3.497016556888831,-3.787692302171623,9.425955922438138,2.606921070541,0.11772553412981909,-1.7754013427391973,10.415075928716288,2.1346386605407273,2.9232183578225914,-6.748514089760234,9.350152512972853,2.8553518943729914,6.858816365574955,-4.9697545918598465,10.004402532089,2.234752807978206
8.182641047126163,0.16234055793003155,9.836468396113792,2.5240739047884113,3.016133865416186,0.08864080525131612,11.138900376945273,2.791716089818027,2.1418320024471855,7.436267665314958,9.850209493883026,2.8194894580476544,-2.982172005616823,8.891362548776419,10.011383705560373,1.654921921538031,-4.365910380231353,2.6105970754549523,9.99378932895436,2.5403955808782,-7.736888592762635,0.5558823851822483,9.989146439764795,2.6424911976809193,-3.6187527122186154,-3.828477862227111,9.446650577298698,2.5934717926653876,0.07490674227133627,-1.8738370482829627,10.409070586263546,2.1653094819215126,2.953475484720787,-6.884471986179702,9.362855268700242,2.766332323673884,6.947238671642034,-5.034062488797412,10.004986394933669,2.1393227740066223
8.306164544723728,0.16502953485714453,9.83349982575865,2.4163951860800617,3.088568689125232,0.19872696382822375,11.105650164185533,2.8269548206017014,2.181473906184366,7.567405327158306,9.848468950427756,2.7106562924739515,-3.0014317269316817,8.968452441076792,10.011146995094208,1.5255608891497097,-4.449262195576367,2.7060757972280083,9.994675767932906,2.5265511214876217,-7.864973287488812,0.533393129790243,9.98961028568727,2.559127369829868,-3.7394649278245833,-3.8702456739907163,9.466703181482409,2.5800611775264723,0.031257967711448405,-1.973506098335047,10.40276116234179,2.1959490057948776,2.980621272098992,-7.017028127563951,9.377353864554872,2.676387526037805,7.031815104083003,-5.095629265649652,10.005549194293446,2.0455029133452913
8.424367914271162,0.16580439844981282,9.832438157715222,2.3125066545057535,3.1658102713454417,0.3134087991799433,11.07207347537084,2.860144341448307,2.221485448325081,7.694044077814388,9.847734250854606,2.602145263359933,-3.0181538876576686,9.039617925072195,10.010730242981321,1.3987382322120103,-4.533179155909945,2.7999485482282425,9.995490597178604,2.5127122206586665,-7.988674670272579,0.5096139842903942,9.990093968690227,2.476081082754951,-3.859253549794201,-3.9129956441550418,9.486138540179038,2.566512492418816,-0.013218313790008759,-2.07450753756085,10.39617155648965,2.2264742242226045,3.0046753423115615,-7.145478543812997,9.393415347472509,2.5871913717873953,7.112617785098544,-5.154510708090526,10.006071386879956,1.9534411659576478
8.537463059538766,0.1648512341628473,9.8331114797904,2.212593560273475,3.245175175500102,0.4286449148910681,11.039403734700034,2.8900125021086023,2.2614961556172277,7.8152030903033065,9.847981237917331,2.4955025210326083,-3.0325191599445125,9.104864643768456,10.010162512763674,1.2750252419110546,-4.617778734664296,2.892433093592038,9.99623134132589,2.49884038578713,-8.107717075551653,0.4849274610569411,9.990591137255503,2.3935873240554963,-3.978158615775958,-3.9566983244776477,9.504975020920412,2.552640947784371,-0.058523155198878254,-2.176946391910647,10.389324455773302,2.2568018894915447,3.0257999108259845,-7.269751371389036,9.410865392574499,2.499884497458664,7.1896950019244885,-5.210743998594041,10.006536586135015,1.8632694084632204
8.645615783714259,0.16234945171119317,9.835351988835816,2.116742240661264,3.3266736690265994,0.5445179015603507,11.007600773467644,2.9168452135268725,2.3012986660332126,7.930554203729974,9.849157541053412,2.39181665676112,-3.044737506136952,9.16435218398045,10.009472072964757,1.1547508396539958,-4.70286156424976,2.9833999977801016,9.99689640416097,2.4849253085834015,-8.22264487637424,0.4595224739090541,9.991098995408569,2.3114034377331105,-4.093617456259024,-4.000319929419633,9.522836858632129,2.538564673743812,-0.1044488628032131,-2.2804559422027753,10.382274162464196,2.286711097730551,3.044143890245696,-7.389669170567754,9.429512132908021,2.415538113715946,7.263126952368555,-5.264388360814006,10.006931801334417,1.7750376438516247
8.749016838962028,0.15847279296251915,9.838995048421037,2.0248728035725225,3.4101623337692706,0.6608808543903515,10.97667727710748,2.940812656953104,2.341315128980794,8.041571318139097,9.851232704175498,2.2904252994847183,-3.0550022009701814,9.218199986334726,10.008687316810441,1.0383512759465474,-4.788538529416032,3.073058525103389,9.997489926298453,2.4708823074597968,-8.3324050259589,0.4339200205667809,9.991608270576295,2.230484832527349,-4.210463868570787,-4.045621760761385,9.540495164800701,2.5235957655943904,-0.15111818251463427,-2.3854135847240894,10.375024142255313,2.3161984938118687,3.0599465249651825,-7.505656699684973,9.449260270212186,2.334640417263822,7.333008350009323,-5.315512495019451,10.007247140432625,1.6887286946052515
8.847771396321962,0.1533941275269665,9.843874838633365,1.9368329950412708,3.4954053997685564,0.7774642595249824,10.946663704883669,2.962020108941583,2.3804385031013706,8.14554831856315,9.854085066563076,2.194364659273657,-3.0635015711330382,9.266534147329015,10.007836501505253,0.9263027419303645,-4.874426592203509,3.1611056990539623,9.9980152149022,2.4566850677315126,-8.439217585618119,0.40785509500421896,9.99212532014019,2.1493065666362035,-4.326284895138072,-4.0916348945368775,9.557596878951493,2.5079965720472988,-0.19841370858215315,-2.4916525163158525,10.367613944265724,2.3451021112045365,3.0736384228505917,-7.620061567005166,9.470405245124073,2.2562197156784842,7.399412656342379,-5.364168469526571,10.007475479106693,1.6042991871989696
8.942120915072193,0.14727476777375165,9.84983477871159,1.8521970291058032,3.5823843444136556,0.8943001113916045,10.917501620868657,2.9805860992134647,2.41968407247345,8.24555561940967,9.85772257767007,2.1012285302753417,-3.070433477320994,9.309579456501638,10.006945651624907,0.8189014329603589,-4.96084259834153,3.2479640470058415,9.998481947769779,2.4421696343858517,-8.541145883301832,0.38203415888141806,9.992637991997299,2.0695596659746767,-4.44104536871974,-4.138272816265698,9.574161618637952,2.491732601175643,-0.24514193280100188,-2.5965783248544025,10.360252567693333,2.37318995521779,3.0846344453986645,-7.726096370778329,9.491487277857463,2.185316845019221,7.462445538099317,-5.410430915539132,10.00761250094417,1.5216092376336792
9.031254710014323,0.14035620024507897,9.856637279956594,1.7701487852072464,3.670986181493338,1.011289073156328,10.889160731322166,2.996555855538365,2.4585384276304327,8.34056308297681,9.862048085408587,2.0122459519534623,-3.0759809366551654,9.347530592223682,10.006040335039401,0.7165526414579141,-5.047533427021582,3.333472080915454,9.998897486931211,2.4272442984685743,-8.639248024343555,0.35641422714278886,9.993148401049552,1.990688007335854,-4.554756114552421,-4.185465341449489,9.590215715827195,2.4747484715666044,-0.2936298746463437,-2.705422159373683,10.352591156208625,2.40310645045287,3.093901439890522,-7.830907652057962,9.513724441098923,2.117347567012791,7.522028592063684,-5.454238142093771,10.00765630032501,1.4407103247118478
9.116994478812087,0.13267650606901196,9.864241832017544,1.6866716473265035,3.761035393663139,1.1282538197159844,10.861623747547014,3.009923663575979,2.4970466536749654,8.431025340421188,9.867004686583893,1.927127809054408,-3.0803073807746935,9.3804865546313,10.005148345318643,0.6200010645121623,-5.134404913785873,3.417636475320548,9.99927087491512,2.41177054643361,-8.733494215326614,0.33119284691615736,9.99365332151694,1.912930898208968,-4.667415633408048,-4.233136366953894,9.60578350178168,2.456976061090638,-0.3427559214453611,-2.8156520309282116,10.344819777991006,2.433920595346265,3.1013703678674513,-7.93238974185003,9.536563137215524,2.053813499783222,7.578116907879525,-5.495551679466635,10.007608087665641,1.3613803329756013
9.198428208945343,0.12447285959718923,9.872411167355455,1.6026770925185394,3.8524386398727626,1.245129572648566,10.834843238523696,3.020658400359457,2.5351507155668314,8.517139567774676,9.87252465397343,1.84567450238466,-3.0836214028225464,9.40896447925188,10.004284266933318,0.5288128085431255,-5.221428099190995,3.5005278553472143,9.999611358992206,2.3955775318035277,-8.823933850377413,0.3065260873510158,9.994149859124045,1.8364333799981434,-4.778958278104301,-4.281181560794214,9.6208805213592,2.4383442126126798,-0.39251826932898815,-2.9272775781896114,10.336948263030852,2.4653129889256347,3.1071944149062274,-8.030119827949969,9.559743731372132,1.9937971920628412,7.631288582740394,-5.534789992576371,10.00747191569597,1.2817054115236313
9.275504111774248,0.11590864325883912,9.880979962728288,1.518391052292358,3.942519656049635,1.35862301822188,10.809484962771027,3.0284858782144433,2.572502114517743,8.598486944967002,9.8784904791409,1.767990957257839,-3.0860702859163123,9.433118024004692,10.003470887170021,0.4436895960091374,-5.307853170034598,3.581543209067877,9.999924276551253,2.3788654137436582,-8.910678354267592,0.2825317067095621,9.994635476054317,1.7612463614419958,-4.8893949290279055,-4.329528989294964,9.635532802940368,2.4187565755308684,-0.4429282331224245,-3.040360870633579,10.32898107181361,2.497000245385557,3.1116322452068217,-8.125286533031879,9.58338266776664,1.9328213696346084,7.681217266202173,-5.571705159765377,10.00725442598347,1.2021599325236283
9.348252314232674,0.10712550284135586,9.889804135393529,1.43397718996453,4.036212029718054,1.475034551031251,10.784095549145672,3.033219873388824,2.6095070685974053,8.676314601012036,9.884901405875093,1.6903056206300673,-3.0878049287873544,9.45321908363644,10.00272557873803,0.36507427198152886,-5.39493110669644,3.66194032204433,10.000216296279728,2.3617008122539844,-8.993638134837019,0.25936289617260333,9.995106580739906,1.6875504058253359,-4.998705658402281,-4.378094600789637,9.649761927792431,2.3981085346545927,-0.49396358554623643,-3.1549071615747044,10.320925589607633,2.528704379630533,3.1148316932356566,-8.217312503534048,9.60718316970647,1.8710338648596858,7.727921294163085,-5.606302305722547,10.006963659770605,1.122934265231168
9.416683175586794,0.09825423181465086,9.898750050046747,1.3496373808479976,4.130784839409708,1.5910450647033287,10.759404049993439,3.0344081370111056,2.6458165533764353,8.750232186707535,9.891634114553721,1.6121956363601813,-3.0889680032329703,9.469593388928654,10.002061389870132,0.2932812859897184,-5.481946170874712,3.741128011677499,10.00048408399802,2.3438019117573226,-9.07313052938817,0.23703970653926748,9.99556204034166,1.6151119349614738,-5.10678013073948,-4.426755060360564,9.663577784874098,2.3763012086230684,-0.5455754577849777,-3.270875680288389,10.31279192983208,2.560156618383581,3.1169621311153715,-8.306150845854727,9.63098342102226,1.8085914255655469,7.771483411184194,-5.638634216686037,10.006608034009393,1.044120837437686
9.480870987325002,0.08940485920937341,9.907704563132764,1.2655053034741126,4.226080590206809,1.7065998129076554,10.735395678338671,3.0321885789920575,2.6811841169996122,8.820087380854984,9.898579321381344,1.5340094279292988,-3.089688794411219,9.482577647010642,10.00148819025711,0.22863809735797458,-5.568797295731026,3.819099346086355,10.0007271521896,2.3247918489435357,-9.14915066750493,0.21565350119347734,9.99599911511579,1.543920543150057,-5.2124814767558165,-4.474917411749561,9.676862950364741,2.353549623348318,-0.597755612354736,-3.3883261724511247,10.30458324500979,2.5911372615236075,3.118180300027485,-8.391799467444532,9.654645779887321,1.7456150686374816,7.811759825976559,-5.668585267806928,10.006198838523682,0.9662596418252237
9.540751914545714,0.08069532990459123,9.916546043815455,1.1819104043517559,4.321912044195058,1.821597994654097,10.712056535058531,3.0267061801414727,2.7155605984789686,8.886104127968668,9.905669063153404,1.4556944177035342,-3.0900836574967534,9.4925294868232,10.001011807214612,0.17144292818848963,-5.655408780391655,3.895871874546573,10.000945511702895,2.304351191401507,-9.22182641418118,0.19524147182763343,9.99641609353064,1.473778769474737,-5.318177303671718,-4.523597273906749,9.689940249390755,2.3296101696825264,-0.6504668439984778,-3.5072582203094314,10.296307625156718,2.6214308812184206,3.118629141407195,-8.474238526176887,9.678039722776921,1.6822270019999466,7.848946641858737,-5.696292270508835,10.005744945156874,0.8892852378695698
9.596466861755557,0.0722038446706019,9.92519271693957,1.0989147207856846,4.41811380125624,1.935955776186127,10.689362020297065,3.0181145928272843,2.7487637578256194,8.948224017629094,9.912812901630659,1.3775200514390604,-3.090254618264948,9.499821081143159,10.000635115673184,0.12199152159941051,-5.7416498456942415,3.971414771398372,10.001139396186115,2.282237207087426,-9.290496784316677,0.17604342307417808,9.996807325012906,1.4043954810711332,-5.422589830534472,-4.572156116079077,9.702674130080243,2.3045399333738965,-0.7036284477884576,-3.627573212686763,10.287981248091121,2.6508190241418754,3.1184390013066197,-8.553499528776502,9.701060725187983,1.6184923463245522,7.88306113993653,-5.721759336497893,10.005257176329,0.8134843966149063
9.648032723750392,0.06401606993940044,9.933554815959393,1.0167559128011707,4.514513175283392,2.0495709143431107,10.667285905626471,3.006578476147753,2.7807283084392225,9.006592975943546,9.919948288972982,1.2995116510486167,-3.0902890145099184,9.504842596398507,10.000355911696367,0.08056214291746314,-5.827516313048705,4.045806967911268,10.001309606353201,2.258236991474092,-9.356478357475149,0.15772547036860662,9.997178661893265,1.33358576195623,-5.525707558322805,-4.620531829166926,9.715086817954516,2.278104085980114,-0.7544628080155066,-3.74302900246454,10.280042849172423,2.677555969226016,3.117728137140529,-8.629540201736441,9.723593723276723,1.5545130532318676,7.9141454596919365,-5.74500910775775,10.004746509687383,0.739132712157406
9.695383592419413,0.05622263901862275,9.941537181448512,0.935853439915638,4.610863855776475,2.1622457728987667,10.645816423290333,2.9922870750454424,2.8113377979758605,9.061241716066741,9.927005277074139,1.221836194304058,-3.090257086361329,9.508002307253069,10.000167409272201,0.04739551513337119,-5.912691223945537,4.118855681792037,10.001456584141831,2.2322913518100505,-9.419024450031168,0.1405192054384231,9.99752503426766,1.262263027025247,-5.627520705474347,-4.668665961652557,9.727198174604142,2.2501128298107473,-0.8083821830488837,-3.865962438959311,10.271652752580268,2.7026364285641535,3.116596046000595,-8.702774048158544,9.745671448868325,1.4899602090023245,7.942244101301335,-5.766066080569849,10.004224183372784,0.6665460941154971
9.73889923924048,0.04883127880090938,9.949129021620884,0.8559050348068249,4.70733709600237,2.274258479369208,10.624850704721123,2.9753728068222376,2.8405079235124675,9.112242889455867,9.933924190750455,1.1446056535097022,-3.0902105504544,9.50970457222724,10.000058907851894,0.022999894574017486,-5.99719794913848,4.190660789828761,10.001581632342782,2.2043111170098,-9.478188799379293,0.12442356036930542,9.997846119396138,1.1905456027353498,-5.727764132959196,-4.716381257243935,9.7389957617731,2.2204988507636076,-0.8625910567533083,-3.9900412828636016,10.263252277396258,2.7240579392278024,3.1151577625720774,-8.772114168271017,9.766881285030758,1.4258226980952897,7.967281605218201,-5.784864585047958,10.003704307777864,0.5964517682335887
9.778497843082382,0.041916492051696806,9.956251076896688,0.7774019221119157,4.803546357114057,2.385225368012699,10.604411692923762,2.9560675576483706,2.86816382583856,9.159668665350045,9.94065070912906,1.0679280591077742,-3.0901783682303163,9.510417667065976,10.000010092962878,0.007102243451311032,-6.081028598554055,4.261289221780806,10.001686029761393,2.174271051989713,-9.53394264572355,0.10945231294757762,9.998141432948197,1.1186500929849472,-5.826712275401906,-4.763760120713589,9.750528646250228,2.1890839792008236,-0.9170221121163302,-4.115109134209811,10.254855862032667,2.741823975583662,3.1134898466266336,-8.838221537650734,9.787347832683142,1.3614390522417805,7.989734283236292,-5.801754337061688,10.003188694747658,0.5280025945087992
9.815827571645665,0.03523483145114035,9.963152311120343,0.6971032181767192,4.8994810204379675,2.4951893442798885,10.584444444933725,2.934549742607046,2.894245683198757,9.203601288826626,9.94713730786751,0.9918892901064108,-3.0901698869851275,9.510563647527603,9.999999916959208,0.00028277078677053685,-6.163343011644601,4.330108783045456,10.001770447382977,2.1423094253907777,-9.586274773591699,0.09560708118183492,9.998410867626317,1.0467843608576182,-5.924066465739367,-4.810615065280313,9.76177670588927,2.155909807246597,-0.9716023568714736,-4.240991506760872,10.24647895592937,2.7559582992899347,3.111650675676305,-8.901593384409715,9.807164067421143,1.2952561277917167,8.009501807418939,-5.816652394886668,10.002690490091632,0.4620010059112962
9.846335567202196,0.02965767900223039,9.968928427343716,0.6257283348595941,4.993749972530195,2.602608303245333,10.565181063604985,2.9109871294183716,2.9184952634436914,9.24377884469058,9.95328808231171,0.9172629033090489,-3.090169813497548,9.510564812559416,9.99999984021521,1.1251242494314847e-05,-6.245106534140005,4.397995099021126,10.001836967232219,2.1062954710960566,-9.635199457314515,0.08287622186268773,9.99865470101878,0.9751321868931693,-6.019908817868637,-4.856944229660983,9.772762573080971,2.12094529074149,-1.0262663654521798,-4.367527349118032,10.238135957874718,2.7665097775208825,3.1097153768790387,-8.961726676318118,9.826121580458965,1.2276188269533375,8.026662718805278,-5.8296102979851465,10.002219263201372,0.3988695551790585
9.874822340322226,0.02435609305327133,9.974433657734226,0.5530633410627788,5.088782715960435,2.7102640167001124,10.546084928788364,2.8842604072093327,2.941286943520901,9.280970294609622,9.959171560450548,0.842909709753898,-3.090169813497548,9.510564812559416,9.99999984021521,1.1251242494314847e-05,-6.325618329544709,4.464423130590012,10.001886237559216,2.06692720188526,-9.680710281983291,0.0712477107968378,9.998873337402772,0.9039197729983749,-6.113941791490459,-4.902565935116593,9.783463875116723,2.0843470635689436,-1.0809347241091158,-4.494520260006081,10.229843483424077,2.773548608392399,3.1077406296047347,-9.018556691417254,9.844153942024251,1.1588417335611298,8.04136296790976,-5.84073081803376,10.001782433236986,0.33886324478174207
9.899774640439182,0.019638191599879794,9.979346005522174,0.48316559627709527,5.183264009953742,2.816655156173331,10.527390888388204,2.8549543119625045,2.9623586684271412,9.314874633879299,9.96469732293833,0.7696611556208361,-3.090169813497548,9.510564812559416,9.99999984021521,1.1251242494314847e-05,-6.404671981189982,4.529279107986969,10.001919316723072,2.0252381611666714,-9.722867316833915,0.06068751478384078,9.999067602085425,0.8332798506472087,-6.205715090880257,-4.947226520513757,9.793840527858158,2.046381160566661,-1.1355615516905124,-4.621849949592221,10.221613130993925,2.7771731230312913,3.105773195151857,-9.07208052389923,9.86122098306945,1.0891851283143918,8.053717586186812,-5.850093897202587,10.001387644278807,0.28242994537032007
9.921428213398634,0.0154881656620627,9.983678725618693,0.4161522735993118,5.277113656316221,2.921691916496234,10.509081505178974,2.823356195385455,2.9817082423299386,9.34560806571486,9.969843275978425,0.697628386201956,-3.090169813497548,9.510564812559416,9.99999984021521,1.1251242494314847e-05,-6.482282259424697,4.5926262623935825,10.001937335006595,1.9820470048730614,-9.761610784920459,0.0511874796510926,9.999238259178547,0.7635697434240094,-6.2963003506579485,-4.991421994765012,9.804022622168162,2.005825975359273,-1.1900697755889829,-4.749322998514652,10.213461276330799,2.777501820538419,3.1038538270499316,-9.122259067525457,9.87727726987124,1.018972574270579,8.06390153286546,-5.857825525273385,10.001039787627523,0.22983571648443996
9.939912659132032,0.011904605213401212,9.987430156730385,0.35249514841591306,5.370151061085561,3.025174429656573,10.4911605515596,2.7897565847428205,2.999314535285563,9.37324288206132,9.974584781648833,0.6270676433720554,-3.090169813497548,9.510564812559416,9.99999984021521,1.1251242494314847e-05,-6.558340436487479,4.654422026156132,10.001941339350264,1.938135344618139,-9.796832585912055,0.04274511596950603,9.999385874139563,0.6953195704790288,-6.384973820236253,-5.034786295244718,9.813936389237307,1.9630640944498017,-1.2444026981600482,-4.876793900671413,10.205401245906593,2.774679215755964,3.1020167102585594,-9.16905240849511,9.892282789068526,0.9485594243709875,8.072069516488982,-5.864037157193333,10.000743240369303,0.18152107730286046
9.955411537021405,0.008870888926110673,9.990614579753936,0.2925879528546695,5.462369228899571,3.1270994193370845,10.473599994568039,2.754351979006456,3.0151857642883493,9.397885345961408,9.978907282415863,0.5582095715109302,-3.090169813497548,9.510564812559416,9.99999984021521,1.1251242494314847e-05,-6.632814853169416,4.714683101051448,10.001932390509896,1.894141826758,-9.82903779633486,0.03520914626204686,9.999513569642712,0.6278619608838351,-6.47168086848724,-5.077280636474024,9.82358313966527,1.918722471882119,-1.2978630856335942,-5.002609029602398,10.197540064205182,2.7689586156569637,3.1002868206764758,-9.212496944155045,9.906227347069413,0.8782123836403026,8.078402337879627,-5.868860680789039,10.000500188289209,0.13790249228283852
9.968076838400837,0.0063722747321823614,9.993244457180904,0.23707539536069566,5.553729693432519,3.2274308080474614,10.456380263226674,2.7173103330796473,3.029326080198669,9.419623660871267,9.982797227494194,0.4913969534495278,-3.090169813497548,9.510564812559416,9.99999984021521,1.1251242494314847e-05,-6.705688776458351,4.7734347447467576,10.001911540406198,1.8505924480198834,-9.858027765839854,0.02859583784974926,9.999621783890012,0.561951158005976,-6.556380509831926,-5.118873502648051,9.832965097635032,1.8733466699541967,-1.3517004253308333,-5.129703381400048,10.189701014833611,2.7601023301341083,3.0986841664891864,-9.2526088940346,9.919099234954924,0.8082461163169711,8.08309879882822,-5.872443536189265,10.00031049128349,0.0994001319485534
9.978218104840737,0.004359026860417424,9.99536929645619,0.18600610295771433,5.644191217977552,3.3261331260558094,10.439484484469482,2.6787618945654974,3.0417749280810393,9.438589418074738,9.986252731576947,0.4269110954787678,-3.090169813497548,9.510564812559416,9.99999984021521,1.1251242494314847e-05,-6.776986186153746,4.830731718726756,10.001879822076368,1.8078823951582872,-9.883884928330973,0.022852764515191935,9.999712128509055,0.49785616277165806,-6.638973134991824,-5.1595050126255915,9.842077500432076,1.8274417296110919,-1.405178500701764,-5.256351067411085,10.182004839595201,2.748203241358855,3.097222943322889,-9.289419733577645,9.930896138620225,0.7389741841274531,8.086373367484587,-5.874945291394472,10.0001718942726,0.06646214610796598
9.986025429201161,0.0028016372019867993,9.997017558729494,0.14004237064242478,5.7336167035974706,3.423072061824956,10.4229155929787,2.6388413257228596,3.052568803118256,9.454899155964837,9.98927298975689,0.3651511006519405,-3.090169813497548,9.510564812559416,9.99999984021521,1.1251242494314847e-05,-6.846699366861122,4.88660021435289,10.001838277332517,1.7663164072164226,-9.906684286489241,0.017928938549810154,9.999786208208729,0.4359213773564959,-6.719512482798528,-5.199191156420329,9.850932035945704,1.781353472365551,-1.4582698243881302,-5.382499164894824,10.174465475897158,2.733555980322276,3.09591275476688,-9.322957482599218,9.941618745491441,0.6707473520490286,8.088447573989457,-5.876532553460381,10.00008020867266,0.03970599046416583
9.991755109171805,0.001654732930039264,9.998234771568482,0.09968885214078044,5.821991967431915,3.5182539660857834,10.40665554911888,2.5975921157419344,3.061764393046412,9.468690013881456,9.991864433073646,0.3065315733438035,-3.090169813497548,9.510564812559416,9.99999984021521,1.1251242494314847e-05,-6.914913707180202,4.941138089440675,10.001787884058677,1.726031487569996,-9.926565433889838,0.013759889792822775,9.999845828136397,0.37637331643246397,-6.797973519466259,-5.237909715259229,9.859531208089233,1.735393356047791,-1.5108913565093973,-5.507966737988643,10.167101014613507,2.716432360633704,3.0947624775261278,-9.353156029335707,9.951241646448224,0.6041922515266664,8.089595488749916,-5.877411906704655,10.000027473177362,0.019318306013676127
9.995692060813292,0.0008650201271271745,9.999075188092046,0.06543408049566188,5.908091656145813,3.610398200901669,10.390909847454743,2.5557803293502737,3.069392255106255,9.480053773849562,9.994027833172856,0.2518120373033427,-3.090169813497548,9.510564812559416,9.99999984021521,1.1251242494314847e-05,-6.981214735603124,4.994041332505775,10.001730035335846,1.6859820037980513,-9.943597709763052,0.010296820657035194,9.999892553112897,0.31971841905321313,-6.874380242818453,-5.275663146479959,9.867882462370197,1.6897655994466723,-1.563004904940063,-5.632681342153953,10.159919894774418,2.6970561599546636,3.0937607358293295,-9.380375842149917,9.95987863077518,0.5389971326676448,8.090072902126666,-5.877777700690173,10.000004676247894,0.005976282629559403
9.998140877727208,0.0003732493384378727,9.999600059361244,0.03780205208587531,5.994222442542408,3.7020261581504514,10.375242431226965,2.5133034711148503,3.0756364053543064,9.489303534999832,9.995808178939468,0.20073416110366019,-3.090169813497548,9.510564812559416,9.99999984021521,1.1251242494314847e-05,-7.046342441809933,5.045923171048889,10.001665315688072,1.6444154556213393,-9.957957622465473,0.007470086580580705,9.999928210955007,0.26621215210208093,-6.94873600673538,-5.312444254187777,9.87599055348088,1.6446051816447296,-1.614550729191003,-5.756519318009555,10.152930809211524,2.675622582806684,3.0929097283698863,-9.404545189582292,9.967508560874194,0.47581253464015927,8.090169497114392,-5.877851861458897,9.999999908443368,0.0002042981132678123
9.999433173983432,0.00011373771321954122,9.99987782717298,0.017322552026807405,6.079164433007842,3.791900733385205,10.35986634524534,2.470618361145915,3.0805413762019644,9.496535083829874,9.997212832145934,0.15425193005466897,-3.090169813497548,9.510564812559416,9.99999984021521,1.1251242494314847e-05,-7.109853265572139,5.096449702902434,10.001595145222971,1.6017035828612172,-9.969794313725979,0.005217774543851144,9.999954461104071,0.21627374181384165,-7.0210906820927965,-5.348269424354975,9.883864892460343,1.5999350587540604,-1.6654936377920055,-5.879414326533952,10.1461368687973,2.6522816345761457,3.0922018612754787,-9.425776311298902,9.974171240760029,0.4149325454794,8.090170100836785,-5.8778523253330315,9.999999877757164,2.1889888878590275e-06
9.999925413147716,1.4985925472017362e-05,9.999983823873745,0.004539887964360055,6.162840454128056,3.8800082382554675,10.344785250032121,2.427428536187106,3.0842398206629835,9.501963276419069,9.998276345073064,0.11283703458695703,-3.090169813497548,9.510564812559416,9.99999984021521,1.1251242494314847e-05,-7.171700180287719,5.145601401952156,10.00152058536904,1.5579652647175593,-9.979281645134074,0.0034757077611933264,9.999972960432938,0.17034665985322867,-7.090989023244806,-5.3829053070802795,9.89145950457624,1.5552540544305695,-1.7157919668971826,-6.001281384238003,10.139540406881899,2.627149766010407,3.0916275539989266,-9.44417606429485,9.979906645612795,0.35671828809915035,8.090170100836785,-5.8778523253330315,9.999999877757164,2.1889888878590275e-06
10.00000023210031,3.424996622085856e-10,9.999999950078703,2.6342042524701536e-06,6.245237149416854,3.966396635797877,10.329991624033127,2.383464641062583,3.0868737531036285,9.505809539233772,9.999037459885024,0.07703133483000883,-3.090169813497548,9.510564812559416,9.99999984021521,1.1251242494314847e-05,-7.231846391471506,5.193364728036247,10.001442609017918,1.5132917106304364,-9.986590297943009,0.0021826756604307385,9.999985144694199,0.12906338389557845,-7.159289286145333,-5.416770455654392,9.89887087764443,1.5087641816757558,-1.7654003997060521,-6.1220215321272695,10.133143046877361,2.600310295596004,3.0911748052126575,-9.459872954362389,9.984762996502184,0.3015333624707349,8.090170100836785,-5.8778523253330315,9.999999877757164,2.1889888878590275e-06
10.00000023210031,3.424996622085856e-10,9.999999950078703,2.6342042524701536e-06,6.326293744893409,4.051058424384557,10.315486923941773,2.338541421630628,3.088600456361303,9.50831484386757,9.99953918538737,0.0473999918452572,-3.090169813497548,9.510564812559416,9.99999984021521,1.1251242494314847e-05,-7.291501793694884,5.240713432088954,10.0013603494281,1.4667564491751015,-9.992030515049596,0.0012568624418392972,9.999992794758212,0.0923689271082962,-7.225590474164496,-5.449660276023851,9.906057929920545,1.4607330021692824,-1.8143041632646861,-6.241603544201887,10.126941866070865,2.571794121743217,3.090829439180719,-9.473031150689067,9.988800506805719,0.24968137161583445,8.090170100836785,-5.8778523253330315,9.999999877757164,2.1889888878590275e-06
10.00000023210031,3.424996622085856e-10,9.999999950078703,2.6342042524701536e-06,6.405866253887617,4.133894662062246,10.301287891439141,2.2925839902811593,3.08959503413217,9.509746632945625,9.999830210281022,0.024472252505099934,-3.090169813497548,9.510564812559416,9.99999984021521,1.1251242494314847e-05,-7.346796866482711,5.284588557787481,10.001280074940574,1.421474811442599,-9.995790750883154,0.0006424452471095917,9.999997048917898,0.06109307058582832,-7.289531929893168,-5.481390591787851,9.91298388742172,1.411469805538799,-1.8620500335077066,-6.358907440632731,10.120988234814645,2.542134555515876,3.0905767769747654,-9.483804898828247,9.99207675053742,0.2015775097850308,8.090170100836785,-5.8778523253330315,9.999999877757164,2.1889888878590275e-06
10.00000023210031,3.424996622085856e-10,9.999999950078703,2.6342042524701536e-06,6.483973821522823,4.214971785009233,10.287382656619858,2.2454878117450123,3.090047839826541,9.510392602292544,9.999963770890403,0.008780677492989034,-3.090169813497548,9.510564812559416,9.99999984021521,1.1251242494314847e-05,-7.4015528931211945,5.3280324212752435,10.001197086894102,1.3743921032237878,-9.998155520671911,0.0002720411971794303,9.999999005593098,0.03566663255568257,-7.3513190382955065,-5.512058763535614,9.9196730030439,1.3608625135015915,-1.9094370737779305,-6.475868775138875,10.115175324304673,2.5113510994700543,3.0904014777570574,-9.492383083793538,9.994660304558078,0.15758265620931594,8.090170100836785,-5.8778523253330315,9.999999877757164,2.1889888878590275e-06
10.00000023210031,3.424996622085856e-10,9.999999950078703,2.6342042524701536e-06,6.560559722257477,4.294272470929511,10.273773542387787,2.197252290738415,3.0901661686151676,9.51055976989867,9.999998970242089,0.0008738818447037298,-3.090169813497548,9.510564812559416,9.99999984021521,1.1251242494314847e-05,-7.454448924161365,5.370004969124512,10.001113909953986,1.326541194823062,-9.999421543635165,8.230763155088923e-05,9.999999741404238,0.016653832898960875,-7.410843335627055,-5.541607109581702,9.926115221609994,1.3090267578794041,-1.9560658998263403,-6.591472398285291,10.109546559416401,2.4794088415721847,3.090287838242542,-9.498969691340053,9.996623635145056,0.11808410635799878,8.090170100836785,-5.8778523253330315,9.999999877757164,2.1889888878590275e-06
10.00000023210031,3.424996622085856e-10,9.999999950078703,2.6342042524701536e-06,6.635498899634597,4.371704868143327,10.26047564108629,2.147986844604983,3.0901699549154045,9.51056507137967,10.000000105178442,1.230901676720925e-05,-3.090169813497548,9.510564812559416,9.99999984021521,1.1251242494314847e-05,-7.505453838744326,5.410488099277348,10.00103117988139,1.2779005268478616,-9.999917412160702,1.1277444991732538e-05,9.999999895643558,0.00458931624343515,-7.4680093829236345,-5.569985025128501,9.93230162999635,1.2560751401069006,-2.001914030876628,-6.705627052507607,10.104098433212211,2.446058570558983,3.0902212318612854,-9.503760650320164,9.998035995848447,0.08371230635970325,8.090170100836785,-5.8778523253330315,9.999999877757164,2.1889888878590275e-06
10.00000023210031,3.424996622085856e-10,9.999999950078703,2.6342042524701536e-06,6.708340609268639,4.4468385952626495,10.247562319090063,2.0980987647719767,3.0901699549154045,9.51056507137967,10.000000105178442,1.230901676720925e-05,-3.090169813497548,9.510564812559416,9.99999984021521,1.1251242494314847e-05,-7.554346619710166,5.449311410673473,10.000949834764855,1.228323618027586,-9.9999995539544,4.1101852577695805e-09,9.99999990104064,2.4242878882864695e-05,-7.522796956456469,-5.597179840122639,9.938231194592502,1.2020527250355386,-2.0469640546581678,-6.818254789088898,10.098827514501213,2.411107463272675,3.090186646991089,-9.507055070533612,9.998996460460612,0.05448850999890624,8.090170100836785,-5.8778523253330315,9.999999877757164,2.1889888878590275e-06
10.00000023210031,3.424996622085856e-10,9.999999950078703,2.6342042524701536e-06,6.7799876481827335,4.520634849787841,10.234868346731222,2.0465948783544645,3.0901699549154045,9.51056507137967,10.000000105178442,1.230901676720925e-05,-3.090169813497548,9.510564812559416,9.99999984021521,1.1251242494314847e-05,-7.601438924160051,5.486719836612941,10.00086969870739,1.176605252032107,-9.9999995539544,4.1101852577695805e-09,9.99999990104064,2.4242878882864695e-05,-7.575164457878553,-5.623168835531629,9.943900325060506,1.1470194959822697,-2.091216132462549,-6.929322791896095,10.093728991772796,2.3744072335396886,3.0901726028058336,-9.509085362380393,9.999581340780614,0.031017164535532445,8.090170100836785,-5.8778523253330315,9.999999877757164,2.1889888878590275e-06
10.00000023210031,3.424996622085856e-10,9.999999950078703,2.6342042524701536e-06,6.849863469998955,4.592528168074826,10.222491609806944,1.9938843666500965,3.0901699549154045,9.51056507137967,10.000000105178442,1.230901676720925e-05,-3.090169813497548,9.510564812559416,9.99999984021521,1.1251242494314847e-05,-7.646458544106917,5.52249429745286,10.000791641484874,1.1230926445461038,-9.9999995539544,4.1101852577695805e-09,9.99999990104064,2.4242878882864695e-05,-7.625024474902244,-5.647907091796279,9.949300242202542,1.091085849762353,-2.1346202341539615,-7.038673176515682,10.088804366855353,2.3359111328170634,3.0901693964965653,-9.51013568171738,9.999880158886576,0.013758411449324765,8.090170100836785,-5.8778523253330315,9.999999877757164,2.1889888878590275e-06
10.00000023210031,3.424996622085856e-10,9.999999950078703,2.6342042524701536e-06,6.917938863776399,4.662514619147785,10.210433728812983,1.9404509440109308,3.0901699549154045,9.51056507137967,10.000000105178442,1.230901676720925e-05,-3.090169813497548,9.510564812559416,9.99999984021521,1.1251242494314847e-05,-7.689342969411265,5.556583322233196,10.000716109653254,1.068009193343299,-9.9999995539544,4.1101852577695805e-09,9.99999990104064,2.4242878882864695e-05,-7.6722229011447585,-5.671317161445928,9.954414602259302,1.0344018150232546,-2.1771917812476436,-7.146313541020175,10.08404809628134,2.2955762083198143,3.0901697779756647,-9.510516604319678,9.999986824242148,0.003233930857309224,8.090170100836785,-5.8778523253330315,9.999999877757164,2.1889888878590275e-06
10.00000023210031,3.424996622085856e-10,9.999999950078703,2.6342042524701536e-06,6.984145770365222,4.730547117882483,10.198703746269281,1.886747311628761,3.0901699549154045,9.51056507137967,10.000000105178442,1.230901676720925e-05,-3.090169813497548,9.510564812559416,9.99999984021521,1.1251242494314847e-05,-7.7300258444589005,5.588933760936548,10.000643524910931,1.0116026146240025,-9.9999995539544,4.1101852577695805e-09,9.99999990104064,2.4242878882864695e-05,-7.717038808758657,-5.693539427079398,9.95927318582616,0.9763570090995883,-2.2188407478734775,-7.251985419352944,10.079466695633222,2.253522136240065,3.090170008779425,-9.510564415556845,10.000000017698586,5.328752104249182e-05,8.090170100836785,-5.8778523253330315,9.999999877757164,2.1889888878590275e-06
10.00000023210031,3.424996622085856e-10,9.999999950078703,2.6342042524701536e-06,7.048522974392586,4.796685328391749,10.187292285589898,1.8330763844841709,3.0901699549154045,9.51056507137967,10.000000105178442,1.230901676720925e-05,-3.090169813497548,9.510564812559416,9.99999984021521,1.1251242494314847e-05,-7.768486763028447,5.619530074906302,10.000574195213947,0.9540750102904327,-9.9999995539544,4.1101852577695805e-09,9.99999990104064,2.4242878882864695e-05,-7.759254479766645,-5.714468883700787,9.96385122081919,0.9172891029601049,-2.2596065280834683,-7.355758477094574,10.075052476811376,2.20980621751327,3.090170008779425,-9.510564415556845,10.000000017698586,5.328752104249182e-05,8.090170100836785,-5.8778523253330315,9.999999877757164,2.1889888878590275e-06
10.00000023210031,3.424996622085856e-10,9.999999950078703,2.6342042524701536e-06,7.111043146378325,4.860918083595144,10.176202161549922,1.7797285313799696,3.0901699549154045,9.51056507137967,10.000000105178442,1.230901676720925e-05,-3.090169813497548,9.510564812559416,9.99999984021521,1.1251242494314847e-05,-7.80467749944833,5.6483353706572315,10.000508446744766,0.8956854039007941,-9.9999995539544,4.1101852577695805e-09,9.99999990104064,2.4242878882864695e-05,-7.798824722154809,-5.734084776368341,9.968143220666246,0.857423734170864,-2.299302727240177,-7.457126927804657,10.070821917884556,2.1646619023900753,3.090170008779425,-9.510564415556845,10.000000017698586,5.328752104249182e-05,8.090170100836785,-5.8778523253330315,9.999999877757164,2.1889888878590275e-06
10.00000023210031,3.424996622085856e-10,9.999999950078703,2.6342042524701536e-06,7.171717281007742,4.923270868335403,10.165429847324802,1.7268950302914312,3.0901699549154045,9.51056507137967,10.000000105178442,1.230901676720925e-05,-3.090169813497548,9.510564812559416,9.99999984021521,1.1251242494314847e-05,-7.838553128687979,5.675315807372687,10.000446569732535,0.8367161400113047,-9.9999995539544,4.1101852577695805e-09,9.99999990104064,2.4242878882864695e-05,-7.83570732219271,-5.752366565817618,9.972144482440674,0.7970192103753172,-2.3382101240534845,-7.5567732136162995,10.066742094367411,2.116911367775148,3.090170008779425,-9.510564415556845,10.000000017698586,5.328752104249182e-05,8.090170100836785,-5.8778523253330315,9.999999877757164,2.1889888878590275e-06
10.00000023210031,3.424996622085856e-10,9.999999950078703,2.6342042524701536e-06,7.230565189199954,4.983775660196281,10.154970668653329,1.6746893218256718,3.0901699549154045,9.51056507137967,10.000000105178442,1.230901676720925e-05,-3.090169813497548,9.510564812559416,9.99999984021521,1.1251242494314847e-05,-7.870108183629607,5.700469088848671,10.000388752031899,0.7774086270033211,-9.9999995539544,4.1101852577695805e-09,9.99999990104064,2.4242878882864695e-05,-7.869898423173659,-5.769311757185975,9.975854816725471,0.7363083880336775,-2.3761442198458473,-7.654186855441536,10.062829075914479,2.067197509697974,3.090170008779425,-9.510564415556845,10.000000017698586,5.328752104249182e-05,8.090170100836785,-5.8778523253330315,9.999999877757164,2.1889888878590275e-06
10.00000023210031,3.424996622085856e-10,9.999999950078703,2.6342042524701536e-06,7.287589725058398,5.042444580321102,10.144823356996023,1.6231678545375428,3.0901699549154045,9.51056507137967,10.000000105178442,1.230901676720925e-05,-3.090169813497548,9.510564812559416,9.99999984021521,1.1251242494314847e-05,-7.899330955518898,5.723787773873786,10.000335162495169,0.7180396023294151,-9.9999995539544,4.1101852577695805e-09,9.99999990104064,2.4242878882864695e-05,-7.901372248997379,-5.784906318891613,9.979271898578528,0.6756014447221158,-2.4130834357855937,-7.749275593062415,10.059081352807898,2.016245881055849,3.090170008779425,-9.510564415556845,10.000000017698586,5.328752104249182e-05,8.090170100836785,-5.8778523253330315,9.999999877757164,2.1889888878590275e-06
10.00000023210031,3.424996622085856e-10,9.999999950078703,2.6342042524701536e-06,7.3428137339951975,5.099308032393151,10.134983452662548,1.572295003169596,3.0901699549154045,9.51056507137967,10.000000105178442,1.230901676720925e-05,-3.090169813497548,9.510564812559416,9.99999984021521,1.1251242494314847e-05,-7.92611391207363,5.7451866511646985,10.000285876730178,0.659146365688694,-9.9999995539544,4.1101852577695805e-09,9.99999990104064,2.4242878882864695e-05,-7.930153717001734,-5.799160961565128,9.982399039302244,0.6151562640757803,-2.449032502444919,-7.842017897855695,10.05549451601603,1.9646607942246421,3.090170008779425,-9.510564415556845,10.000000017698586,5.328752104249182e-05,8.090170100836785,-5.8778523253330315,9.999999877757164,2.1889888878590275e-06
10.00000023210031,3.424996622085856e-10,9.999999950078703,2.6342042524701536e-06,7.395886746603924,5.154009184734586,10.125513372585477,1.5217644154515253,3.0901699549154045,9.51056507137967,10.000000105178442,1.230901676720925e-05,-3.090169813497548,9.510564812559416,9.99999984021521,1.1251242494314847e-05,-7.950698881494516,5.764861031570093,10.000241018409557,0.6005603432900055,-9.9999995539544,4.1101852577695805e-09,9.99999990104064,2.4242878882864695e-05,-7.956253172219102,-5.81207909198251,9.985237992732776,0.5553020362888855,-2.4839892295518227,-7.932377271698654,10.052064656121754,1.9129689280735918,3.090170008779425,-9.510564415556845,10.000000017698586,5.328752104249182e-05,8.090170100836785,-5.8778523253330315,9.999999877757164,2.1889888878590275e-06
10.00000023210031,3.424996622085856e-10,9.999999950078703,2.6342042524701536e-06,7.4476261971920765,5.207391018108103,10.116267754789838,1.4694567461629067,3.0901699549154045,9.51056507137967,10.000000105178442,1.230901676720925e-05,-3.090169813497548,9.510564812559416,9.99999984021521,1.1251242494314847e-05,-7.972999098643996,5.7827406999801365,10.00020056831568,0.542806834136313,-9.9999995539544,4.1101852577695805e-09,9.99999990104064,2.4242878882864695e-05,-7.9797042579705675,-5.8236758741811965,9.98779295672561,0.49636935929527665,-2.5179648862087616,-8.02035455055884,10.048786321578989,1.8615889025127421,3.090170008779425,-9.510564415556845,10.000000017698586,5.328752104249182e-05,8.090170100836785,-5.8778523253330315,9.999999877757164,2.1889888878590275e-06
10.00000023210031,3.424996622085856e-10,9.999999950078703,2.6342042524701536e-06,7.497338665189735,5.25873728269897,10.107370859519676,1.41602309357892,3.0901699549154045,9.51056507137967,10.000000105178442,1.230901676720925e-05,-3.090169813497548,9.510564812559416,9.99999984021521,1.1251242494314847e-05,-7.993046450431353,5.79884891146908,10.00016449516446,0.48618519162006185,-9.9999995539544,4.1101852577695805e-09,9.99999990104064,2.4242878882864695e-05,-8.000477035469757,-5.833935945363178,9.990061059613112,0.4389349240305922,-2.550970949045457,-8.105953550831638,10.045653859347563,1.8108478521089466,3.090170008779425,-9.510564415556845,10.000000017698586,5.328752104249182e-05,8.090170100836785,-5.8778523253330315,9.999999877757164,2.1889888878590275e-06
10.00000023210031,3.424996622085856e-10,9.999999950078703,2.6342042524701536e-06,7.545279644105814,5.308309849576468,10.09877776938757,1.3612250059763218,3.0901699549154045,9.51056507137967,10.000000105178442,1.230901676720925e-05,-3.090169813497548,9.510564812559416,9.99999984021521,1.1251242494314847e-05,-8.010905377336053,5.813233456339977,10.000132680392948,0.4309477527265558,-9.9999995539544,4.1101852577695805e-09,9.99999990104064,2.4242878882864695e-05,-8.01952091789954,-5.843326548417848,9.992146156682574,0.3805839993526289,-2.583540261571267,-8.19053515150981,10.042613155306704,1.7601639795455695,3.090170008779425,-9.510564415556845,10.000000017698586,5.328752104249182e-05,8.090170100836785,-5.8778523253330315,9.999999877757164,2.1889888878590275e-06
10.00000023210031,3.424996622085856e-10,9.999999950078703,2.6342042524701536e-06,7.591206397363579,5.355855339072923,10.090532939620442,1.3053710366768776,3.0901699549154045,9.51056507137967,10.000000105178442,1.230901676720925e-05,-3.090169813497548,9.510564812559416,9.99999984021521,1.1251242494314847e-05,-8.026617750149772,5.8259226305659775,10.000105021476063,0.37746684065322345,-9.9999995539544,4.1101852577695805e-09,9.99999990104064,2.4242878882864695e-05,-8.03469836832131,-5.850795912002188,9.99381353565318,0.32880688171892986,-2.6142175826667726,-8.270296446051168,10.039794202324295,1.711967525965789,3.090170008779425,-9.510564415556845,10.000000017698586,5.328752104249182e-05,8.090170100836785,-5.8778523253330315,9.999999877757164,2.1889888878590275e-06
10.00000023210031,3.424996622085856e-10,9.999999950078703,2.6342042524701536e-06,7.63519252687302,5.40144690801557,10.082624287704384,1.2484165335048967,3.0901699549154045,9.51056507137967,10.000000105178442,1.230901676720925e-05,-3.090169813497548,9.510564812559416,9.99999984021521,1.1251242494314847e-05,-8.040319288464536,5.837019608111101,10.000081232106494,0.32583457361266804,-9.9999995539544,4.1101852577695805e-09,9.99999990104064,2.4242878882864695e-05,-8.04821227609137,-5.857431676290526,9.99530384563618,0.27721577641151085,-2.6442496370776634,-8.348456080017053,10.037076216817166,1.664365468801339,3.090170008779425,-9.510564415556845,10.000000017698586,5.328752104249182e-05,8.090170100836785,-5.8778523253330315,9.999999877757164,2.1889888878590275e-06
10.00000023210031,3.424996622085856e-10,9.999999950078703,2.6342042524701536e-06,7.6772089595855535,5.4450511277090605,10.075058239333945,1.1904350098810677,3.0901699549154045,9.51056507137967,10.000000105178442,1.230901676720925e-05,-3.090169813497548,9.510564812559416,9.99999984021521,1.1251242494314847e-05,-8.05196685378902,5.846481875657541,10.000061320056638,0.2769006633040604,-9.9999995539544,4.1101852577695805e-09,9.99999990104064,2.4242878882864695e-05,-8.059499084468076,-5.862959519638217,9.996554013084067,0.22842376577726392,-2.6736291469241933,-8.424980930978272,10.03445536773788,1.6159650218367478,3.090170008779425,-9.510564415556845,10.000000017698586,5.328752104249182e-05,8.090170100836785,-5.8778523253330315,9.999999877757164,2.1889888878590275e-06
10.00000023210031,3.424996622085856e-10,9.999999950078703,2.6342042524701536e-06,7.717137239915134,5.486541164159741,10.067857443006963,1.1316412625840298,3.0901699549154045,9.51056507137967,10.000000105178442,1.230901676720925e-05,-3.090169813497548,9.510564812559416,9.99999984021521,1.1251242494314847e-05,-8.061789878438633,5.854487614500856,10.000044812857777,0.2304985821891048,-9.9999995539544,4.1101852577695805e-09,9.99999990104064,2.4242878882864695e-05,-8.068682932877271,-5.867444548720993,9.997576142243211,0.18292749555609672,-2.702120244447825,-8.49924246947412,10.031948009061459,1.5661210362379097,3.090170008779425,-9.510564415556845,10.000000017698586,5.328752104249182e-05,8.090170100836785,-5.8778523253330315,9.999999877757164,2.1889888878590275e-06
10.00000023210031,3.424996622085856e-10,9.999999950078703,2.6342042524701536e-06,7.755022823518314,5.52595989380758,10.061015079093686,1.0720275122843992,3.0901699549154045,9.51056507137967,10.000000105178442,1.230901676720925e-05,-3.090169813497548,9.510564812559416,9.99999984021521,1.1251242494314847e-05,-8.069862612414754,5.861089799441667,10.00003157404114,0.1871390293890971,-9.9999995539544,4.1101852577695805e-09,9.99999990104064,2.4242878882864695e-05,-8.075914941229723,-5.870965418520281,9.99838520248574,0.14124143232254413,-2.729678037824438,-8.571110968372832,10.029552989570881,1.5149927116494788,3.090170008779425,-9.510564415556845,10.000000017698586,5.328752104249182e-05,8.090170100836785,-5.8778523253330315,9.999999877757164,2.1889888878590275e-06
10.00000023210031,3.424996622085856e-10,9.999999950078703,2.6342042524701536e-06,7.790802734627379,5.563237096865189,10.054543909472487,1.0117540136219882,3.0901699549154045,9.51056507137967,10.000000105178442,1.230901676720925e-05,-3.090169813497548,9.510564812559416,9.99999984021521,1.1251242494314847e-05,-8.077380633559114,5.86726091803457,10.000019639337427,0.13994727861675516,-9.9999995539544,4.1101852577695805e-09,9.99999990104064,2.4242878882864695e-05,-8.081381757089124,-5.873618151707504,9.999000245886839,0.10382906141797436,-2.756309867318824,-8.640594337148826,10.027264956284377,1.4626377636182948,3.090170008779425,-9.510564415556845,10.000000017698586,5.328752104249182e-05,8.090170100836785,-5.8778523253330315,9.999999877757164,2.1889888878590275e-06
10.00000023210031,3.424996622085856e-10,9.999999950078703,2.6342042524701536e-06,7.82431613897972,5.598199665585163,10.048474829991429,0.9511516653536513,3.0901699549154045,9.51056507137967,10.000000105178442,1.230901676720925e-05,-3.090169813497548,9.510564812559416,9.99999984021521,1.1251242494314847e-05,-8.081293919778847,5.870485091561499,10.000013477756857,0.11110211274105042,-9.9999995539544,4.1101852577695805e-09,9.99999990104064,2.4242878882864695e-05,-8.085283546862305,-5.875504771055032,9.999441663265976,0.07123677904140369,-2.781993739869529,-8.70762540353154,10.0250814850012,1.4091579950144657,3.090170008779425,-9.510564415556845,10.000000017698586,5.328752104249182e-05,8.090170100836785,-5.8778523253330315,9.999999877757164,2.1889888878590275e-06
10.00000023210031,3.424996622085856e-10,9.999999950078703,2.6342042524701536e-06,7.855890008164035,5.631181041680425,10.042749555551737,0.8895178891572793,3.0901699549154045,9.51056507137967,10.000000105178442,1.230901676720925e-05,-3.090169813497548,9.510564812559416,9.99999984021521,1.1251242494314847e-05,-8.084919115342611,5.873481745700291,10.000007912579532,0.07960824142720417,-9.9999995539544,4.1101852577695805e-09,9.99999990104064,2.4242878882864695e-05,-8.087845899081481,-5.876739182884897,9.999733274816368,0.04403240692342004,-2.806704984176974,-8.772131300484585,10.02300069568265,1.3546561539745572,3.090170008779425,-9.510564415556845,10.000000017698586,5.328752104249182e-05,8.090170100836785,-5.8778523253330315,9.999999877757164,2.1889888878590275e-06
10.00000023210031,3.424996622085856e-10,9.999999950078703,2.6342042524701536e-06,7.88532209376827,5.661961755721602,10.037406697943414,0.8273773335451542,3.0901699549154045,9.51056507137967,10.000000105178442,1.230901676720925e-05,-3.090169813497548,9.510564812559416,9.99999984021521,1.1251242494314847e-05,-8.087443380405844,5.875576205638294,10.000004141051047,0.052360081769094166,-9.9999995539544,4.1101852577695805e-09,9.99999990104064,2.4242878882864695e-05,-8.089320894741512,-5.877447055366077,9.999902164538305,0.022819940157391097,-2.830429075072964,-8.8340668949645,10.021020168414024,1.2992076019866725,3.090170008779425,-9.510564415556845,10.000000017698586,5.328752104249182e-05,8.090170100836785,-5.8778523253330315,9.999999877757164,2.1889888878590275e-06
10.00000023210031,3.424996622085856e-10,9.999999950078703,2.6342042524701536e-06,7.912605757317573,5.690527806839484,10.032448825233539,0.7649806181538854,3.0901699549154045,9.51056507137967,10.000000105178442,1.230901676720925e-05,-3.090169813497548,9.510564812559416,9.99999984021521,1.1251242494314847e-05,-8.089011511390131,5.876882247951466,10.0000017117165,0.030157697265806176,-9.9999995539544,4.1101852577695805e-09,9.99999990104064,2.4242878882864695e-05,-8.08998871496787,-5.877765873143335,9.999979063155559,0.008255843511229198,-2.8531480860699485,-8.893379374807633,10.019138087245539,1.242888620861657,3.090170008779425,-9.510564415556845,10.000000017698586,5.328752104249182e-05,8.090170100836785,-5.8778523253330315,9.999999877757164,2.1889888878590275e-06
10.00000023210031,3.424996622085856e-10,9.999999950078703,2.6342042524701536e-06,7.937731296247014,5.716863331371201,10.027878803850333,0.7026232823646646,3.0901699549154045,9.51056507137967,10.000000105178442,1.230901676720925e-05,-3.090169813497548,9.510564812559416,9.99999984021521,1.1251242494314847e-05,-8.089830806850925,5.877567490600633,10.00000050927051,0.013559073541060339,-9.9999995539544,4.1101852577695805e-09,9.99999990104064,2.4242878882864695e-05,-8.09016449510373,-5.877849919228376,9.999999326190448,0.0008308205599111222,-2.874854819242667,-8.95004507434526,10.017352060669158,1.1857410242140742,3.090170008779425,-9.510564415556845,10.000000017698586,5.328752104249182e-05,8.090170100836785,-5.8778523253330315,9.999999877757164,2.1889888878590275e-06
10.00000023210031,3.424996622085856e-10,9.999999950078703,2.6342042524701536e-06,7.960726827944798,5.740993189348135,10.023692404300714,0.64054515479126,3.0901699549154045,9.51056507137967,10.000000105178442,1.230901676720925e-05,-3.090169813497548,9.510564812559416,9.99999984021521,1.1251242494314847e-05,-8.09013129635199,5.877819844414877,10.000000061929065,0.0032443931492809755,-9.9999995539544,4.1101852577695805e-09,9.99999990104064,2.4242878882864695e-05,-8.090170203819861,-5.877852640806273,9.999999991161491,1.4265778319576688e-05,-2.8955254835744713,-9.003998088329302,10.015661366717664,1.127842490998661,3.090170008779425,-9.510564415556845,10.000000017698586,5.328752104249182e-05,8.090170100836785,-5.8778523253330315,9.999999877757164,2.1889888878590275e-06
10.00000023210031,3.424996622085856e-10,9.999999950078703,2.6342042524701536e-06,7.977572735465343,5.758688634064888,10.020623059097282,0.5913708731154537,3.0901699549154045,9.51056507137967,10.000000105178442,1.230901676720925e-05,-3.090169813497548,9.510564812559416,9.99999984021521,1.1251242494314847e-05,-8.090169675874026,5.877852194515678,10.000000003471516,5.889554873364068e-05,-9.9999995539544,4.1101852577695805e-09,9.99999990104064,2.4242878882864695e-05,-8.090170203819861,-5.877852640806273,9.999999991161491,1.4265778319576688e-05,-2.9151193209149024,-9.055130334487002,10.01406678691267,1.069199434322007,3.090170008779425,-9.510564415556845,10.000000017698586,5.328752104249182e-05,8.090170100836785,-5.8778523253330315,9.999999877757164,2.1889888878590275e-06
10.00000023210031,3.424996622085856e-10,9.999999950078703,2.6342042524701536e-06,8.000339277657707,5.7826330015348475,10.016471132987249,0.5186779593482893,3.0901699549154045,9.51056507137967,10.000000105178442,1.230901676720925e-05,-3.090169813497548,9.510564812559416,9.99999984021521,1.1251242494314847e-05,-8.090169675874026,5.877852194515678,10.000000003471516,5.889554873364068e-05,-9.9999995539544,4.1101852577695805e-09,9.99999990104064,2.4242878882864695e-05,-8.090170203819861,-5.877852640806273,9.999999991161491,1.4265778319576688e-05,-2.933710267636198,-9.103637404703255,10.012560396254377,1.0092808025628541,3.090170008779425,-9.510564415556845,10.000000017698586,5.328752104249182e-05,8.090170100836785,-5.8778523253330315,9.999999877757164,2.1889888878590275e-06
10.00000023210031,3.424996622085856e-10,9.999999950078703,2.6342042524701536e-06,8.01703787865809,5.800222244057033,10.013422482078145,0.45952964426260334,3.0901699549154045,9.51056507137967,10.000000105178442,1.230901676720925e-05,-3.090169813497548,9.510564812559416,9.99999984021521,1.1251242494314847e-05,-8.090169675874026,5.877852194515678,10.000000003471516,5.889554873364068e-05,-9.9999995539544,4.1101852577695805e-09,9.99999990104064,2.4242878882864695e-05,-8.090170203819861,-5.877852640806273,9.999999991161491,1.4265778319576688e-05,-2.951219811542177,-9.149319609169716,10.011146526142646,0.9484348407909394,3.090170008779425,-9.510564415556845,10.000000017698586,5.328752104249182e-05,8.090170100836785,-5.8778523253330315,9.999999877757164,2.1889888878590275e-06
10.00000023210031,3.424996622085856e-10,9.999999950078703,2.6342042524701536e-06,8.031740341612458,5.8157329788778975,10.010735340177535,0.4020090932985107,3.0901699549154045,9.51056507137967,10.000000105178442,1.230901676720925e-05,-3.090169813497548,9.510564812559416,9.99999984021521,1.1251242494314847e-05,-8.090169675874026,5.877852194515678,10.000000003471516,5.889554873364068e-05,-9.9999995539544,4.1101852577695805e-09,9.99999990104064,2.4242878882864695e-05,-8.090170203819861,-5.877852640806273,9.999999991161491,1.4265778319576688e-05,-2.9676375608500014,-9.19215187856775,10.009824430810752,0.8868633736246454,3.090170008779425,-9.510564415556845,10.000000017698586,5.328752104249182e-05,8.090170100836785,-5.8778523253330315,9.999999877757164,2.1889888878590275e-06
10.00000023210031,3.424996622085856e-10,9.999999950078703,2.6342042524701536e-06,8.044442126478495,5.829156026385328,10.00841083571311,0.34680447631047595,3.0901699549154045,9.51056507137967,10.000000105178442,1.230901676720925e-05,-3.090169813497548,9.510564812559416,9.99999984021521,1.1251242494314847e-05,-8.090169675874026,5.877852194515678,10.000000003471516,5.889554873364068e-05,-9.9999995539544,4.1101852577695805e-09,9.99999990104064,2.4242878882864695e-05,-8.090170203819861,-5.877852640806273,9.999999991161491,1.4265778319576688e-05,-2.982954404809488,-9.232110306660875,10.008593563733625,0.8247936696986233,3.090170008779425,-9.510564415556845,10.000000017698586,5.328752104249182e-05,8.090170100836785,-5.8778523253330315,9.999999877757164,2.1889888878590275e-06
10.00000023210031,3.424996622085856e-10,9.999999950078703,2.6342042524701536e-06,8.055345092056527,5.840701116838863,10.006413046445854,0.2937770418156172,3.0901699549154045,9.51056507137967,10.000000105178442,1.230901676720925e-05,-3.090169813497548,9.510564812559416,9.99999984021521,1.1251242494314847e-05,-8.090169675874026,5.877852194515678,10.000000003471516,5.889554873364068e-05,-9.9999995539544,4.1101852577695805e-09,9.99999990104064,2.4242878882864695e-05,-8.090170203819861,-5.877852640806273,9.999999991161491,1.4265778319576688e-05,-2.997145460643274,-9.269128199520942,10.007454910023629,0.7625614379156832,3.090170008779425,-9.510564415556845,10.000000017698586,5.328752104249182e-05,8.090170100836785,-5.8778523253330315,9.999999877757164,2.1889888878590275e-06
10.00000023210031,3.424996622085856e-10,9.999999950078703,2.6342042524701536e-06,8.06451788970508,5.85043524913079,10.004729806042056,0.24337547074019714,3.0901699549154045,9.51056507137967,10.000000105178442,1.230901676720925e-05,-3.090169813497548,9.510564812559416,9.99999984021521,1.1251242494314847e-05,-8.090169675874026,5.877852194515678,10.000000003471516,5.889554873364068e-05,-9.9999995539544,4.1101852577695805e-09,9.99999990104064,2.4242878882864695e-05,-8.090170203819861,-5.877852640806273,9.999999991161491,1.4265778319576688e-05,-3.010233141106964,-9.303261126471496,10.006405895050698,0.7003384595851209,3.090170008779425,-9.510564415556845,10.000000017698586,5.328752104249182e-05,8.090170100836785,-5.8778523253330315,9.999999877757164,2.1889888878590275e-06
10.00000023210031,3.424996622085856e-10,9.999999950078703,2.6342042524701536e-06,8.07201621548329,5.858411235512578,10.003351644539357,0.19628509574180877,3.0901699549154045,9.51056507137967,10.000000105178442,1.230901676720925e-05,-3.090169813497548,9.510564812559416,9.99999984021521,1.1251242494314847e-05,-8.090169675874026,5.877852194515678,10.000000003471516,5.889554873364068e-05,-9.9999995539544,4.1101852577695805e-09,9.99999990104064,2.4242878882864695e-05,-8.090170203819861,-5.877852640806273,9.999999991161491,1.4265778319576688e-05,-3.0222177366675274,-9.334506352934245,10.005445926554163,0.6384239566376356,3.090170008779425,-9.510564415556845,10.000000017698586,5.328752104249182e-05,8.090170100836785,-5.8778523253330315,9.999999877757164,2.1889888878590275e-06
10.00000023210031,3.424996622085856e-10,9.999999950078703,2.6342042524701536e-06,8.077884389786393,5.864668884789618,10.002271279744686,0.15360196176100077,3.0901699549154045,9.51056507137967,10.000000105178442,1.230901676720925e-05,-3.090169813497548,9.510564812559416,9.99999984021521,1.1251242494314847e-05,-8.090169675874026,5.877852194515678,10.000000003471516,5.889554873364068e-05,-9.9999995539544,4.1101852577695805e-09,9.99999990104064,2.4242878882864695e-05,-8.090170203819861,-5.877852640806273,9.999999991161491,1.4265778319576688e-05,-3.033097870713047,-9.362856772547099,10.0045747175452,0.5771805130235571,3.090170008779425,-9.510564415556845,10.000000017698586,5.328752104249182e-05,8.090170100836785,-5.8778523253330315,9.999999877757164,2.1889888878590275e-06
10.00000023210031,3.424996622085856e-10,9.999999950078703,2.6342042524701536e-06,8.082416789854818,5.869514873874171,10.00143536105434,0.11473011442495658,3.0901699549154045,9.51056507137967,10.000000105178442,1.230901676720925e-05,-3.090169813497548,9.510564812559416,9.99999984021521,1.1251242494314847e-05,-8.090169675874026,5.877852194515678,10.000000003471516,5.889554873364068e-05,-9.9999995539544,4.1101852577695805e-09,9.99999990104064,2.4242878882864695e-05,-8.090170203819861,-5.877852640806273,9.999999991161491,1.4265778319576688e-05,-3.042898646044411,-9.388374788628408,10.00379000291963,0.5168749105391748,3.090170008779425,-9.510564415556845,10.000000017698586,5.328752104249182e-05,8.090170100836785,-5.8778523253330315,9.999999877757164,2.1889888878590275e-06


==> figs/tikz_data/sample_trajectories_hdsm.csv <==
x1,y1,z1,v1,x2,y2,z2,v2,x3,y3,z3,v3,x4,y4,z4,v4,x5,y5,z5,v5,x6,y6,z6,v6,x7,y7,z7,v7,x8,y8,z8,v8,x9,y9,z9,v9,x10,y10,z10,v10
10.0,0.0,10.0,0.0,8.09017,5.877853,10.0,0.0,3.09017,9.510565,10.0,0.0,-3.09017,9.510565,10.0,0.0,-8.09017,5.877853,10.0,0.0,-10.0,0.0,10.0,0.0,-8.09017,-5.877853,10.0,0.0,-3.09017,-9.510565,10.0,0.0,3.09017,-9.510565,10.0,0.0,8.09017,-5.877853,10.0,0.0
10.0,0.0,10.0,1.00067763513781,8.09017,5.877853,10.0,1.4143575191729283,3.09017,9.510565,10.0,1.2649549260689092,-3.09017,9.510565,10.0,1.2649549260689092,-8.09017,5.877853,10.0,1.414364638833989,-10.0,0.0,10.0,1.0007639775941177,-8.09017,-5.877853,10.0,1.414364638833989,-3.09017,-9.510565,10.0,1.2646813424673427,3.09017,-9.510565,10.0,1.2646813424673427,8.09017,-5.877853,10.0,1.4143575191729283
9.9,0.001894,10.003157,3.000939719312102,7.99017,5.777853,10.002018,3.9279970756558615,3.012755,9.410565,10.002847,3.3906058609565637,-3.012755,9.410565,10.002847,3.3906058609565637,-7.99017,5.777853,10.002067,3.920526922779896,-9.9,0.002012,10.003353,3.0010594886641284,-7.99017,-5.777853,10.002067,3.920526922779896,-3.012807,-9.410565,10.003023,3.390181471139414,3.012807,-9.410565,10.003023,3.390181471139414,7.99017,-5.777853,10.002018,3.9279970756558615
9.6,0.005758,10.009597,5.198285391078677,7.69017,5.524328,10.006134,5.98721459141678,2.854868,9.110565,10.008653,5.498171474109096,-2.854868,9.110565,10.008653,5.498171474109096,-7.69017,5.525489,10.006283,5.979654000547774,-9.6,0.006114,10.01019,5.198376253217345,-7.69017,-5.525489,10.006283,5.979654000547774,-2.855025,-9.110565,10.009189,5.497837426578018,2.855025,-9.110565,10.009189,5.497837426578018,7.69017,-5.524328,10.006134,5.98721459141678
9.080265,0.010823,10.018039,7.0190825360061835,7.218311,5.155834,10.011529,7.38761163941913,2.647872,8.601258,10.016266,7.153296554676103,-2.647872,8.601258,10.016266,7.153296554676103,-7.21743,5.159361,10.011811,7.3832951953748935,-9.080267,0.011492,10.019154,7.019128624440857,-7.21743,-5.159361,10.011811,7.3832951953748935,-2.648165,-8.601246,10.017273,7.153154472222307,2.648165,-8.601246,10.017273,7.153154472222307,7.218311,-5.155834,10.011529,7.38761163941913
8.378443,0.016488,10.02748,7.83980940366652,6.62561,4.714884,10.017562999999999,7.656286801282851,2.416387,7.924473,10.024778,7.773520303668152,-2.416387,7.924473,10.024778,7.773520303668152,-6.622808,4.721735,10.017992,7.655954741898688,-8.378452,0.017507,10.029179,7.839801885603296,-6.622808,-4.721735,10.017992,7.655954741898688,-2.416834,-7.924429,10.026313,7.773614028424874,2.416834,-7.924429,10.026313,7.773614028424874,6.62561,-4.714884,10.017562999999999,7.656286801282851
7.594534,0.021975,10.036624,7.877858706535489,6.004495,4.267258,10.023408,7.379950480070038,2.19216,7.180208,10.033024,7.698783732655568,-2.19216,7.180208,10.033024,7.698783732655568,-5.999087,4.277807,10.02398,7.382829529715283,-7.594554,0.023333,10.038889,7.877815576658418,-5.999087,-4.277807,10.02398,7.382829529715283,-2.192756,-7.180116,10.035069,7.69900531163325,2.192756,-7.180116,10.035069,7.69900531163325,6.004495,-4.267258,10.023408,7.379950480070038
6.80681,0.027021,10.045036,7.546070739692876,5.40141,3.841939,10.028784,6.946019643189472,1.985922,6.438506,10.040609,7.331880703508888,-1.985922,6.438506,10.040609,7.331880703508888,-5.393045,3.856208,10.029487,6.950730099671041,-6.806841,0.028692,10.04782,7.546055425075012,-5.393045,-3.856208,10.029487,6.950730099671041,-1.986655,-6.438358,10.043123,7.330899367241376,1.986655,-6.438358,10.043123,7.3321385356384265,5.40141,-3.841939,10.028784,6.946019643189472
6.052256,0.031661,10.052768,7.1305696734180355,4.831655,3.444664,10.033726,6.573034200435747,1.796339,5.730287,10.047581000000001,6.928476749417941,-1.796339,5.730287,10.047581000000001,6.9281619547875755,-4.82025,3.4625,10.03455,6.578205703250849,-6.052296,0.033618,10.05603,7.130554905319011,-4.82025,-3.4625,10.03455,6.578205703250849,-1.795257,-5.730733,10.050502,6.926724923167731,1.797199,-5.730083,10.050527,6.929690482417883,4.831655,-3.444664,10.033726,6.5731767462506285
5.339251,0.036055,10.060092000000001,6.786650141307935,4.292358,3.068919,10.038407,6.352876172595291,1.615043,5.061611,10.054053,6.624703545781652,-1.61471,5.061735,10.054159,6.623945123009248,-4.277997,3.09012,10.039345,6.357432062373691,-5.339298,0.038285,10.063808,6.786624964632273,-4.277997,-3.09012,10.039345,6.357432062373691,-1.610897,-5.063082,10.057453,6.622819392404643,1.617719,-5.060796,10.057541,6.626784307119856,4.291963,-3.06946,10.038252,6.353104866280896
4.660634,0.040213,10.067022,6.577187175446811,3.772258,2.704136,10.042761,6.294181341129917,1.433783,4.42445,10.06025,6.467016961120869,-1.432422,4.424949,10.060609,6.416674010989027,-3.755325,2.728235,10.044077,6.2975975254935115,-4.660695,0.042889,10.071481,6.57713519756383,-3.755325,-2.728235,10.044077,6.2975975254935115,-1.425728,-4.427249,10.064268,6.46549191435006,1.440652,-4.42225,10.06446,6.4682129823087156,3.771126,-2.705687,10.042499,6.2944051843999524
4.00296,0.04419,10.07365,6.503973121250887,3.258785,2.340135,10.046837,6.344838570759779,1.246539,3.80548,10.066396,6.278754598963954,-1.248875,3.810114,10.065644,6.277885522803438,-3.239767,2.366608,10.048905,6.272801526273488,-4.003035,0.047206,10.078676,6.503896835770152,-3.239767,-2.366608,10.048905,6.32306696990519,-1.233939,-3.809839,10.071185,6.424666955546723,1.257526,-3.801931,10.071331,6.4444999926145545,3.256666,-2.343045,10.046623,6.36074803613836
3.352606,0.048047,10.080078,6.345016465767839,2.741008,1.973442,10.050334,6.255452187516023,1.046938,3.210205,10.072321,6.032064712526632,-1.062463,3.210647,10.068482,5.876573798870053,-2.731243,1.999351,10.051187,5.946076058904225,-3.35269,0.051132,10.085221,6.535808779665681,-2.72487,-1.999623,10.052741,6.1766381985164065,-1.033064,-3.199625,10.078329,6.3790037751492985,1.063794,-3.187328,10.078216,6.444266568895253,2.739036,-1.973404,10.050515,6.500260735911521
2.718208,0.054259,10.089732,5.957819349608713,2.227267,1.616563,10.054168,5.880908939326471,0.837347,2.644611,10.078046,5.661687718969848,-0.879197,2.652353,10.060555,5.107641108513107,-2.259848,1.637169,10.038151,4.684047973763505,-2.69914,0.054438,10.09073,6.439530660643988,-2.224156,-1.637969,10.052017,5.627449998532728,-0.825851,-2.596362,10.085638,6.205147578779654,0.861001,-2.575682,10.085224,6.3348484353418435,2.21233,-1.592481,10.054133,6.663997939563382
2.123535,0.071804,10.121548,5.415294343235001,1.738041,1.290436,10.066431,5.1551634083398366,0.633447,2.116473,10.084603,5.142102015189119,-0.70424,2.174482,10.016861,4.347995573181509,-1.902856,1.339004,9.982863,3.810314978265576,-2.055194,0.057308,10.09142,6.042603749236664,-1.764845,-1.313159,10.037391,4.9569218563154696,-0.619402,-2.011242,10.09289,5.823343215115953,0.656611,-1.97612,10.092527,6.234995070794604,1.674265,-1.199335,10.05748,6.671291744427461
1.591126,0.111824,10.212064999999999,5.265278672696537,1.299535,1.019617,10.077678,3.9072707180016337,0.452592,1.635314,10.098347,4.469993143722482,-0.551105,1.77602,9.934226,3.7386492437587666,-1.644172,1.080916,9.874887,3.5180578261472624,-1.451237,0.064552,10.073691,5.410593489000814,-1.348667,-1.048365,9.988497,4.87897623931394,-0.423118,-1.463028,10.099774,5.213272454263349,0.456604,-1.385628,10.100816,6.012096511371221,1.146374,-0.791469,10.063586,6.6744964241421245
1.100754,0.177763,10.392117,5.622248695234141,0.962977,0.821134,10.076707,2.6141122387542963,0.303893,1.217656,10.155439,4.490934480632956,-0.416331,1.454776,9.798532,3.6637021381864545,-1.435777,0.865096,9.691147,3.6982220776039125,-0.916978,0.095797,9.994095,5.14713375964031,-0.938906,-0.807559,9.878260000000001,5.17295584639556,-0.246429,-0.972595,10.10597,5.0324906929708275,0.262472,-0.816678,10.108601,5.552177262279547,0.633462,-0.364504,10.074106,6.719898079693546
0.595085,0.24753,10.62776,6.089312896748943,0.739322,0.686229,10.065992,1.6838654275202636,0.172062,0.80919,10.287578,4.924798172500575,-0.297861,1.159764,9.616432,4.241894889772494,-1.194482,0.634654,9.531643,4.002280906924325,-0.429539,0.124431,9.831265,5.167010265574764,-0.511502,-0.564233,9.717907,5.626315217120616,-0.084672,-0.496059,10.108758,4.800113792431383,0.081159,-0.291939,10.115063,4.8093984624721005,0.116405,0.064553,10.085637,6.630851064288882
0.020546,0.295275,10.823777,6.3310853296756315,0.601623,0.589312,10.066227,1.6592859148835681,0.026704,0.368272,10.451891,5.2223409058858845,-0.164576,0.797563,9.440414,5.3502566466912596,-0.904924,0.372817,9.443439,3.2618607655257144,0.058904,0.15006,9.664692,5.1853591965725965,-0.044995,-0.296462,9.552906,5.906083397693348,0.055435,-0.036978,10.103674,4.254139815277349,-0.077993,0.16188,10.119831,3.8149515442871618,-0.404692,0.474377,10.099175,6.1655790276146005
-0.607604,0.305584,10.902187,6.509280805824941,0.50337,0.510812,10.174469,2.321077624871689,-0.137502,-0.094988,10.628398,5.106848300687323,0.024357,0.304725,9.35285,6.248477432296448,-0.65238,0.175968,9.381234,2.475486423388139,0.568902,0.161633,9.571698,5.338644080326484,0.448405,-0.00658,9.406817,6.052010494662911,0.163992,0.374112,10.089635,3.3578481153042046,-0.206234,0.521162,10.122847,2.674347595744801,-0.900619,0.839258,10.131767,5.530809770179046
-1.256726,0.282002,10.85985,6.4493061964122935,0.466177,0.443504,10.393467,2.536843291663283,-0.309274,-0.541723,10.806503,4.48441534167889,0.251606,-0.277257,9.362297,6.018825054129501,-0.526417,0.012072,9.24503,2.3490635088147362,1.100117,0.166282,9.518782,5.742394906770693,0.951175,0.31742,9.314540000000001,5.94027956584082,0.233658,0.701895,10.068274,2.256161201988457,-0.297936,0.772378,10.124327000000001,1.5451431828973003,-1.348859,1.144439,10.2406,5.205747416198178
-1.887026,0.236601,10.731026,5.98809676652223,0.41996,0.383355,10.635545,2.408890733152087,-0.469018,-0.925416,10.974912,4.573269766930549,0.417172,-0.848383,9.455385,4.875114161559502,-0.427036,-0.159031,9.118427,2.621640890236876,1.671105,0.169358,9.457839,6.252575085236002,1.439427,0.653074,9.271924,6.0573270155507535,0.264116,0.924045,10.043288,1.2071264855705883,-0.351965,0.917138,10.124823,0.5874341859885241,-1.764686,1.398267,10.424058,5.075423906566032
-2.45861,0.182921,10.560782,5.13351045802597,0.318351,0.359785,10.852681,3.2734679667462765,-0.638588,-1.346066,11.033627,5.846060922353871,0.490976,-1.308653,9.598115,3.587951949470617,-0.258056,-0.333833,9.020345,3.887107112115255,2.296299,0.163215,9.451422,6.37722835304727,1.917976,1.022203,9.312489,6.1743028548672605,0.264164,1.042414,10.019616,1.2956208587441775,-0.372861,0.972039,10.124891,0.0,-2.166486,1.62619,10.634312,5.423875417513016
-2.93966,0.131974,10.388953,4.013968349587724,0.061352,0.349058,11.055146,4.626578052392178,-0.826768,-1.89577,10.968993000000001,6.8527920958784385,0.502369,-1.617622,9.780165,2.913840443568762,0.063135,-0.552635,9.027959,5.477314275035622,2.931597,0.148357,9.504964,5.814826516192723,2.380362,1.415462,9.42548,5.959907713500688,0.322825,1.157001,10.004953,2.5725659918694017,-0.372861,0.972039,10.124891,0.6960116708396491,-2.615356,1.898068,10.771364,6.169396603115333
-3.311202,0.090667,10.24277,2.8644465943188746,-0.382228,0.251175,11.142942,6.219468040821257,-1.018914,-2.534905,10.813448000000001,7.443333816039559,0.514507,-1.856706,9.946287,2.8081866529554262,0.527951,-0.818329,9.143555,6.083991174046031,3.505841,0.12926,9.59441,4.532166901327774,2.807057,1.802584,9.578036,5.90098941420979,0.470256,1.367807,10.002483,4.5971053372549555,-0.425713,1.017138,10.120763,2.3328686895176936,-3.129836,2.237793,10.793983,7.049772768017136
-3.575268,0.061827,10.135589,1.8442813303411711,-0.942202,-0.014226,11.089941,7.228237277004539,-1.209941,-3.226066,10.613855000000001,7.650318389952343,0.564899,-2.104742,10.067934,3.369404667493057,1.041337,-1.085493,9.331192,5.729117417586151,3.949179,0.111332,9.6868,3.8590142825298015,3.226105,2.186256,9.737444,6.394948740110041,0.683807,1.774831,10.010285,6.631310426919101,-0.560575,1.207336,10.113018,4.691468177120357,-3.702911,2.640785,10.715401,7.252450436970183
-3.746542,0.045129,10.069255,1.0266543663614354,-1.522337,-0.413799,10.927897,7.5455637716099115,-1.399869,-3.939367,10.412851,7.59888711541927,0.668624,-2.417703,10.137396,4.352537896760579,1.519158,-1.318293,9.545012,5.143006094536054,4.322727,0.094282,9.782146000000001,3.34004503139314,3.69617,2.596652,9.877329,7.023502510346316,0.936937,2.387604,10.023595,7.694121628546693,-0.757103,1.633226,10.103356,6.462510252684247,-4.276916,3.060675,10.573305,7.098272471819393
-3.84409,0.038314,10.037981,1.2408905840911197,-2.065191,-0.889332,10.707592,7.134814238749318,-1.590714,-4.654314,10.240052,7.426849756265169,0.824569,-2.823405,10.160484,5.395117317077823,1.945315,-1.524637,9.745805,4.708257307747953,4.643748,0.078894,9.873073,2.911750311247343,4.232211,3.038048,9.98281,7.072503121744379,1.191622,3.113495,10.038216,7.723291794708071,-0.977526,2.240645,10.093596999999999,7.566933425129166,-4.829436,3.474595,10.40824,6.786631053070956
-3.967912,0.036241,10.030114,2.501285459850395,-2.535967,-1.374262,10.47897,5.632171263299262,-1.784646,-5.359379,10.110222,7.204096216132458,1.021837,-3.325461,10.150567,6.2721965272110225,2.337293,-1.728629,9.908339,4.609544376305645,4.923794,0.066067,9.951767,3.4420222468749384,4.785405,3.473501,10.050334,6.853077859763596,1.415656,3.852503,10.051207,7.158991881673704,-1.200469,2.963693,10.084467,7.656937816877645,-5.356177,3.873176,10.25248,6.392230076524937
-4.218008,0.03578,10.034116000000001,4.61480600716314,-2.871107,-1.780864,10.280049,4.177453743756117,-1.982062,-6.047028,10.025629,6.902213080968958,1.246199,-3.910481,10.121977,6.8932788029120795,2.722885,-1.95415,10.022084,4.864000709324989,5.262865,0.054381,10.009817,4.844151345748912,5.330817,3.887105,10.083563999999999,6.488807800278106,1.60449,4.542988,10.060322,6.5090978637883445,-1.401927,3.702368,10.076695,7.233992610243944,-5.856021,4.250991,10.125921,5.9232509145063235
-4.679409,0.035251,10.042687,6.612157973436207,-3.099098,-2.097351,10.130492,3.26834743175477,-2.179856,-6.706741,9.980223,6.464714220118396,1.484149,-4.556483,10.086839,7.256214667001177,3.126716,-2.217073,10.088242,5.348221836495099,5.745833,0.043766,10.045684,6.227619741004263,5.853226,4.271928,10.090334,6.0062643706519445,1.76768,5.173096,10.06443,6.0336988403331,-1.579342,4.403643,10.070041,6.712755933080391,-6.324534,4.602206,10.036517,5.358104506217288
-5.340578,0.033628,10.050384,7.609553521760393,-3.28289,-2.349907,10.034279,3.072078334852482,-2.371889,-7.323815,9.96387,5.853913000516918,1.725158,-5.240105,10.053642,7.373348103559807,3.563996,-2.523845,10.114935,5.9008913007297465,6.368317,0.034249,10.061691,6.792799639987992,6.340127,4.623454,10.079847000000001,5.399943637993085,1.919288,5.757107,10.063471,5.785070863386031,-1.740658,5.055218,10.063866,6.313149459144857,-6.75291,4.919594,9.983117,4.679318870356347
-6.101516,0.03093,10.054862,7.789586266919701,-3.48452,-2.576322,9.984698,3.525208672563087,-2.55049,-7.881293,9.96575,5.0724181278379445,1.961442,-5.93805,10.027092,7.226614122229925,4.040155,-2.872378,10.113636,6.399839097825273,7.047548,0.026195,10.062978,6.712355987825065,6.779429,4.936884,10.06064,4.671859372463816,2.07105,6.315328,10.058191,5.65885145898724,-1.896749,5.666899,10.057516,6.081334858741624,-7.130059,5.19553,9.959062,3.899264612751102
-6.880466,0.027268,10.055029,7.373686268405038,-3.747735,-2.810331,9.969584,4.350646266748654,-2.708219,-8.363267,9.97655,4.166277191657439,2.186218,-6.624621,10.008789,6.808087172856559,4.552787,-3.255096,10.095882,6.747818766526039,7.718702,0.019596,10.05488,6.152913896616707,7.159999,5.207029,10.039401,3.851098315555317,2.228158,6.858903,10.04986,5.509127276817808,-2.056014,6.253766,10.05056,5.9249917131663565,-7.446068,5.423933,9.95547,3.068022475589936
-7.61781,0.022898,10.050988,6.555262122952597,-4.093374,-3.074487,9.975618,5.262878689902799,-2.839474,-8.758467,9.989501,3.2154631105534395,2.393213,-7.273113,9.998205,6.137023612263196,5.091963,-3.660082,10.07126,6.846189184532151,8.333839,0.014287,10.042146,5.274308568727279,7.473659,5.429675,10.02054,2.9966251423961925,2.389051,7.385704,10.039929,5.217417415223934,-2.220965,6.82279,10.042933,5.717220175246008,-7.695601,5.602241,9.963657,2.231368311079325
-8.273279,0.018187,10.043702,5.499860345972613,-4.522359,-3.378968,9.991185999999999,6.040583405470866,-2.941639,-9.063152,10.000524,2.2842963920001713,2.576846,-7.858681,9.993672,5.263711434505219,5.639229,-4.070683,10.04657,6.63742220054209,8.861075,0.010081,10.028465,4.228403568464345,7.717423,5.603381,10.006302999999999,2.1551090830185373,2.547342,7.882751,10.029759,4.726029476762285,-2.388327,7.369408,10.034892,5.35821867949844,-7.877514,5.73081,9.976601,1.4917279137848831
-8.823169,0.01354,10.034559,4.34851947351475,-5.01941,-3.721823,10.007838,6.507074327121598,-3.014588,-9.279496,10.007842,1.4820931405056834,2.73275,-8.361433,9.993162,4.266585928825294,6.170728,-4.467712,10.025808,6.117808018441736,9.283728,0.006812,10.01629,3.155709757876348,7.892354,5.72893,9.997266,1.4247680096503432,2.694545,8.331747,10.020425,4.045686626164092,-2.550943,7.879895,10.026894,4.804492963985586,-7.99933,5.815947,9.98945,0.885921884521429
-9.257896,0.009323,10.025,3.221463342147789,-5.555998,-4.089696,10.020599,6.56719470567677,-3.061981,-9.419883,10.011249,0.8439721010323742,2.858433,-8.769157,9.994816,3.243308596329989,6.661676,-4.832425,10.010644,5.334465602405737,9.599149,0.004343,10.006901,2.1465361437269115,8.007599,5.812587,9.992819,0.8363030592769585,2.822747,8.715387,10.012633,3.244284103758023,-2.700286,8.336483,10.019449999999999,4.075099661605591,-8.071779,5.865931,9.999517,0.4072682653804492
-9.579903,0.005796,10.016218,2.213859022271066,-6.096913,-4.462045,10.027499,6.211327009620488,-3.088857,-9.499886,10.01149,0.3829008511534024,2.953826,-9.079133,9.997209999999999,2.2644475977487315,7.09069,-5.149317,10.001104999999999,4.375045186148482,9.813705,0.002573,10.000671,1.3133514860832192,8.074839,5.862303,9.991798,0.4034561422967805,2.926651,9.022669,10.006702,2.3914910008638963,-2.828849,8.723128,10.012999,3.240875839090569,-8.105133,5.888418,10.00588,0.10464933656263664
-9.801154,0.003085,10.008991,1.371893951676295,-6.607168,-4.816227,10.028708,5.501459703221773,-3.100817,-9.536215,10.009683,0.0903289973873285,3.020555,-9.295511,9.999444,1.4380910788298493,7.443261,-5.408317,9.996259,3.352189831438548,9.944991,0.00137,9.99727,0.6817166715762495,8.106844,5.886843,9.992907,0.12023909437865872,3.003706,9.249028,10.002656,1.6122910430220099,-2.931934,9.03034,10.007813,2.3704852204865148,-8.113692,5.893725,10.008725,0.06006197200392275
-9.938228,0.001203,10.003687,0.7259100204102434,-7.057632,-5.132032,10.025617,4.5501726069983315,-3.103186,-9.544485,10.006929,0.07950622243573141,3.063207,-9.43284,10.001051,0.7940125349955126,7.713915,-5.606094,9.994775,2.3521478488028764,10.013147,0.000611,9.996043,0.2501671853041481,8.11576,5.894633,9.995008,0.04896460799393783,3.055736,9.401612,10.000232,0.9609105245052736,-3.007591,9.254959,10.004011,1.5856296321641445,-8.108965,5.890023,10.008876,0.12067888599088078
-10.010731,6e-05,10.000288,0.27868389955288053,-7.428882,-5.395059,10.020051,3.453224589025597,-3.100402,-9.537602,10.004085,0.1365109671418381,3.087096,-9.508557,10.001917,0.31190362301679025,7.90418,-5.744387,9.995347,1.4961889178425967,10.03816,0.000184,9.996239,0.01157372960631101,8.111795,5.892844,9.997257,0.11150398974476204,3.086625,9.492596,9.999058999999999,0.4679065645532236,-3.058116,9.405236,10.001482,0.9364560036483295,-8.099208,5.883085,10.007361,0.11922920580545691
-10.038536,-0.0005,9.998507,0.009875918488930538,-7.709565,-5.596118,10.013747,2.404486721623141,-3.095723,-9.525003,10.001695999999999,0.13253071708098466,3.096857,-9.53818,10.002152,0.026874715645007298,8.025446,-5.832012,9.996858,0.8233504622977995,10.037512,-1.6e-05,9.997176,0.12786298532413515,8.102555,5.886895,9.999143,0.11674058282362651,3.101432,9.53698,9.99874,0.1358664507890009,-3.087701,9.494073,10.000017,0.44971365555539894,-8.089566,5.876438,10.005123,0.08663397844379536
-10.039315,-0.000654,9.99792,0.12332496935333088,-7.904162,-5.737236,10.007951,1.5189924373330503,-3.09121,-9.512657,10.000008,0.09693107277854712,3.098189,-9.540504,10.001937999999999,0.13664112394517253,8.092342,-5.879982,9.998532,0.3450134179347232,10.024778,-7.5e-05,9.998335,0.15592517210508378,8.092969,5.88036,10.000441,0.0898595034373104,3.105397,9.549974,9.998915,0.0555575451221524,-3.101561,9.53685,9.999347,0.12504267972176542,-8.082611,5.871792,10.002864,0.045758131550577986
-10.026984,-0.000568,9.998085,0.15812025420230008,-8.026439,-5.827239,10.003367,0.8302743261633471,-3.087908,-9.503595,9.999039,0.052313294447969914,3.094626,-9.52732,10.001495,0.17304982057488533,8.120496,-5.899877,9.999916,0.04627632234739489,10.00922,-5.9e-05,9.999376999999999,0.13078490663299033,8.085648,5.875196,10.001137,0.051906568909917364,3.103155,9.544907,9.999305,0.13769802466992764,-3.104959,9.548883,9.999203,0.05991502565300294,-8.079066,5.869571,10.001012,0.013857977125107402
-10.011183,-0.000376,9.99862,0.13629099715681886,-8.092752,-5.877103,10.000248,0.34505267893033376,-3.086108,-9.498697,9.998669,0.012810332197097778,3.089871,-9.510689,10.000982,0.1401537668205889,8.124339,-5.90229,10.000822,0.10889342840594192,9.996164,-1.5e-05,10.000138,0.08336878968175081,8.081467,5.872126,10.001339999999999,0.016589234038978412,3.098284,9.532034,9.999717,0.1473229068882365,-3.102476,9.543432,9.999351,0.1373089646308645,-8.078525,5.869431,9.999744,0.021030907018005668
-9.997569,-0.00017,9.999245,0.08963965042881414,-8.119848,-5.898396,9.998507,0.044996800486256795,-3.08564,-9.497505,9.998717,0.015256466366757409,3.08597,-9.497236,10.000513999999999,0.08036579190800026,8.115623,-5.895776,10.001247,0.15893894482158863,9.987839,2.8e-05,10.000577,0.03462911923511772,8.080197,5.871067,10.00121,0.010123436620041634,3.093179,9.518218,10.000047,0.11682391888650201,-3.0976,9.530599,9.999614,0.14416373913366703,-8.080061,5.870692,9.999056,0.032495628352133765
-9.988623,-3e-06,9.999787,0.04009499228083228,-8.122785,-5.901742,9.997859,0.10979506855956693,-3.086111,-9.498929,9.998997,0.030092786544286654,3.083731,-9.489526,10.000154,0.021109345300127143,8.102774,-5.886421,10.001291,0.14541985180160238,9.98438,5.8e-05,10.000736,0.0038362639377394255,8.081051,5.871518,10.000906,0.024699507768374658,3.089159,9.507251,10.000253,0.071404882116001,-3.092627,9.51707,9.999876,0.11260570281739732,-8.082659,5.872631,9.998838,0.03469114039636057
-9.984633,0.000105,10.000166,0.002096616321600116,-8.113572,-5.895772,9.997945,0.15811876271018568,-3.087088,-9.501753,9.999358,0.03398797752147074,3.083165,-9.487506,9.999922,0.02360327701824473,8.09097,-5.877931,10.00109,0.10157708293704835,9.984761,7e-05,10.000697,0.027758436303221404,8.083101,5.872851,10.000557,0.029543308210151418,3.086702,9.500547,10.000339,0.027724992948601448,-3.088792,9.506485,10.000075,0.06734716795827424,-8.085471,5.874661,9.998935,0.030172745499871235


==> figs/tikz_data/sample_trajectories_mader.csv <==
x1,y1,z1,v1,x2,y2,z2,v2,x3,y3,z3,v3,x4,y4,z4,v4,x5,y5,z5,v5,x6,y6,z6,v6,x7,y7,z7,v7,x8,y8,z8,v8,x9,y9,z9,v9,x10,y10,z10,v10
9.951867591653045,1.7055356069852708e-07,10.00000086619745,0.0,8.038102052604925,5.907241961331018,10.00000014895399,0.0,3.1056204618595,9.460219392532414,10.00000136374622,0.0,-3.105615935915779,9.45827884614433,10.000015883026768,0.0,-8.030911253557228,5.907244824798591,10.000007874224218,0.0,-9.953986664125585,-3.2919862271074316e-07,10.000001059100372,0.0,-8.04098175725011,-5.907240253357472,10.000000436037386,0.0,-3.1056214310287302,-9.461342614372308,10.000000230247053,0.0,3.105620578714015,-9.464696995425317,9.999998741002067,0.0,8.130621449375418,-5.812149464578486,10.000001351918826,0.0
9.951867591653045,1.7055356069852708e-07,10.00000086619745,0.0,8.038102052604925,5.907241961331018,10.00000014895399,0.0,3.1056204618595,9.460219392532414,10.00000136374622,0.0,-3.105615935915779,9.45827884614433,10.000015883026768,0.0,-8.030911253557228,5.907244824798591,10.000007874224218,0.0,-9.953986664125585,-3.2919862271074316e-07,10.000001059100372,0.0,-8.04098175725011,-5.907240253357472,10.000000436037386,0.0,-3.1056214310287302,-9.461342614372308,10.000000230247053,0.0,3.10561344587497,-9.464687374041482,9.999998741025905,0.00359310205833924,8.130621449375418,-5.812149464578486,10.000001351918826,0.0
9.951607814487872,1.7337699297635744e-07,10.000000868630739,0.025977741294115064,8.038102052604925,5.907241961331018,10.00000014895399,0.0,3.1056204618595,9.460219392532414,10.00000136374622,0.0,-3.105615935915779,9.45827884614433,10.000015883026768,0.0,-8.030901632169966,5.907235203411329,10.00000787433107,0.004082012799636509,-9.953986664125585,-3.2919862271074316e-07,10.000001059100372,0.0,-8.040972135862848,-5.9072306319702115,10.000000436035908,0.004082012798819947,-3.105428798427458,-9.461082837211537,10.000200756919643,0.038052951914487834,3.1040798854803513,-9.462618776516877,9.999998746151741,0.12935167410078388,8.130621449375418,-5.812149464578486,10.000001351918826,0.0
9.94856745951772,2.0642160778355743e-07,10.000000897109235,0.14143436926793423,8.037486284554554,5.906626193280646,10.000000172960512,0.0653121269197747,3.105563384582386,9.460142421521814,10.00000136371742,0.014373702197371205,-3.105615935915779,9.45827884614433,10.000015883026768,0.0,-8.029708580149428,5.906042151390791,10.000007887580814,0.10205031999096008,-9.953986664125583,-3.291986227107431e-07,10.00000105910037,0.0,-8.039779083842483,-5.906037579949908,10.000000435852579,0.10205031997044135,-3.1031742835384803,-9.458042482292868,10.002547661680305,0.20717718264557813,3.0984877396692765,-9.455075611589942,9.99999876484315,0.3593102058355287,8.130621449375418,-5.812149464578486,10.000001351918826,0.0
9.939061539547748,3.0973831483898e-07,10.0000009861496,0.34925629962084415,8.03108806965615,5.900227978382245,10.000000422403284,0.3306426425313512,3.104079375377441,9.458141175246238,10.000001362968664,0.12936331977641266,-3.105615935915779,9.45827884614433,10.000015883026768,0.0,-8.023897262242935,5.900230833484296,10.000007952119889,0.3306430367707001,-9.953370896030362,-3.2856302830230796e-07,10.000001069840087,0.04618265119184641,-8.031364227153864,-5.897622723261738,10.000000438629645,0.4065648219005117,-3.096125357240034,-9.448536562483865,10.00988545251427,0.5116007979615423,3.0860480683752525,-9.43829591818105,9.99999880642201,0.7042480034376268,8.130621449375418,-5.812149464578486,10.000001351918826,0.0
9.919662173783617,5.135461531578979e-07,10.000001154500556,0.6294389299845984,8.016963890000733,5.886103798726826,10.000000973052892,0.6898593405900884,3.0984858022203356,9.450598016207527,10.000001360146427,0.3593425549344703,-3.105615935915779,9.45827884614433,10.000015883026768,0.0,-8.00977306574172,5.886106636983083,10.000008108979754,0.6898601631388712,-9.949060519363819,-3.241138674432616e-07,10.000001145018093,0.1847306047673217,-8.015064052967256,-5.881322549077115,10.000000935673865,0.7586383442113896,-3.0815423558695634,-9.428870469275767,10.025066064320576,0.951323797862369,3.064028288072255,-9.408592096020175,9.999998879609135,1.1613272345013963,8.130544478231679,-5.812072493434746,10.000001353194522,0.016328060881015946
9.888076269483262,8.079867640272328e-07,10.000001350029766,0.9568868823163408,7.990839537664185,5.8599794463902795,10.00000199094928,1.1766013370079347,3.0860429558096354,9.433818335896929,10.000001353868397,0.7043114076715727,-3.105615935915779,9.45827884614433,10.000015883026768,0.0,-7.983812648452539,5.8601462196939025,10.000008420511982,1.1553437031838605,-9.93736092555462,-3.12037573682993e-07,10.000001349072683,0.4156438607264843,-7.987836295383634,-5.854094791640821,10.000002751741576,1.1769011684015478,-3.0566856157645157,-9.395349594159809,10.050941431998252,1.526346182348066,3.0304734419599293,-9.36312489069183,9.99999894059265,1.6681310748560656,8.12854322849444,-5.810071243697509,10.000001386362575,0.1469525479291267
9.842610865815516,1.1740382146022832e-06,10.000001411025021,1.3218671497804533,7.949911529082842,5.819051437808936,10.000003512722314,1.7226916112208028,3.0640111268438988,9.404107525805681,10.000001342752245,1.1642698779876999,-3.105615935915779,9.45827884614433,10.000015883026768,0.0,-7.94404135836849,5.820374929609837,10.000009002668135,1.6628727400672494,-9.914577506031444,-2.8852058057089087e-07,10.000001746442145,0.738922419069301,-7.947909017764882,-5.814167514735499,10.00000561237296,1.6566308554905844,-3.018815473262335,-9.344279328627234,10.09036349044633,2.236667951418638,2.9849388400191894,-9.300702661630215,9.999998843534378,2.1992003596553342,8.121000056407937,-5.802528071611004,10.00000151138063,0.4082015220253494
9.781944775668142,1.5987017382532868e-06,10.000000913155839,1.715514146230551,7.89312939932047,5.762269308046565,10.000005371865065,2.2950765678663854,3.0296506060216872,9.357770977425032,10.000001325415656,1.7392179658828604,-3.105615935915779,9.45827884614433,10.000015883026768,0.0,-7.889409366659692,5.7657429379009715,10.00001001828166,2.20615499471075,-9.877015652222962,-2.497493216563442e-07,10.000002401564775,1.1545662797957892,-7.893543676104464,-5.759802174807194,10.00000910417194,2.1978274054993396,-2.949003991652721,-9.250134161288074,10.163035841975049,3.3148349223293208,2.9107610578740264,-9.197307791611298,9.999994771223802,2.896596501889886,8.104220347072648,-5.785748362275716,10.000001789482013,0.8000749831696871
9.70504395367775,2.0629070067069633e-06,9.9999993703109,2.133604516782472,7.819977301074053,5.689117209800204,10.000007418081145,2.8783569144058805,2.9803004704795253,9.291198856845416,10.000001280683346,2.411882356894579,-3.1056084881902564,9.458269224773204,10.000019656725172,0.0038216809947985014,-7.819026194891386,5.6953597661325235,10.000011622280164,2.772380405044259,-9.820980755557851,-1.9191023048874168e-07,10.000003378878855,1.6625754429059336,-7.8231177771367975,-5.689376278989662,10.000012973707406,2.7839897777794573,-2.87185355732706,-9.146084070050382,10.2433482903024,4.3213261779184515,2.8372460630694487,-9.093441199995477,9.999664912074163,3.467240233269612,8.074509485589065,-5.756037500792134,10.000002281900063,1.3225729313621237
9.610932973922107,2.5455636464768743e-06,9.999996298629382,2.57544583306093,7.73029099841792,5.599430907144664,10.00016981212322,3.4628009776939077,2.9151175780633554,9.20274359673526,10.000001061985559,3.0780078312080414,-3.1040072272029633,9.456200629981282,10.000831001882055,0.13758051581265623,-7.70829066666034,5.584624237901213,10.000014430043276,3.494411830822836,-9.742778207464786,-1.1118974061747229e-07,10.000004742822687,2.262949908399748,-7.736036888070612,-5.602295394429936,10.000017425798449,3.3738330136578654,-2.774847150563238,-9.01428706711282,10.344378904390455,5.2734295038003545,2.750405687661341,-8.97083931413564,9.998770519705323,4.046443566204383,8.028172857057672,-5.709700872260743,10.000003049868107,1.975695366602673
9.498915689746518,3.0283268808976846e-06,9.999991421657375,3.025804665609113,7.624143557513607,5.493283466241721,10.002047349893228,4.043056250564021,2.8350831893747954,9.092734379920596,10.000000781053911,3.7201538734153154,-3.098168210393486,9.448657475019099,10.00378958143088,0.3821680994795968,-7.601147691105871,5.477481262346481,10.000017251528234,4.083436701725938,-9.638713399372437,-3.774285591924801e-09,10.000006557834556,2.9556896762772147,-7.632259972424413,-5.4985184843509,10.000022177274369,3.963161894272481,-2.6612280122501777,-8.85630183196802,10.4628922947881,6.0978633704185405,2.6493250576117036,-8.829721150404794,9.997443760633143,4.634583548119287,7.961515846578959,-5.643043861782032,10.00000415461948,2.7594422888913472
9.368838356379479,3.498184290766536e-06,9.999984865756021,3.4784491567100955,7.501684924081176,5.370824832811438,10.007912899447936,4.621166726712033,2.7412729734835772,8.961621800677241,10.000000617007576,4.335013434435247,-3.0851793770826075,9.431877803776695,10.01037091144765,0.7490494749800183,-7.477353662624552,5.353687233864731,10.000020672567846,4.666287837563372,-9.505211907417799,1.3391715676474148e-07,10.000008884296026,3.721216361603419,-7.511996750123485,-5.37825526841903,10.000026706355937,4.537488894235208,-2.53437723398002,-8.67409207674389,10.595192708704781,6.807546652804587,2.533320394118473,-8.670391968991568,9.996031776246953,5.216362778318026,7.870843839253411,-5.552371854456486,10.000005657387515,3.6738136982281118
9.220609547563729,3.942736110716678e-06,9.999976803567332,3.9333793062505897,7.36310968833914,5.2322495970722755,10.019905214276754,5.193030996316956,2.634886082717901,8.810149350564545,10.000000745546396,4.913770979321432,-3.0621808006697666,9.40216700974198,10.02202409211954,1.2382246423139107,-7.3374098405326285,5.213743411771945,10.000025255081296,5.22520714791626,-9.342054416860103,2.9897383920888715e-07,10.000011669339852,4.421271733946269,-7.375775541612079,-5.242034066871758,10.000030304504127,5.091349741731991,-2.3964173558397,-8.469652414125854,10.737584483492995,7.41520881678122,2.4026394731369707,-8.493500964810115,9.995726234187122,5.776503532620411,7.75353779011469,-5.43506580531776,10.000007578626516,4.605807350797286
9.05413783704202,4.349582575381369e-06,9.999967407733331,4.390595114177471,7.208995535279921,5.078135444016146,10.038944102470944,5.742345235374983,2.5172000650114437,8.639273883705277,10.000001327681892,5.453789160702204,-3.0263125545544036,9.355830486402867,10.04019822363374,1.8496936014812764,-7.182013622774767,5.058347194012872,10.000031480293549,5.757972134400154,-9.152742041971853,4.812863910186694e-07,10.000014734518926,5.028961825348397,-7.22418275555729,-5.090441288179807,10.000032997308022,5.624424587708884,-2.2491415881809322,-8.24497690218262,10.88637199523757,7.9240025952226985,2.2577689367247915,-8.299783968887278,9.99792415466331,6.314442693780459,7.61109567133951,-5.292623686542539,10.000014065185221,5.452427811244124
8.869331798557093,4.706323919393858e-06,9.999956850896035,4.850096580469849,7.040117402949738,4.909257311688533,10.065321744916757,6.26805355036722,2.3895081725449843,8.450045034170781,10.000002458756061,5.953607388462271,-2.974714712135958,9.28917362724727,10.066342406177418,2.5834563524821057,-7.011982694511571,4.8883162657481956,10.000039061197263,6.259859528569056,-8.940963922248482,6.703858445233088e-07,10.000024076221639,5.545927438606702,-7.057806308407938,-4.924064848595898,10.000034857004703,6.136713432085301,-2.094215267768525,-8.001987534439156,11.037859760993534,8.33962455636816,2.0999186939036725,-8.090055756438575,10.003323299674586,6.80285309933415,7.401289263020889,-5.082817278236425,10.000897288830625,6.395016362790913
8.666103576662204,5.000830210577177e-06,9.999952664312852,5.310812795258323,6.809440944860392,4.678580853600537,10.109051138386368,6.891868957321783,2.2531043701809454,8.243569192361834,10.000004130853268,6.412902628163881,-2.8837407448811505,9.171648578952567,10.11243813218363,3.6726354359989735,-6.828195971514268,4.704529542749222,10.000047318524002,6.730654636318915,-8.709747459957573,8.575704514735933e-07,10.000793095687104,6.008460920937401,-6.829941880022005,-4.696200429652956,10.000036120117205,6.747844172729262,-1.9332378900736027,-7.742569198846812,11.188352370400528,8.665470735596774,1.9317033457331443,-7.865284424037686,10.011263367753147,7.229898378733828,7.21083638437635,-4.892364399623136,10.003154043237124,7.059302939623256
8.444797383983047,5.253621332716997e-06,10.000852771703256,5.749437226068864,6.610183186786161,4.479323095524993,10.152990299288742,7.364323907526721,2.1092903533257137,8.020970416367454,10.000062854208979,6.830851979306277,-2.786401614559497,9.045897111942862,10.161727117736948,4.6518118897637795,-6.631532875592204,4.507866446825369,10.000055569763513,7.170357457692846,-8.460824976847295,1.03488269490243e-06,10.004462412368794,6.433003054957356,-6.632451764925857,-4.498710321861163,10.000036369439469,7.213364513344042,-1.767808406424368,-7.468606476699327,11.334154413698084,8.905695521054952,1.755802295200988,-7.626462917138893,10.020963974779788,7.599722511946271,7.002723812095328,-4.684251827384639,10.00645409282115,7.644177079279466
8.206597501368506,5.52611053430143e-06,10.004925569461752,6.157340443764663,6.398685296210401,4.267825204944995,10.20520094456755,7.813283916859505,1.9593987148284775,7.783418625070897,10.000461258862304,7.206678112237446,-2.6669840349690412,8.891525430194065,10.221323681596102,5.528592709844087,-6.422872828554719,4.299206399786048,10.000063132405533,7.57896799282706,-8.195761634835847,1.1894588337386535e-06,10.013212520341922,6.821939756943155,-6.4220887171937955,-4.288347280998762,10.000036020425027,7.658098852246512,-1.5995257681490251,-7.181983949290431,11.47157048112574,9.065594448788811,1.5744964971639996,-7.374612623846779,10.03179131423474,7.918019835108177,6.779196649338203,-4.460724664672783,10.010393823484476,8.149574152337907
7.952785655177799,0.0003988980627184252,10.01278647921041,6.5340943999789225,6.175732492833841,4.04487240156053,10.265958270829092,8.23483368779771,1.8047687048444623,7.532095041115114,10.001537012411209,7.540906374850579,-2.5283601239378877,8.712053028906006,10.288061476289275,6.268319210630116,-6.203095252211148,4.079428823440669,10.000069323939805,7.956486241930508,-7.916120353348991,1.3078255473171008e-06,10.0292093196326,7.178275964978017,-6.199877123654471,-4.066135693725841,10.00003514810198,8.033026053266857,-1.4299294978148205,-6.884537876671031,11.597031178073408,9.162743002629368,1.3896921275570493,-7.110750888820064,10.043211398692502,8.192247501082646,6.54249999926536,-4.2240280146394165,10.014569621128874,8.575475990320637
7.684627993906159,0.0026717580368417473,10.023209583765219,6.879293592983724,5.943051375041068,3.8121912837556953,10.33425379525818,8.544622326860576,1.646610459914644,7.268161353042104,10.00344720301559,7.83832957862259,-2.373541134516879,8.511174512815959,10.358662122530149,6.872344986617411,-5.973079921193809,3.849420474932428,10.000082639032252,8.301281911990875,-7.6234640518124746,1.3765095149726071e-06,10.05461871026694,7.505776013612201,-5.968904883191339,-3.835163458887412,10.000033840693584,8.27740703280539,-1.2176131082426747,-6.499641077865321,11.733343961449583,9.242028524597456,1.1562275891776381,-6.7655599931148975,10.057614646166419,8.477079407653493,6.294878965037174,-3.976406980436386,10.018577871656117,8.921896108204729
7.331133469792344,0.00835912030295753,10.038504075979143,7.26793944631739,5.704142700938513,3.5732826096368977,10.406659761728603,8.707842963621948,1.4859194738267008,6.992739500221233,10.00596816488437,8.09836005137162,-2.205538319756858,8.292584486661202,10.429847241032418,7.342549937768068,-5.733749301715264,3.6109556867921504,10.001222010667965,8.57782927740451,-7.241722313009667,1.3719723511370187e-06,10.102916518457908,7.881520142955724,-5.732869116806827,-3.5991276974858746,10.000032190318786,8.39107176905844,-1.0484239797347017,-6.182713327314096,11.823659532637228,9.278513669066324,0.9692769398282063,-6.478288685099477,10.068775920159819,8.663564418923315,5.973411347624328,-3.6549393630218434,10.022737957748335,9.242635503661363
7.0351566910673995,0.01622841785935078,10.051764082625558,7.546360799960959,5.4627037105229626,3.331843619200953,10.479480488184185,8.723965777933053,1.3244930770214185,6.706905409191727,10.00814497580129,8.306721350520414,-1.9815825027434921,8.000068642343699,10.514656147333842,7.746051680509146,-5.486108773387725,3.3675325949894375,10.006763008236955,8.774036470153192,-6.925500659406644,1.2788248156434677e-06,10.15740804750449,8.159634918365525,-5.436336294095611,-3.3025948801009193,10.000029785392105,8.349332972247948,-0.8806416126114224,-5.859073535639496,11.895260282889701,9.296935732813228,0.7836452873601237,-6.182143607419742,10.079268763798682,8.814457942290487,5.709786374790187,-3.391314390151481,10.025013612927165,9.377062141316626
6.728712016513684,0.027727320620585583,10.065311217076196,7.7970597288753805,5.222417983347115,3.09155878423314,10.549035630582319,8.600267448263473,1.16476516990082,6.411685809440174,10.008396184500745,8.473061780456156,-1.7949259749378417,7.755136117114005,10.57516975415866,7.9257756842729306,-5.231173242043785,3.122847389506009,10.02022898488641,8.895706382425956,-6.601837797949763,9.958362167918737e-07,10.226473860961246,8.37454771419232,-5.202425519019275,-3.0686841085635987,10.000027700154883,8.168886161094699,-0.7150197491563532,-5.5299190486818075,11.946243017918778,9.30374316097083,0.600693567901771,-5.878055511646571,10.088774670764906,8.930547647170204,5.444203665100993,-3.125731680393337,10.02635610046062,9.380836818603035
6.4128847350636065,0.04193498755539331,10.078673894081076,8.01971047398914,4.985316185229525,2.8545676229234997,10.613500744522591,8.478495034431095,1.007516577795511,6.108039966751551,10.005671101815405,8.62246764704344,-1.6046692348826095,7.5038452933152024,10.626249228927453,8.038277951838063,-4.9699576135160415,2.880596260323585,10.045143293763518,8.952042145298385,-6.273731393513284,2.2982511178231364e-07,10.306830581776643,8.500734108648523,-4.975467151027137,-2.8417257434686856,10.000025571339673,7.857723106646285,-0.552312131653011,-5.196447212281325,11.974704543436236,9.306434612329069,0.42178271758152935,-5.566955149350837,10.096975134740397,9.01275791916969,5.180360600753347,-2.8618886159435952,10.026836714545801,9.253943065443591
6.088725548987796,0.05778995878607191,10.091213821353575,8.215582438160057,4.750218777629036,2.6200091237523098,10.674655818794015,8.415269506620737,0.8526583728027302,5.796893342775793,9.99920779293542,8.75578791266592,-1.4127478419763166,7.246637189008066,10.667765339682878,8.140613391186417,-4.7034767936370905,2.644475397423885,10.085029288015464,8.956117353479371,-5.9442876211314575,-1.333544337976837e-06,10.394782702700015,8.532490929095097,-4.7591397987460455,-2.6253983934439313,10.000023490375888,7.420918824181812,-0.3932725028683133,-4.8598553961325965,11.978741714484245,9.313569468137695,0.24827367252777877,-5.249773272103411,10.10355164940705,9.062176063594073,4.921954563943852,-2.6034825789984373,10.026526749379801,8.996369718107207
5.757176554924081,0.0743539258512894,10.101580003748909,8.386644442884695,4.515579476360127,2.3866860809741617,10.734684705240918,8.40714751786554,0.7000944389764631,5.479171119789818,9.988246709450564,8.872985032615771,-1.2206408913209308,6.98338421739419,10.700239535407217,8.233942899459368,-4.432745688239524,2.418180990788627,10.143410320789428,8.925586825090644,-5.616612655838521,-4.008607971077204e-06,10.486634716480681,8.466325853305085,-4.556348523988256,-2.4226071203409076,10.000021519994316,6.908010144653664,-0.2007974191634566,-4.437443628405186,11.948385423817678,9.28442420072907,0.0410569559996736,-4.846161736989567,10.109003389555841,9.079810635127723,4.672682936869105,-2.354210951754044,10.025497499159714,8.608109615660325
5.333729113480179,0.09469871353990657,10.109124614480292,8.568622664284513,4.280104445092131,2.1544355346072734,10.794529395063472,8.393399171579388,0.5497320531500824,5.155776012988998,9.972013957873061,8.976213039180916,-1.0299555814266224,6.714048578102151,10.725055770127243,8.308572981346808,-4.159055677582999,2.204869176877312,10.223065617563435,8.875369645474436,-5.21279434452173,0.00028606038286244025,10.601373433271338,8.327992956884884,-4.368963346082909,-2.2352219435794747,10.000019684525668,6.331542247714239,-0.0528497807383544,-4.102312608394368,11.898994117021209,9.188688914617638,-0.11531495100087495,-4.5190937660619275,10.11084176853691,9.031988241501214,4.3795713974053,-2.0610994120297486,10.023308054030688,7.939000978355584
4.988744495182699,0.10983653927920195,10.108696441197592,8.695009640741418,4.042990138782704,1.925103183797568,10.852720001351278,8.350401137696497,0.40150807711615555,4.827414983946191,9.949619013369363,9.070753845114572,-0.7974517274135942,6.368867635743265,10.749690782836904,8.361115886071179,-3.8174572395154613,1.955976788417462,10.349471122079724,8.766261348502171,-4.8936134855286975,0.0013795947605527862,10.689104623447479,8.221861306131158,-4.159135418141032,-2.025394016492775,10.000017612891384,5.521577227055335,0.08886425743019381,-3.773674685930663,11.830825505472102,9.016011828743252,-0.2618143633396299,-4.191595221029844,10.110555830888236,8.891678325920125,4.164135355911229,-1.8456633702884597,10.02092992553202,7.287891081974509
4.638997705712695,0.12343423441280976,10.100647153173284,8.808911202967419,3.8034893437290105,1.7007655098035102,10.907509527793987,8.28089880316229,0.2553812580800381,4.494669285426859,9.921102162952778,9.154003458678307,-0.6194710031497702,6.085961640540741,10.768170912150547,8.37279839234517,-3.54757932478398,1.768657947883175,10.468362678281057,8.716365197886146,-4.577370347314376,0.002213837473398029,10.7706536878029,8.106458155131234,-4.012986887932225,-1.8792454866232757,10.00001616012936,4.802101090940503,0.22354028775257545,-3.4552273712248467,11.747146712383877,8.757600743577344,-0.39703014601068554,-3.8673634961659573,10.10839049040992,8.658561623307731,3.9676393043918634,-1.649167318490569,10.018147282863945,6.601661061404222
4.2851226931176845,0.13529123880583446,10.084001841120148,8.913347459579873,3.5608548462282172,1.4834989938835672,10.957150978081263,8.189268718527321,0.11132344388638687,4.158070739698771,9.888435792716693,9.222782535786745,-0.45159027107200245,5.797088207084218,10.789008786214534,8.363721595172496,-3.280143475558043,1.5885646085749714,10.601462510373032,8.736633065667954,-4.264013765594657,0.0010196030874820242,10.84398053921622,7.984563913687128,-3.888087058823457,-1.7543456576494612,10.00001491263808,4.019065737414361,0.3503739026391784,-3.1506681744877025,11.651224860970068,8.40670407950545,-0.5195616841519799,-3.5500933676572752,10.10459965703422,8.334628682669042,3.7910249935887825,-1.4725530073822783,10.015134950274566,5.882246742468593
3.927734591266119,0.14527626526445148,10.057972372824882,9.009682454053394,3.3143394325774898,1.2753801172962047,10.999897355902755,8.081716003630588,-0.0306897580037278,3.81813629246001,9.853590821860369,9.278562099850442,-0.29655015252405553,5.502286616013418,10.81538827678125,8.34366121267549,-3.0140934089708376,1.412508556230215,10.747582183804605,8.818897954304646,-3.953495431721753,-0.00397778349609609,10.907046924395898,7.86157215380488,-3.7862336551986018,-1.652492254049515,10.000013892066107,3.17247116647691,0.46856069450039006,-2.863694605930008,11.546327074444202,7.958194859023271,-0.6292814336409187,-3.2431554747817932,10.100524276169986,7.958650678731278,3.6352304906815336,-1.3167585041477576,10.012067890404717,5.129633052296098
3.567448534026451,0.15325802659483634,10.02177061607419,9.099407710451352,3.063195889073992,1.078485361299889,11.034001664948121,7.966520577240358,-0.17066299252273537,3.4753020065376083,9.816592771792099,9.328158978913253,-0.15709126884969488,5.201596147968062,10.850493255603086,8.326381872899901,-2.7483728421555487,1.237301576586268,10.905533264024722,8.956542288048439,-3.645767037047873,-0.014552997376237178,10.957814590050397,7.744982383655984,-3.7086950149872213,-1.5749536138382163,10.000013114403806,2.329712281713203,0.5773006209738735,-2.5979842445136807,11.435719239245868,7.412675996359152,-0.728534343113382,-2.9492909347215104,10.099616477829414,7.543868039893512,3.501193862849662,-1.1827218759711793,10.009121065895249,4.343806373202003
3.1139528307150615,0.16021812883689873,9.961012969326672,9.204756586854199,2.8073578870013898,0.8941699672622612,11.058513550937962,7.846453301177309,-0.30860397648141025,3.1299602925832963,9.776524721490967,9.372301057578412,-0.03594866232345846,4.8950592549039715,10.897501630244262,8.328832166938572,-2.481925492245362,1.0597554553804924,11.074127316482336,9.14485852599585,-3.26470866118216,-0.03654909211899611,11.001821552056292,7.635028476553056,-3.6532180690301526,-1.5194766678811529,10.000012558003993,1.6148746293423606,0.6760677427235916,-2.3559631385729287,11.322589581830572,6.825425146528297,-0.8199494348413285,-2.671168536587817,10.105570953659978,7.092175393196843,3.365674176603406,-1.0472021892765728,10.005873160882086,3.3147993730836403
2.749386588641023,0.16322051055368333,9.899049875486998,9.286851485230557,2.5494826375893314,0.7209042169876632,11.07566922771664,7.70756661671419,-0.4448248579404671,2.7824570767372223,9.733823772594643,9.410922960678937,0.06585258878799771,4.583690385388375,10.957763306737096,8.322046246554335,-2.213695076373464,0.8766819783502507,11.252175906626398,9.381179917957505,-2.961884408035893,-0.057608747655789785,11.022043566257222,7.582291588493474,-3.6161124623481387,-1.4823710611991414,10.000012185857468,1.0306611847220188,0.7647681412913434,-2.13808476661041,11.210003926741894,6.209968975513372,-0.9061557310967183,-2.4114570694921067,10.122082395309146,6.613199162287095,3.283952274097471,-0.9654802864040495,10.003832515102058,2.4707886502564413
2.383699865809845,0.16399258694589136,9.824551072014389,9.37528511622239,2.2929082370539646,0.5564371523896118,11.08850155115946,7.538561807437451,-0.5799423002429291,2.433092144810388,9.690289327687873,9.443251568869416,0.15140126775637877,4.270842434562028,11.02823035282053,8.26432195011922,-1.9432092873452906,0.685665330790835,11.438182442187614,9.58534963524519,-2.659981408028572,-0.07777727338408683,11.02989238881005,7.557135199609325,-3.593683587941225,-1.4599421867922295,10.000011960909589,0.5770719478521871,0.8433459110718435,-1.9446290437416374,11.101017328567334,5.561561116564195,-0.9897822541515099,-2.172825322545769,10.152845494424382,6.127591688632203,3.2248242795467923,-0.9063522914979336,10.002353011655202,1.732624428586209
2.0170909804599564,0.16277840000483876,9.7371006827051,9.471881976239809,2.0409727816114356,0.39851781538162345,11.100043377141725,7.333301096461831,-0.7145614902066071,2.0821610104628174,9.647764763692846,9.468436112166108,0.22439223657666407,3.9602128115218633,11.105206920353707,8.13552930564702,-1.6730298217750215,0.4883545949365229,11.629000338591927,9.657686553700582,-2.3581910076556922,-0.09339484060366209,11.026239346735723,7.55956218203707,-3.5822368388094605,-1.448495437660465,10.0000118461057,0.2541069187328622,0.9117451464598061,-1.7758758850821275,10.998684841894391,4.875942386095468,-1.073458026277663,-1.9579420848601985,10.201554942653166,5.672105570273559,3.184724131438779,-0.866252143077844,10.001349623870736,1.1251048558185945
1.649749382412123,0.15982997744918492,9.636290751696022,9.577323315550428,1.7970143674778907,0.24489524787721487,11.113327561538732,7.091157746939349,-0.8487191392871227,1.7299070682112683,9.607742566346454,9.482482159511122,0.2885203572438329,3.655498925364812,11.184997161195762,7.922329045527337,-1.4046325323201285,0.2861546356906049,11.82093366356068,9.687280845909427,-2.055753331317373,-0.10128656863337587,11.011778549300706,7.591129057458541,-3.5780780317774523,-1.444336202633851,9.99996233152446,0.06216617309322258,0.9699099418499462,-1.6321052057473933,10.90606152131057,4.149363839301793,-1.1598056666822616,-1.7694650719745648,10.271892569608188,5.30608888898517,3.159957222850042,-0.8414852342533858,10.000729905122746,0.6482299319535975
1.2818645214871136,0.1553993469975893,9.521713323124041,9.692289149418224,1.5643710908694775,0.09331849178990292,11.131386960225793,6.817814616420313,-0.9818834835779087,1.3765215934292339,9.571364330200275,9.485417102573864,0.3474482836559035,3.360264888541962,11.26397764528103,7.638260500223229,-1.137375938256515,0.07885816824479806,12.010286724768092,9.689714366732709,-1.7520032373607286,-0.09921941798617953,10.986859922529254,7.655022112541855,-3.5775227316346565,-1.443769774631337,9.99867603131043,0.0667906066257234,1.0177843916369775,-1.513596920852951,10.826202421403364,3.378673616784887,-1.2503637346667194,-1.6081772072948586,10.365362620187279,5.092182894672123,3.1468289468571875,-0.8283569581341637,10.000401408785315,0.30199965699122305
0.9136258475056958,0.14973853636871134,9.392960441126055,9.817451963130832,1.345208993771725,-0.0583631383380932,11.156209340706088,6.584434285703989,-1.1134980428523025,1.0221935954404988,9.539756393667403,9.478289926943972,0.4040978834807904,3.075008990650029,11.340190558273244,7.4062438868194445,-0.8706115763111145,-0.1337341023228701,12.19336397362654,9.662860577930452,-1.369498665989637,-0.07975695647388646,10.9415882631376,7.780251253679656,-3.5768962511353863,-1.4431013506608221,9.993827683674072,0.1975430596864974,1.063131651291741,-1.4012586880566444,10.748764428968308,2.3813652709761843,-1.3443742908641192,-1.4708898093233864,10.478856291271516,5.003525612842491,3.1411569262192267,-0.8226849375422879,10.000259483221697,0.05293085080756125
0.5452228102886375,0.14309957328121042,9.249624149838944,9.953470487214094,1.1370059012476945,-0.2118992374497442,11.18560211699433,6.449957170117763,-1.2430071750828882,0.667111784525632,9.514041782382497,9.462666452824955,0.47502495336522366,2.728543779008815,11.431128142841969,7.219325913384453,-0.6038641506486849,-0.35166350487256454,12.366507935605377,9.610545820688955,-1.0607002338584997,-0.05176412414592391,10.895562926750104,7.894427651498417,-3.5704155424543718,-1.4364935810815918,9.97914036011312,0.5360386073494673,1.0886757285585864,-1.3379752565769922,10.7050727340636,1.689972554080716,-1.4407867593416959,-1.3539081057747915,10.608676951606776,4.989887709950031,3.1407098649655656,-0.8222378764498474,10.000248296838448,0.0
0.17689947480154644,0.13573305278348272,9.091360396343385,10.088421934306249,0.8865352085270042,-0.4089398478107157,11.22383781193071,6.41345706319142,-1.3699566603510713,0.3114286867359449,9.494942675790544,9.444710163575445,0.5344776047395904,2.456163701829912,11.500147507636749,7.154019808548428,-0.3367780440538534,-0.5748705313764176,12.526476216312782,9.54282931740917,-0.7490940681702504,-0.015946180331623726,10.842828759299636,8.008274426162489,-3.556194880519516,-1.422086527496471,9.957594782189675,0.9670511511242688,1.106247486495904,-1.294442615809162,10.675017239057206,1.1168507625203075,-1.5385505641666835,-1.2535373243637173,10.75112796993893,5.005757587321082,3.1407098649655656,-0.8222378764498474,10.000248296838448,0.0
-0.18952227432019872,0.12784818039125384,8.919671269883594,10.129749506013132,0.6894828508999715,-0.5726788368471334,11.251676231917587,6.4880477041355045,-1.4940892555611773,-0.04477344703324373,9.482402750406175,9.426566107791599,0.5986679759814953,2.18511736304139,11.565612596535386,7.166139224394559,-0.06908383355825803,-0.803226005156162,12.670538495974748,9.46915189076771,-0.43439215276097476,0.024683316400541402,10.785213452858498,8.116110697372111,-3.53001383731648,-1.3956223621645543,9.924887538582478,1.521967997097269,1.117338238296013,-1.266966155247753,10.656047137344306,0.6619998962949688,-1.6361760958287757,-1.1660826881973725,10.902512916932682,4.999396313054671,3.1407098649655656,-0.8222378764498474,10.000248296838448,0.0
-0.5505425323271035,0.11962140185440276,8.738141985977835,10.068968243656844,0.49144076967655814,-0.7435821815915811,11.273631576472281,6.647135580067469,-1.615170398740709,-0.40141956200687134,9.476275534893691,9.407931461914032,0.6697449404317882,1.9127039327397455,11.627303629006224,7.2587428254080875,0.19947770349773197,-1.0365928001632247,12.79605146835131,9.398361668030581,-0.11643879095240056,0.06774522841342444,10.72356092234147,8.218615934323733,-3.489451052747015,-1.3546796287778837,9.881481240335573,2.085205033802365,1.1234392971512324,-1.2518512643873627,10.645611622320091,0.3254199554046896,-1.7304176105074993,-1.087849401953226,11.059136170928067,4.931413801071372,3.1407098649655656,-0.8222378764498474,10.000248296838448,0.0
-0.9049032717143256,0.1114866251535648,8.550468783734145,9.981876956647872,0.2900951346761132,-0.9220893452304093,11.288121461351707,6.8288867878694415,-1.732971248029743,-0.7583257228444753,9.476328863519504,9.382911027191069,0.7496244660133656,1.6364054876096326,11.684830842272094,7.408186568417857,0.4691657897737468,-1.274833790349032,12.9003718272025,9.34098932651208,0.20477004890803055,0.11161182118031733,10.65874377946425,8.30981993736959,-3.433427317495512,-1.2981977221136776,9.830423269413723,2.641499622066146,1.1260419762538811,-1.24540333272259,10.641159887379743,0.10711093984949295,-1.8175903308048416,-1.0151426657013134,11.217302312183936,4.791169647816988,3.1406328939133705,-0.822179593622767,10.000184919763072,0.01732361028998518
-1.3399362682201847,0.10176165047578731,8.312867568743275,9.843746521483943,0.08445499808043672,-1.1074803426190472,11.295149822005673,7.021268381949828,-1.8472677261185382,-1.1150405005092834,9.482150286413376,9.34641776073131,0.8381953809002787,1.355296069084469,11.736324998456148,7.551071557001662,0.7402235500996797,-1.5177942242808293,12.98092183569921,9.30749933335251,0.5291907135985209,0.15489955953734164,10.59207438976473,8.388819641080763,-3.3612256173525115,-1.2254771118519925,9.77457992809849,3.1940020609626374,1.126647651046563,-1.2439028213186378,10.640123915010221,0.0,-1.9110022110104143,-0.9264021595446946,11.411549932951951,4.5181596088933,3.1374097311026716,-0.8197390002387761,9.997531004731636,0.212214226052464
-1.6828149822621314,0.09429668808059603,8.124882918160763,9.707511406345914,-0.12629268292401216,-1.2991586195014233,11.294652350865563,7.225399570176186,-1.9578239890974376,-1.4709671934741095,9.493277547525839,9.294334614658306,0.959370811384628,0.9969827687270137,11.788199789850706,7.721117055348476,1.012523859221467,-1.764913966689694,13.036631853461978,9.294645694005068,0.8566737456391154,0.1964157121991705,10.524744027793064,8.453657681325604,-3.272449075587224,-1.1361362897722838,9.716471057001053,3.7421281297717637,1.126647651046563,-1.2439028213186378,10.640123915010221,0.0,-1.9698551146226924,-0.8527866067279796,11.559777468996018,4.268673119269336,3.127903806156493,-0.8125410710943491,9.989703935922508,0.5240392112724056
-2.0220019034900782,0.08707872047799801,7.942765235876097,9.538114568640268,-0.39737537752348623,-1.5477417160662332,11.282531168665779,7.497103979752656,-2.0643897958457833,-1.8253622544669534,9.50920685847104,9.222950337298096,1.063262497412324,0.704669651096722,11.816491083453036,7.856442873785675,1.3538861593688523,-2.0781898656923823,13.07201609540828,9.301126909886035,1.1868926297714952,0.2351328929315165,10.457838131084982,8.500593431634323,-3.166923914119105,-1.0300153197867574,9.658354309453319,4.284855301501016,1.126647651046563,-1.2439028213186378,10.640123915010221,0.0,-2.0160083255172365,-0.7736828533107523,11.698145439425595,4.033851880650423,3.108237702320472,-0.7976498087753124,9.973511093163548,0.9744530788123222
-2.357603309833244,0.08009536182869216,7.7702098496375145,9.327221748680993,-0.6203618029740996,-1.7538544456720835,11.263064263647763,7.717484983158392,-2.166705565528717,-2.1773649392852925,9.529390444561356,9.129909892242878,1.1720729551282234,0.4072164650702279,11.830193182595663,7.998231013648346,1.6270401267866237,-2.3311337868308253,13.073818180842487,9.316902769529525,1.5193485021525626,0.2701680744216432,10.392349981644468,8.52913296389938,-3.044776155990341,-0.9072518947788731,9.602088569868204,4.819546213734804,1.126647651046563,-1.2439028213186378,10.640123915010221,0.0,-2.0520779005126015,-0.6864656041257566,11.823663170268008,3.829898409209651,3.0747168090892107,-0.7722676375818075,9.945910376836629,1.5634558286722149
-2.689543858097437,0.07333886607096027,7.6109120134231985,9.080671748089785,-0.8486315689561285,-1.9662834180715574,11.234623124143505,7.937395571007492,-2.264509730260784,-2.526088602696401,9.553270418292236,9.01484275584673,1.2846802622468918,0.1046496330668785,11.827600431479802,8.147003234649608,1.899393332356137,-2.5851395496494307,13.053462730231104,9.334115831079984,1.8535237358875143,0.30065447361822434,10.329262334552826,8.540431033599091,-2.906206467798398,-0.7680578101856923,9.549433366857542,5.347905811904431,1.126647651046563,-1.2439028213186378,10.640123915010221,0.0,-2.080272022618507,-0.5892168341750995,11.934239175493854,3.6831607127066954,3.0236465159573123,-0.7335969818139763,9.903859687323633,2.291047460852083
-3.017748084876525,0.0668014903483075,7.46856698111748,8.80741659844896,-1.0818744854078368,-2.183968431238069,11.197628089523919,8.111029527400042,-2.357530808254754,-2.870640226583584,9.580263071641978,8.875833985130676,1.4000471018000409,-0.2027607333096587,11.80850463267775,8.300394524125666,2.1701198063667264,-2.839288111586169,13.012341722083837,9.34685728102468,2.1888882187705008,0.3257403760168484,10.26954752590989,8.53453182169822,-2.751415516140738,-0.6126448614442743,9.502148229033176,5.872016514908217,1.126647651046563,-1.2439028213186378,10.640123915010221,0.0,-2.1024957973249156,-0.4805375464519702,12.028433824809944,3.614354659047602,2.951332212419379,-0.6788402657719602,9.844316925006432,3.157227975351925
-3.3421405267643722,0.060475491804238994,7.346870006604671,8.520247203249113,-1.3194689579818402,-2.404025487099964,11.153821745050099,8.217662786029779,-2.445364586987847,-3.209980399111608,9.609414309900236,8.70607050045269,1.517153123382173,-0.514699227655394,11.772920813624955,8.454717265273755,2.4383935791077236,-3.092660430079005,12.951847134910377,9.349940796487932,2.6084796683983114,0.3487892469196475,10.200723351049778,8.492008098112272,-2.5806602974424817,-0.44128064218444224,9.461877413702696,6.387984195944956,1.126647651046563,-1.2439028213186378,10.640123915010221,0.0,-2.1247388710990545,-0.3265549768939116,12.121035705977036,3.668384413844472,2.8254506808770388,-0.583521337064907,9.740668787337588,4.427671242677363
-3.662645720354844,0.05435312758225987,7.249516343769094,8.236715752091872,-1.5607566564499264,-2.6233706583536534,11.10509590213415,8.258004016962406,-2.527759990217733,-3.5429238625650923,9.640070107286244,8.506862483067206,1.6645109929655444,-0.9102752508009462,11.70705024359166,8.633098017022137,2.703388680868463,-3.3443374625659077,12.873370947220435,9.338860388738954,2.9430676866577086,0.3604756977893184,10.150851393868283,8.428261932013214,-2.3946904249474,-0.2547206812040339,9.429250553729807,6.880025506425868,1.1266515410046265,-1.2438931999422083,10.64012265645252,0.003136210303231931,-2.1403291965965168,-0.18730324758721925,12.173436397597943,3.8367161176627187,2.694055417868853,-0.4838829205331199,9.632703580178408,5.407299586669464
-3.979067622567812,0.048428139271873276,7.179962185426298,7.971277310886823,-1.8049633911363172,-2.8400832260747633,11.053016705294663,8.271609783138723,-2.604551316805638,-3.8682791689574856,9.671774102708131,8.278046531356201,1.7820320603261264,-1.2306007236673795,11.639327107342341,8.757580701438608,3.0287412363072637,-3.655059094420884,12.752308454558737,9.289303143915436,3.275401710748063,0.3661816787143232,10.105971416513155,8.337510833866475,-2.142391523842391,-0.001715394050689557,9.399231746893964,7.455921800382599,1.127133895804506,-1.242700149264945,10.639966595297695,0.07840525758079793,-2.155383548433556,-0.03317543495928246,12.206211196221934,4.098323694305835,2.5377292769688475,-0.3646132419341323,9.505621729136857,6.282359463687411
-4.290061225368844,0.04271968147583171,7.138309656397187,7.729380472045904,-2.0510899560827713,-3.0545015950506222,10.998517805496732,8.27362022130332,-2.6755728656127853,-4.184854870302229,9.704069935074022,8.019500872670564,1.8982104567314193,-1.5537762898803709,11.560105339672399,8.861496597876044,3.2831902999060185,-3.8988717233965526,12.63984324738444,9.198432261691558,3.6042366886277644,0.36611727334274197,10.06627959160544,8.21935354996211,-1.9259445075374866,0.21526835037406353,9.383777753991893,7.88305825494591,1.1294834304748882,-1.2368888379015033,10.639206426446782,0.25403303456178133,-2.1708971966430206,0.1359243928000941,12.219630126206566,4.434706581791201,2.35877408110911,-0.2266513962831652,9.363119184481596,7.057540554361833
-4.59430537621264,0.037270390353458464,7.122437603199124,7.513608145844313,-2.2981112923964657,-3.267223728963096,10.942460184233365,8.263057160775515,-2.740683490531148,-4.491513302789438,9.736490087049539,7.735358260269283,2.012106468114894,-1.8792618063957254,11.471100403042945,8.941800513624163,3.5314891620044984,-4.136317517865114,12.516184432142246,9.049336802897077,3.928317980129869,0.3605481567042948,10.031925109715372,8.073631869472392,-1.6976285683745667,0.44409340939156033,9.375759364403537,8.279524146849823,1.1351938889121744,-1.2227646573029398,10.6373588637429,0.5300195412461883,-2.187863109666202,0.3200888886236109,12.213967524874354,4.829129547483382,2.1594141636683912,-0.07146858485030488,9.208891829809247,7.724012987206137
-4.890615502495984,0.03212406446537619,7.1302240655755735,7.31506485687533,-2.5449896886877252,-3.4783777413392483,10.885689396367829,8.219359632402211,-2.7998402655756736,-4.787331939315883,9.768522416330198,7.429737010051844,2.1227803804100187,-2.206517130169246,11.374027759915089,8.99624325540412,3.772836290471211,-4.365121161258739,12.38367909302607,8.841167159157004,4.246393161909953,0.3497500533877118,10.003047675074795,7.900675564621708,-1.4584510908078827,0.683751626692568,9.37473620309695,8.645056689688712,1.1457590150127666,-1.1966329989203104,10.63394062102918,0.9063647776340141,-2.2072742559443883,0.5194107054439684,12.189497729547792,5.267910749892752,1.9418259579393646,0.09890138589370197,9.046635492314183,8.281425087032153
-5.24816589806572,0.02617789084757211,7.1698219348451895,7.084154437098193,-2.79064215294221,-3.687240112092117,10.82834891757204,8.15292460792864,-2.8530248197920596,-5.0714420369549975,9.799643624369006,7.1025687127932295,2.22930129285278,-2.534976149962115,11.270608978697824,9.019838405050962,4.006529409971103,-4.582965391489327,12.244524203937004,8.573117014910219,4.633723146089296,0.32963421298647666,9.974563168859914,7.649105626846299,-1.2093950712214265,0.9332596436754731,9.380199486715695,8.978818410877974,1.1626725526730668,-1.154799254204673,10.628468412148747,1.383068743725259,-2.23641109986499,0.7899152069840818,12.132994262713918,5.849544553288638,1.6475196577370699,0.33008515010928086,8.838154671356442,8.827489215854222
-5.522940822639005,0.021843082405240175,7.222260705674461,6.907312898631097,-3.033979211489797,-3.8938075169859103,10.769825312741093,8.069997217324097,-2.900218782225999,-5.3429748527802206,9.829330412618964,6.7538515542839,2.3555263284236965,-2.94540130792863,11.135264112974696,8.9745756772117,4.231877616947637,-4.787528364848572,12.10089954000915,8.244246687419015,4.933984053726995,0.30905332706622624,9.957583797417511,7.419034391561744,-0.951418059174161,1.1915474464837,9.391618223714278,9.276295757678135,1.187428245789476,-1.0935688146070837,10.620458950944727,1.9601314395199263,-2.2640367158171957,1.0224637073614316,12.06853920688583,6.291083268265439,1.3968677730339598,0.5271006885136165,8.67134598172354,9.146553248757412
-5.786985164126028,0.017907703970331167,7.290330750070061,6.729134139080128,-3.333235177667843,-4.148866820403466,10.694021160002134,7.943814413676972,-2.941456241115103,-5.601201014688636,9.857102911296318,6.394873216243208,2.450326961270531,-3.2714710703562235,11.024572920912737,8.873819540889317,4.448190007844276,-4.976488237628171,11.954984876376622,7.854595857407664,5.22447378350644,0.28520710633513957,9.94550985599472,7.162616292976881,-0.617718926362723,1.5245687138666784,9.413348018241196,9.590959138455396,1.2215198382583972,-1.0092470715785995,10.609428951260247,2.6375528650180127,-2.2953828373925296,1.2678846183220582,11.988992399757175,6.6977451447810115,1.1350542397533052,0.7326140166382091,8.508519739679725,9.364123727898885
-6.0396764040973405,0.014393523944335034,7.371443828109484,6.540937634571976,-3.567380210820243,-4.350456175409477,10.630469419880097,7.825782811493408,-2.9769813235096607,-5.845949114706797,9.882655255536603,6.03701248260046,2.539075066178475,-3.5935872304138585,10.913910722932759,8.715016589794898,4.654491384444848,-5.147730508324064,11.809103482901389,7.3918006895277495,5.5040522366503914,0.2587640323826089,9.938103703764924,6.879274584986468,-0.34280552003007275,1.7972663697307634,9.435942322928025,9.796298993237013,1.2664410739762313,-0.8981394165702778,10.594895126938432,3.4153330202195185,-2.3303270758516694,1.5247928599730387,11.89624180516224,7.063869234670947,0.8641770869993958,0.9444977089507267,8.353331709710632,9.48728109514501
-6.280473791379216,0.011316521053326423,7.463080250282307,6.342592813966913,-3.7954895003502704,-4.5496425356236845,10.563797224716385,7.661073518281008,-3.0071162059674275,-6.077248049920004,9.90576207803309,5.684037423986764,2.6212539676018034,-3.9099631717154137,10.805286066994292,8.498000645183287,4.848249055256714,-5.300536285696927,11.666275841718814,6.866729817541222,5.771353633042776,0.23040877017394978,9.935082127591576,6.547575258921212,-0.06173575283954137,2.073903645876847,9.462497373843863,9.960032619250041,1.3234229314998984,-0.7572011125744025,10.576459224244424,4.227935642545,-2.368720675370806,1.7917762802211492,11.792193495684932,7.382188090416849,0.5856592502615651,1.1605798231126958,8.209054104244322,9.553872873140767
-6.509162626452629,0.008669528735209346,7.5629940595266945,6.135390690725151,-4.015845635903108,-4.743901578404053,10.495044370939834,7.412315248226623,-3.0322404928159625,-6.2952636767726515,9.926283493696193,5.338051222327001,2.6963597960502845,-4.218827914597346,10.700684487127853,8.226733572030712,5.0292750628293,-5.434769315430523,11.527562878372066,6.371745283025111,6.023391341546305,0.20094221422862663,9.93583461246433,6.124954401421129,0.22463163902537592,2.3529283470034756,9.492391704687568,10.078414209864292,1.3917983245112386,-0.5880634217248174,10.554339836573002,4.944209195599802,-2.410095363219531,2.0671862248706687,11.678845894284805,7.6426568248288715,0.3005383783729927,1.3806081411935165,8.078640088591051,9.595868046895529
-6.777793117282172,0.00594575779626173,7.696209075009472,5.855799624181423,-4.228169441982934,-4.929706272617647,10.426142874253959,7.099718194291507,-3.0527443653435697,-6.500187172729954,9.944096384250884,4.999017387677947,2.764185854677272,-4.518776682345837,10.601556157789002,7.924101649801247,5.19891579314379,-5.550420214972142,11.392846918838227,5.914192108616896,6.3123878193181095,0.16385535142229002,9.940921799562506,5.543504565662501,0.5153065828650555,2.6324799872093756,9.52498397795541,10.142743096952513,1.4898014315494388,-0.3417274712831482,10.523196465818936,5.710448809491911,-2.46387151709517,2.42058984528353,11.526352912067269,7.888229348466662,-0.06358821614578886,1.66165393249851,7.939561807962243,9.6262111381337
-6.978745936461961,0.004218881853137473,7.806783382494529,5.608048261115348,-4.432425696742644,-5.104015661499258,10.358862556768724,6.73299646127582,-3.069018047167025,-6.692209817228021,9.959077705309939,4.666895483497111,2.8248315825203294,-4.80879353870024,10.508794202608762,7.596150498075765,5.358514663070952,-5.647505252169093,11.26200749969259,5.498243798901126,6.523872245965178,0.13508360107676057,9.947321627555029,5.143034301808573,0.8092313816460376,2.9105393437312403,9.559622624588258,10.152814089956653,1.5738821749079634,-0.11941382297096269,10.498050226410273,6.226322391943651,-2.506375374983624,2.7084532640595316,11.39719777784366,8.020383616969552,-0.3598218846691361,1.8916677160601425,7.8510054272199525,9.644893779350467
-7.166482717797553,0.002869383241395561,7.918338801621653,5.3117243100272145,-4.676345467263782,-5.301551325735565,10.279556704620738,6.205767753289655,-3.081470295946659,-6.871076734098151,9.97115587880056,4.304296929250262,2.878462768812245,-5.088014776429588,10.423135315109853,7.248746060081114,5.509405479633978,-5.726045165888332,11.134931435775398,5.125876993662307,6.7205750351284275,0.1080972815136214,9.954899952187501,4.799240514891077,1.1795953018921506,3.2529368572150132,9.604805891866059,10.08966540198807,1.659007045981961,0.12305087257889429,10.47508452651887,6.661191502097636,-2.546493721798331,2.9989549591481315,11.262996306138646,8.095732566215926,-0.6593305594948754,2.1266112650192,7.785792243252147,9.67141547514935
-7.340950995688682,0.0018488083824258917,8.029395427524335,5.033038635739558,-4.862327642319782,-5.440529418266308,10.221710771578293,5.756857898202199,-3.090615535351592,-7.034009368118513,9.98055277954064,3.8585387221939667,2.9253089090972715,-5.355749111716665,10.345146280605256,6.888353019026972,5.651414761570427,-5.786761966842863,11.012647125437766,4.7111298297762465,6.904483779553113,0.08356669820592322,9.962973258569962,4.491980364281967,1.4769630261118927,3.5202509956768786,9.64166627003145,9.979251118596082,1.7414807717063578,0.3835538278247038,10.456502155693318,7.022060180025056,-2.5825899043607485,3.290324274540892,11.125048189368298,8.114223742691287,-0.9610718223263,2.366691269696498,7.746530399597628,9.714026609846464
-7.503276695326016,0.0011052326299549834,8.139323875926157,4.772324956932579,-5.040167896472765,-5.561318007473019,10.169889795691935,5.300532363629869,-3.0970095915816045,-7.179640359884589,9.98760962950965,3.4536274860127714,2.9656593187150375,-5.611472794075595,10.275224542340599,6.518657383418669,5.781235182358955,-5.83183569966717,10.898556465257489,4.2042151075420495,7.077034825810342,0.06192166502804567,9.9709981934561,4.218072122931232,1.7741412735581186,3.7795061128805587,9.678455147305202,9.816474609234142,1.8176080790160807,0.659982255224747,10.444505903482195,7.318043589586172,-2.614255348227271,3.5808939244761,10.985369993400802,8.07341456709641,-1.2638430247271315,2.6112793524363167,7.73314156676753,9.762215591132831
-7.654477200665229,0.0005883251550533157,8.247533146259569,4.526948168521447,-5.209867251212994,-5.662997547087597,10.124956101776554,4.848137697359264,-3.1012011581846703,-7.310844430130223,9.992696075987938,3.1263065102065366,2.999821149014378,-5.854710731543769,10.213715254262837,6.14188764861577,5.895168763070643,-5.863628161575939,10.796357222450531,3.594787020802634,7.239640553246259,0.043581539697904466,9.978437497584121,3.978006442454999,2.0698861630325087,4.028736648448273,9.714549092290051,9.594695923405943,1.8836936948460572,0.9502233672373048,10.441298559434092,7.560688686646998,-2.6417138088561107,3.8690498478722777,10.846347397669051,7.972386844732352,-1.5663590167849704,2.8593171644120376,7.744164167458737,9.807576462905272
-7.829241403972715,0.00018945344826294322,8.379557796372445,4.2372907501805095,-5.371474606809062,-5.745706917510923,10.087265458534631,4.431341073178532,-3.1036953113293273,-7.430394655445322,9.996187457792802,2.866248965816434,3.028178676751071,-6.085183076053371,10.160720954322025,5.768359766127872,5.99074959981047,-5.884528572778802,10.708515155254307,3.004567662605495,7.430714543109178,0.025828999902739524,9.986173514212927,3.7045654555875926,2.3624310779152107,4.266257384915083,9.749508427821,9.31985216406811,1.9470697034880051,1.3292256837720076,10.452589889376787,7.8153384690705,-2.6704696532017307,4.223392198112791,10.677130171631603,7.761090366683834,-1.8673339600622478,3.1097394749129834,7.778123029807187,9.842424618953556
-7.958635467794759,1.7288429042893154e-05,8.482029907179129,4.017258431410744,-5.52508674230788,-5.810643425812852,10.056667078556217,4.055675358517561,-3.1049739523782467,-7.540834684472894,9.998454115037038,2.6639522778428293,3.0512043373088975,-6.302837234388795,10.116059270103367,5.402831213788991,6.070440088819012,-5.897035845465183,10.632567985992054,2.559697831895898,7.5742664650972875,0.015508855457897713,9.990985563924033,3.498191781761744,2.650439889519477,4.490422636157545,9.782960879090608,8.997424250541865,1.9831323260965983,1.6427682412623847,10.472357961679787,7.99164077178371,-2.6892996145159316,4.500217434254074,10.548316470340016,7.524571011461356,-2.1654812060518656,3.361078316428278,7.833281287887242,9.844288519339923
-8.079613245278706,-6.88984101996788e-05,8.58121191869048,3.803642336858043,-5.706008479308242,-5.868715395080466,10.028129145703993,3.644530420194726,-3.1054288605961404,-7.643935428919575,9.999793326051213,2.4973577214533766,3.0694184770930155,-6.507758321839398,10.079366874084364,5.048126945070642,6.153335668484533,-5.90446131096992,10.548784795837857,2.200546075604101,7.710059104340393,0.008094822507438164,9.994677690471613,3.3064701906473344,2.932659585499323,4.699674561964314,9.814552116213887,8.635028176875165,2.0100737333656213,1.963153355277504,10.49781441373031,8.127303542567564,-2.7047959309004628,4.769258568518613,10.427891335263908,7.219165977173078,-2.4595125329711967,3.6110835466697915,7.907393826976034,9.799199113377298
-8.191665861635805,-0.00010302328450042373,8.67571663957682,3.504021627154719,-5.841454276230627,-5.898555366661485,10.012640109339562,3.3435042434192295,-3.1054054541990443,-7.741070305312108,10.000464732889679,2.365245200021181,3.083356910275287,-6.700083111078244,10.050210550810005,4.706193532978456,6.210780659192027,-5.906091248648753,10.486343175042556,2.0650902245785674,7.838549048321742,0.003085876393975543,9.99736752566824,3.126004279343862,3.2079779639517327,4.892823631489021,9.844000901802502,8.240272961803042,2.0314764892515886,2.2882531087724667,10.525692194562675,8.213939378586652,-2.718589519454562,5.027533071786908,10.31791342955681,6.817466579427252,-2.7481676330963065,3.857384709396376,7.99814699405085,9.700819122352625
-8.291487216196172,-0.00010305525305708899,8.762134952373438,3.082678266943281,-5.968426330781688,-5.916467787274351,10.002573135430769,3.0981097737824856,-3.1052381956268076,-7.833434221032567,10.00072218787514,2.245257362012339,3.093593113379208,-6.880116784860375,10.027919622466591,4.3819137872776555,6.264317230369742,-5.905586384693185,10.424935877134605,2.0146283745308415,7.960084037297315,-1.5160023789726534e-06,9.999209848795367,2.9549956478221784,3.4753180255844343,5.068772391226543,9.871044271592297,7.814705536209276,2.0506919652575015,2.6159701524906764,10.553022743099948,8.248075674456295,-2.733035519014672,5.271351254965363,10.220270908165599,6.319036553234914,-3.030298577975284,4.097489560111998,8.103186561060287,9.544079372307461
-8.377727746839565,-8.197382569159498e-05,8.839045001256391,2.716306966388611,-6.087733888477131,-5.925408378048728,9.996716961663955,2.8987829538489653,-3.1050921159927416,-7.920652350239029,10.000730152357031,2.12868746119616,3.1007168735532384,-7.048272761176422,10.0116813864858,4.076074072123827,6.317515160453128,-5.903725112359295,10.364973557448533,2.000997411854981,8.074996840344527,-0.0016458834452684143,10.000364019219601,2.793032724458193,3.7336828193723752,5.226607557003071,9.895454627405108,7.372779678088311,2.0710279439931685,2.94421118154419,10.576876849347483,8.230557274030446,-2.750497446234619,5.497015248513948,10.136849953593432,5.7279802795951165,-3.30479240089378,4.328881883170447,8.220152260669433,9.326722981540938
-8.453561636189466,-4.713120842122529e-05,8.909403702251467,2.4770716556741985,-6.200129059063865,-5.928309781346053,9.993868453369094,2.72183133251674,-3.1049794397833135,-8.004766625194636,10.000567487112168,2.089033600713746,3.105305812293149,-7.205051262492936,10.000603102213738,3.7890111916747924,6.37376741103747,-5.901077166844723,10.307626543525906,2.022388597781924,8.183541615852587,-0.0023207217615620296,10.0009885273306,2.6277227202772866,3.9824155832941885,5.366194486077577,9.917152936874597,6.931104744759394,2.0957846457141844,3.2708839181037255,10.594331912952839,8.166927434430091,-2.779549763325582,5.7491643873826455,10.05488363894745,4.966972678834088,-3.6357367933635394,4.602287439510229,8.379692808081488,8.98020479149084
-8.522683039662759,-4.564359716724925e-06,8.976551516073302,2.36198377804256,-6.305500587587581,-5.927356847823738,9.99309200720064,2.5611245617289597,-3.104901693163697,-8.088398340280351,10.000300206514925,2.098985062370017,3.1079199541276767,-7.350989998883733,9.993773416540268,3.5204348181059673,6.4350735637608425,-5.898070236793667,10.25378931974771,2.064314731730747,8.284580622604171,-0.002374297601946124,10.001219280106726,2.434452862326407,4.2210235397701075,5.487759316785734,9.936125613593987,6.4944558593652735,2.1273472458164013,3.5940203584378168,10.60326510027303,8.068621426477513,-2.8081207647901834,5.929084763349802,10.00641879800494,4.478572139112869,-3.889869476573967,4.8057962987378,8.515426915917521,8.650026081559384
-8.588623871328803,4.05751656031446e-05,9.0434790388053,2.3493846263106053,-6.430525145213061,-5.922493743694379,9.994188943215807,2.461468747340706,-3.1048579264773415,-8.173064778451067,9.999980213117126,2.1374810532583117,3.1091672873885727,-7.519090045862476,9.989836671895409,3.210442115496098,6.520375829078937,-5.894304264755056,10.192475877686862,2.149157797263153,8.379472012564168,-0.0019947301288958117,10.001157804337423,2.325091642372594,4.449124813162695,5.591771523820402,9.95240467467392,6.070096125071877,2.1663237664556734,3.9118938576000164,10.603106843588334,7.940314997843133,-2.839986201744349,6.093616264410294,9.97155344589043,4.0999129269310135,-4.133894879915709,4.993743958727162,8.656198153809028,8.278629424405812
-8.654266191553072,8.401839360968054e-05,9.112252777895145,2.417681867603714,-6.528476346032566,-5.916888896138016,9.996114394850652,2.455919506570704,-3.1048457313796147,-8.259560840886584,9.999649055531298,2.1883844739365443,3.10907015704044,-7.642881634807271,9.989349653048693,2.9820891522289927,6.5963561136756494,-5.891628891587844,10.148914487131842,2.23508990324382,8.471778021618181,-0.0013461620533978557,10.000898125287806,2.3052648914111296,4.666428433842033,5.678901954124089,9.966060639274561,5.659280444624692,2.2131180462241087,4.222805501227683,10.593466035519164,7.784642015384251,-2.8738081301943006,6.246452716388244,9.948797679543933,3.827959761097692,-4.367362141987233,5.16466835838953,8.800191327247907,7.877530855675726
-8.722329594834653,0.00012170969055900846,9.184709524592808,2.5662357668708546,-6.627469254158115,-5.910841206137967,9.998435342087397,2.515075122016595,-3.1048617670213834,-8.348216319464274,9.999340586775599,2.2454472933431116,3.1083855658016755,-7.757919855516157,9.99042531230598,2.778128550322256,6.679074685428409,-5.8894496847954585,10.110582140313525,2.325910874716316,8.564600576552127,-0.0005792187621680355,10.000527976458246,2.3389991983567437,4.872656439437171,5.749850963709143,9.977169560744061,5.264482233983387,2.2680014254507745,4.525102052288431,10.574071081972765,7.605889384443215,-2.9082684598930286,6.3909606389259315,9.936592543206999,3.63312784466416,-4.58989951594779,5.317313384129804,8.94568074339747,7.448089031548815
-8.795457299456455,0.00014969802266779763,9.26259522331922,2.7770430927692553,-6.730162559302033,-5.905348541375442,10.00065704599258,2.638920084355316,-3.104902524150792,-8.439277689296961,9.999087204228386,2.308670672125004,3.1073709237512293,-7.866091211472528,9.992487782480037,2.644057387744194,6.767911420481129,-5.887878352544506,10.077614677349986,2.4122028256277415,8.659124543439198,0.0002089395477558812,10.000110139395463,2.3903501648518226,5.067739128526068,5.805796244944569,9.985896276704565,4.89829675760075,2.3300798476607545,4.817537874206963,10.54570232108103,7.406115917198474,-2.9421533609309627,6.528897994595963,9.932894452749851,3.478066003264345,-4.801168712312419,5.450551695723219,9.090811867739793,6.993575458289566
-8.89509854625696,0.0001690061623585452,9.366811839218705,2.9737485743252674,-6.838150111180422,-5.901198125068308,10.002383898926523,2.7564113920201683,-3.1049644847455027,-8.532986006465013,9.998921170417777,2.376430847420117,3.1061877565325187,-7.970120211725155,9.995134810792939,2.567423374049541,6.861973415178471,-5.886983083494392,10.05002839804834,2.487939524544363,8.780403996278089,0.001108834605260305,9.999599239186523,2.4587401157682414,5.251815060635584,5.848392826556025,9.992494409052187,4.559894965842056,2.397849702088223,5.099085035767132,10.509690874069712,7.181199126371615,-2.9818972188800448,6.694141610970297,9.93680185370253,3.330350437606399,-5.049348634702092,5.589854018632041,9.267122911648567,6.3947279515303945
-8.980197507143295,0.00017312392746977615,9.452654304257594,3.0596428339747104,-6.949924689337631,-5.898414766638139,10.00357835368963,2.82677565451446,-3.1050431650858763,-8.628927027472436,9.998858537407447,2.4130047810142625,3.104968973941692,-8.072035343462288,9.998028194942098,2.538741723724256,6.960178721902331,-5.886795800097662,10.02773337533852,2.5438718306212427,8.879678350641823,0.0016988437792261437,9.999243717309765,2.5036509501731596,5.425031850116437,5.879316491023808,9.997221439868875,4.24572288113452,2.4698016508037854,5.368717973674735,10.46737307828122,6.92731636992178,-3.0101836550012084,6.82221817663088,9.944029481938124,3.240084775022657,-5.235344244028803,5.680440216350948,9.400048123426345,5.899915935967247
-9.068932822702859,0.00016836286929543124,9.537923103219637,3.0836076979641596,-7.092131712408646,-5.896626058612168,10.004391684959415,2.850055552692298,-3.105132818422461,-8.72541802514664,9.998884495485715,2.4040805836581365,3.103844127258928,-8.173764881959416,10.000837533791689,2.5579835030538884,7.086615995910263,-5.887501180131499,10.006856257138738,2.575427714002631,8.980514092625251,0.0021277031091353565,9.998969276550184,2.5336263969275965,5.587592349160558,5.900285635044488,10.000345115469347,3.9564465744041994,2.544333609941465,5.625554295690884,10.420184636520636,6.647976781958859,-3.0346505483726203,6.947355753997945,9.953078745666177,3.151029078719016,-5.410441071392385,5.753752263516015,9.522727325397751,5.402228739932307
-9.160185231131223,0.00015585035822805306,9.62008486849934,3.0444029917470283,-7.205605009877482,-5.896338882716582,10.004564165816555,2.815770317346527,-3.1052271201682218,-8.82066576715497,9.998978812623196,2.3509919290501067,3.1029246459363895,-8.276839291384848,10.003273648429348,2.595485316614421,7.188898996527512,-5.888749155201174,9.995319939492038,2.566710691545438,9.081943647364467,0.0023842325623453895,9.998788639557628,2.5324051391413667,5.739924203844822,5.91316642844562,10.002171240116182,3.6922452291881047,2.6194958219849496,5.869310499347966,10.36994248325378,6.347701013216789,-3.0552674298989175,7.069439393781476,9.962932506177516,3.058785159084015,-5.574933703158869,5.8112114424935815,9.632854890719258,4.905655731528107
-9.25214958048886,0.0001374257115513158,9.696994412578862,2.940605144264538,-7.316767232058119,-5.896841046341738,10.004398613799474,2.7348932612868855,-3.1053190646852213,-8.912917836686193,9.999118678146806,2.2549794709262967,3.1022494721142087,-8.381197791478156,10.00521224883657,2.6215594449720556,7.290563790732934,-5.890535346757894,9.987964255999596,2.524922287223407,9.182656249096077,0.002478083341196208,9.998700110748555,2.497514634232449,5.882518514471366,5.919815238057159,10.003008605203693,3.4488533290317394,2.693292403673331,6.099898664333703,10.318530458029288,6.023583185443795,-3.072034068487453,7.188319260548157,9.972609545960964,2.9631575977497158,-5.729122621577789,5.854264426996632,9.72817597144002,4.413044814154921
-9.342986966604515,0.00011540787093673091,9.766847760971379,2.780081976550774,-7.423795156539962,-5.8979265993145304,10.003985845153045,2.609790049189133,-3.1054035579305186,-9.000579683108219,9.999273723857938,2.1221616270103656,3.101833620747732,-8.486280017341514,10.00658791481238,2.6286185051708535,7.390015084540877,-5.892725100056168,9.984171772801437,2.4465886545140036,9.281285300729563,0.00242997678046925,9.998692515403075,2.428202296041597,6.015879488984406,5.921921051850685,10.00313588995728,3.2229256215767492,2.7638266250221037,6.317288045187178,10.267755108778486,5.680188434651987,-3.0849558127438015,7.30381113271092,9.981138904004741,2.8581841454334684,-5.873082242868155,5.884404267806233,9.806657820876893,3.9219789101271685
-9.45231965087001,8.614730090393901e-05,9.84165081394209,2.5106655579692685,-7.52499604856655,-5.899389653157895,10.003410733873844,2.4442019312974193,-3.1054774508977343,-9.082213143659024,9.999406122217945,1.953558134606001,3.101668885365204,-8.591118509956177,10.007405816532021,2.609043886171183,7.485663116840825,-5.895148680384968,9.983229049715142,2.3315090899429975,9.399542200645989,0.0022079380085279743,9.998773762034368,2.2931165200037302,6.14052355623482,5.921010713647269,10.00280235350647,3.011854510620867,2.8296015935951124,6.521660259326836,10.219108553838891,5.325504921301933,-3.0961016009375175,7.440713057398864,9.989428672078994,2.623168724236098,-6.004951953017282,5.903618802380259,9.868603088279706,3.441098405042576
-9.534557229238768,6.437792122104419e-05,9.890318332988137,2.2639396643791585,-7.61876822364472,-5.901026667835754,10.002751687979211,2.238564720951429,-3.105537823327509,-9.156455247421325,9.999491453481678,1.7543003553749257,3.101741254138096,-8.694644036773191,10.007688771764787,2.562822565669125,7.5759947006218695,-5.897634890050621,9.984419781183353,2.1819683301568955,9.488090803376439,0.0019310624367941186,9.99889395744,2.1189604125525534,6.2569528347935295,5.918599953329437,10.00225529787951,2.809731261718455,2.889429533268159,6.713316403622107,10.17383316028501,4.964591080259505,-3.1016924211763106,7.539893556172888,9.994216284906091,2.3345986886947765,-6.12512764386297,5.914284332677051,9.91587753126697,3.056083866627152
-9.610690893723858,4.682918092954552e-05,9.928711888891293,1.999631920609389,-7.723056692264153,-5.903032981760769,10.001921989411386,1.9233188139146087,-3.1055823316813345,-9.222216592966408,9.999560226354486,1.5295186299040593,3.1021386068943357,-8.820338638094332,10.007333253903068,2.4474942833160265,7.67937780773707,-5.900590176215769,9.987726415488718,1.9482619495576843,9.56782487013424,0.0015931883213338338,9.999052799880245,1.852383112043314,6.365425942436207,5.915794759552893,10.00167390078263,2.628993755751177,2.942233546286853,6.8925927689685516,10.133080568323349,4.59921912931981,-3.104950396143337,7.625876133554017,9.997448061595696,1.9556296736680234,-6.235868969321649,5.9188331846033595,9.95046215036222,2.766209033557661
-9.679634513369956,3.417927519268944e-05,9.957320674481156,1.7329938353632548,-7.794301683971963,-5.90444546705044,10.001320745677175,1.6354228643577207,-3.105609831554682,-9.278671021054341,9.999647688185478,1.2938263449721108,3.1026397348890873,-8.915500006815542,10.006586234633183,2.3071273423481937,7.752816916142368,-5.902654353849563,9.990924105137898,1.7238571747381906,9.635046514487897,0.0012195400191238129,9.99924232337659,1.4933607259503623,6.46823530372794,5.912901122850468,10.001104854487846,2.526625968565248,2.9871476329797058,7.0598681473656475,10.097820790873213,4.2419780495189015,-3.1064384624594843,7.695990553679689,9.999263583423119,1.5659353213910205,-6.339260599507061,5.91965106162614,9.974340025948699,2.539969679877849
-9.740454466362321,2.5736271430957973e-05,9.977106026512503,1.467449612774036,-7.8537923547474575,-5.905580407616114,10.000821026445129,1.342384152271221,-3.1056236124617813,-9.32579772813231,9.99975278689205,1.0657298825868202,3.103223461633966,-9.004606058274975,10.005575219892535,2.145026788308224,7.816804224098637,-5.904341708591175,9.993985657519172,1.476916477777064,9.68695113185385,0.0008388527851554739,9.999450914554693,1.1158530039112264,6.568516249174202,5.910124127425387,10.000578289486818,2.5024521860850513,3.0241457206061777,7.215690171789667,10.06830033094033,3.904526388693129,-3.1066112641891337,7.752342421201402,9.999980270028502,1.2675169475995232,-6.434269515475024,5.918347878036277,9.989514374634235,2.264490597081501
-9.792604628101154,2.073757641410583e-05,9.989544101920703,1.2172635669232608,-7.901887360777437,-5.906370853530768,10.000454181638222,1.0668561473728366,-3.1056324401961404,-9.364371690720711,9.999858090886528,0.8691786491164462,3.1038204852901794,-9.08680292433483,10.004435667636105,1.9618077549495685,7.870577261366781,-5.905607930752216,9.99653035482185,1.216840274674944,9.725536755037465,0.0004981310235606289,9.999649430544565,0.8289213875210679,6.669403586557581,5.907668834935623,10.000124332982397,2.556515296025976,3.053411718158468,7.360648685461075,10.044584814052023,3.588454443318917,-3.10583789990002,7.798619521512018,9.99988232605457,1.0622115819958373,-6.519622103673823,5.915761412736123,9.997891625321001,2.0435128709873074
-9.836135089571453,2.200845508156454e-05,9.996414186365529,0.9918354004153517,-7.93991550112178,-5.906823014798384,10.000223667584695,0.8457037583770549,-3.1056384861038424,-9.395853830417591,9.99994108151365,0.7111545302163894,3.1043668885887823,-9.161233014632629,10.003297150517364,1.7560211408559196,7.914467915293344,-5.906461328576097,9.998350078737133,0.9860724023485654,9.760659526196175,0.00017921438213165414,9.999847371458063,0.6001202773104534,6.773988193284435,5.905738496563039,9.999772820560516,2.6791670134975303,3.0751694045900715,7.495168324623717,10.0267021031819,3.277118917624228,-3.1044460572634804,7.838516685467247,9.999221583224793,0.9495731988211878,-6.617630799911921,5.91153282395741,10.001305587140147,1.9091366936064194
-9.871774847195733,2.6386824387057298e-05,9.99948583098861,0.8035684326445197,-7.970281730088757,-5.9070635594344365,10.000079020483492,0.6805422947193136,-3.105638802396631,-9.42163973349583,9.99998855431762,0.5823358796961707,3.1048249371397922,-9.226959877665827,10.002259158086197,1.5274641375239058,7.949631195628282,-5.906962918763846,9.999424717955874,0.7757636626657872,9.78276242388953,1.7773559395961133e-05,9.999953761743347,0.5202040497859816,6.882809737972934,5.9044312220596,9.999536652472191,2.746944217945179,3.090210315456524,7.617468398781432,10.014142306006214,2.916845443253902,-3.102695169607451,7.875728551682531,9.998200709416125,0.9291159611658933,-6.6935475436019995,5.907948049804202,10.000320795477323,1.9022853790771697
-9.900757049012155,2.6006833341591494e-05,10.000364644685549,0.6521859232661436,-7.994918004656843,-5.90717714140423,9.999998586624182,0.5564274547655996,-3.105639284616952,-9.442213963893945,10.000003761157602,0.4315714267558697,3.105176890775654,-9.283280579353814,10.001393073248737,1.2896467565332281,7.98353329231702,-5.907233510553152,10.000004791668188,0.5941387222841111,9.80313268371581,-6.807202106396686e-05,10.000015126297672,0.5046383877799291,6.992510044805366,5.90368403168547,9.999402771048288,2.72497776787055,3.0998019859953283,7.727182713657757,10.00594449217188,2.6190776891761933,-3.1008096574607014,7.9139496299596095,9.996997012664085,1.0005124775605472,-6.770068221228185,5.904575640685989,9.997423054540004,1.934676844105938
-9.924184831956547,1.8343341313664618e-05,10.000332231492045,0.5105962290703562,-8.015101252609186,-5.90722171056515,9.99996936832257,0.44907800731388237,-3.1056328524461962,-9.455118634862279,10.000003178461101,0.214707384478328,3.105426149494233,-9.330268018872143,10.000735961217936,1.063097395815458,8.004795384769935,-5.9072862783514,10.000132264261847,0.47759733867476867,9.823430984108263,-9.569607358850932e-05,10.000041121099603,0.5108946925522493,7.100434075478562,5.903409622149513,9.999354159828552,2.669295721675827,3.1052781700430323,7.827057558642705,10.001084814570156,2.401477762296919,-3.09900761921599,7.956815852139053,9.995783172377447,1.1550731638946234,-6.848277262392212,5.9016029410382025,9.993472552399385,1.985458551064871
-9.94043266796681,8.233858687772133e-06,10.000131669326331,0.2907855004181437,-8.029752935985028,-5.907236376376174,9.999974083509198,0.2694861621225315,-3.1056231757058366,-9.460395333893077,10.000000283566807,0.06324199448928848,3.105578596303726,-9.36869620168744,10.000288732232868,0.8641045754070827,8.022082856593837,-5.907288398641841,10.000094666540713,0.37622036525646113,9.843988695592387,-9.05309642979603e-05,10.00005133532725,0.5166301544825267,7.205859598237324,5.903501775419259,9.999372089327005,2.599416633532502,3.10786927323731,7.920012798688601,9.998613703412696,2.2627376294524955,-3.0974380104604466,8.006614375437387,9.994680732870064,1.3399635650341082,-6.9286685692206476,5.899156885307199,9.989165079819262,2.0422504725124973
-9.948090451059016,2.1096613870095983e-06,10.000025838841745,0.10682444733502804,-8.036913194894536,-5.907240193721143,9.999992256025024,0.10052098087230374,-3.1056209297073405,-9.461379038871465,9.999999588036296,0.0,3.105643239191719,-9.399867214009959,10.000025966556567,0.7002222154770382,8.033759178948944,-5.907270277852873,10.000028103832609,0.20190598943201848,9.864649737985658,-7.612747757948033e-05,10.000064068682091,0.5139703270940585,7.308160459901487,5.903854082212517,9.999436391784178,2.512065482113272,3.108365007109312,8.008935090053198,9.99790070707023,2.19376398651563,-3.0961699997752805,8.064054963095986,9.993751739826202,1.5332636456367932,-7.01141249089861,5.8973305181071485,9.985098708315244,2.1002003153419535
-9.950170442775216,2.413826020224935e-07,9.999997181702293,0.012542456232562173,-8.038831582092795,-5.907240822742781,10.000000021467269,0.01053020273782225,-3.1056209297073405,-9.461379038871465,9.999999588036296,0.0,3.1055879322630937,-9.425153134951504,9.999860133468909,0.5685593462257262,8.03882710578577,-5.907247113393026,10.000004167808488,0.0615921572080845,9.889848117240641,-5.41078090822379e-05,10.000072867910399,0.4904088635629819,7.406510961563795,5.904370150426881,9.999528868950788,2.401530788131128,3.1073850736513062,8.09612382034734,9.99844301852047,2.172936095782489,-3.0950696304999314,8.14674427318292,9.992892154626963,1.7742339867460502,-7.096322206670132,5.896171444817932,9.981734827000588,2.1462786571792773
-9.950257575583112,1.6305868833940278e-07,9.999995981253639,0.0,-8.038891373636098,-5.907240842203947,10.000000264556483,0.0,-3.1056209297073405,-9.461379038871465,9.999999588036296,0.0,3.105442601108377,-9.444655118963702,9.999744635457105,0.39116289899059514,8.039773174535188,-5.907241737784503,10.000000162458933,0.0,9.908847759076123,-3.311781125243298e-05,10.000068224017076,0.4578010634699864,7.499956954084384,5.9049673568303485,9.999635008684619,2.266866765134566,3.105483137845772,8.183271351030522,9.999792396286347,2.1927335015195815,-3.094606133959508,8.22134093713035,9.992477749162424,1.951984884374872,-7.182774163611991,5.895671439836354,9.979366501685679,2.175187775505707
-9.950257575583112,1.6305868833940278e-07,9.999995981253639,0.0,-8.038891373636098,-5.907240842203947,10.000000264556483,0.0,-3.1056209297073405,-9.461379038871465,9.999999588036296,0.0,3.105491904171053,-9.455767516453886,9.999844750608858,0.17516173114674796,8.039773174535188,-5.907241737784503,10.000000162458933,0.0,9.926301702950317,-1.3052130292110268e-05,10.000050713233676,0.40857868210494186,7.58754404576218,5.905575040052151,9.999742030085576,2.1088563785451067,3.1031703555101013,8.271766785437116,10.001534000071143,2.235124237314429,-3.094504752288911,8.302558783588783,9.992311066933832,2.104259059537285,-7.269995282097925,5.895799147958647,9.97820745044501,2.181707297977895
-9.950257575583112,1.6305868833940278e-07,9.999995981253639,0.0,-8.038891373636098,-5.907240842203947,10.000000264556483,0.0,-3.1056209297073405,-9.461379038871465,9.999999588036296,0.0,3.1056033256507307,-9.459809727212473,9.999980737349173,0.04192100960425177,8.039773174535188,-5.907241737784503,10.000000162458933,0.0,9.94042644523516,-2.631866324710941e-06,10.000027478910612,0.28229828436545573,7.687394087931425,5.906263691595046,9.999856908004308,1.878744872306414,3.1008032549904305,8.361971708378707,10.003374132485094,2.2767243945804725,-3.0947413827278747,8.389287586497293,9.992383817296632,2.2267604676269688,-7.356921561681133,5.896468141505589,9.978263970734515,2.159740465849038
-9.950257575583112,1.6305868833940278e-07,9.999995981253639,0.0,-8.038891373636098,-5.907240842203947,10.000000264556483,0.0,-3.1056209297073405,-9.461379038871465,9.999999588036296,0.0,3.105619961473322,-9.460336202093645,10.000000708479263,0.0,8.039773174535188,-5.907241737784503,10.000000162458933,0.0,9.94855235484478,-2.3699291642999812e-07,10.000008773310615,0.12942039582615825,7.758379431597246,5.906709293816396,9.999920969395816,1.6666799720177916,3.0986430180451494,8.453688226649257,10.0050943309404,2.3089767789676237,-3.0952799964407753,8.480233266194045,9.992677944056386,2.314560701537148,-7.442344650872243,5.897565905220576,9.979420080585584,2.1070484892773593
-9.950257575583112,1.6305868833940278e-07,9.999995981253639,0.0,-8.038891373636098,-5.907240842203947,10.000000264556483,0.0,-3.1056209297073405,-9.461379038871465,9.999999588036296,0.0,3.105619961473322,-9.460336202093645,10.000000708479263,0.0,8.039773174535188,-5.907241737784503,10.000000162458933,0.0,9.951331547888861,-2.820893427702518e-07,10.000001079429317,0.02233837645001325,7.820494831352892,5.907036741001569,9.999964876360007,1.4372375963090491,3.0968819000913763,8.546399418753076,10.006529887569101,2.324634647321004,-3.0960730983198115,8.573940432572993,9.99316657983675,2.364617598018504,-7.525024114273532,5.898962737369112,9.981477461827291,2.023842384549865
-9.950257575583112,1.6305868833940278e-07,9.999995981253639,0.0,-8.038891373636098,-5.907240842203947,10.000000264556483,0.0,-3.1056209297073405,-9.461379038871465,9.999999588036296,0.0,3.105619961473322,-9.460336202093645,10.000000708479263,0.0,8.039773174535188,-5.907241737784503,10.000000162458933,0.0,9.951534092375024,-2.8845835596160844e-07,10.000000514084231,0.0,7.873281292268495,5.907242584805471,9.999990463636852,1.2036635076447868,3.0956411828579884,8.639319854687228,10.007573629949505,2.318102258136173,-3.0970665528652273,8.668872994799841,9.993819276785704,2.3757745927016,-7.622701183951173,5.900913877991222,9.98492035890203,1.8793447653712585
-9.950257575583112,1.6305868833940278e-07,9.999995981253639,0.0,-8.038891373636098,-5.907240842203947,10.000000264556483,0.0,-3.1056209297073405,-9.461379038871465,9.999999588036296,0.0,3.105619961473322,-9.460336202093645,10.000000708479263,0.0,8.039773174535188,-5.907241737784503,10.000000162458933,0.0,9.951534092375024,-2.8845835596160844e-07,10.000000514084231,0.0,7.917036204863444,5.9073404815606105,9.999996000254923,0.9884757177799675,3.0949834492873425,8.731489617713502,10.008168690709246,2.2861856946490673,-3.098198531096162,8.763455075917086,9.994590924528543,2.3472667668487928,-7.694989631369662,5.902476990507429,9.988025431364564,1.7354252950419655
-9.950257575583112,1.6305868833940278e-07,9.999995981253639,0.0,-8.038891373636098,-5.907240842203947,10.000000264556483,0.0,-3.1056209297073405,-9.461379038871465,9.999999588036296,0.0,3.105619961473322,-9.460336202093645,10.000000708479263,0.0,8.039773174535188,-5.907241737784503,10.000000162458933,0.0,9.951534092375024,-2.8845835596160844e-07,10.000000514084231,0.0,7.952757046869319,5.907358773170361,9.999988754704479,0.8031192134263714,3.0949199620524332,8.821840511565888,10.008303847215942,2.226682232722142,-3.0994034803385535,8.856110678912959,9.995428301312932,2.2795802351604837,-7.761073441047757,5.903914530628814,9.991139183282774,1.5697446661207708
-9.950257575583112,1.6305868833940278e-07,9.999995981253639,0.0,-8.038891373636098,-5.907240842203947,10.000000264556483,0.0,-3.1056209297073405,-9.461379038871465,9.999999588036296,0.0,3.105619961473322,-9.460336202093645,10.000000708479263,0.0,8.039773174535188,-5.907241737784503,10.000000162458933,0.0,9.951534092375024,-2.8845835596160844e-07,10.000000514084231,0.0,7.981745849483293,5.907330127414632,9.99998325920834,0.6518817564304592,3.0954084678000564,8.909243856306892,10.008002201909903,2.138910013189417,-3.100617033136577,8.945291307751662,9.996287947212965,2.174369384036353,-7.820127482080679,5.905130826838792,9.99398578910745,1.3841570326292134
-9.950257575583112,1.6305868833940278e-07,9.999995981253639,0.0,-8.038891373636098,-5.907240842203947,10.000000264556483,0.0,-3.1056209297073405,-9.461379038871465,9.999999588036296,0.0,3.105619961473322,-9.460336202093645,10.000000708479263,0.0,8.039773174535188,-5.907241737784503,10.000000162458933,0.0,9.951534092375024,-2.8845835596160844e-07,10.000000514084231,0.0,8.005150797636508,5.907287028946997,9.99998737676631,0.5096965065371916,3.096364083229527,8.99257633876344,10.007330838028686,2.0237267548917472,-3.101775289201348,9.029611335221507,9.997133980039676,2.037311599892818,-7.871510946295933,5.906069899164055,9.99635534065279,1.187356858755618
-9.950257575583112,1.6305868833940278e-07,9.999995981253639,0.0,-8.038891373636098,-5.907240842203947,10.000000264556483,0.0,-3.1056209297073405,-9.461379038871465,9.999999588036296,0.0,3.105619961473322,-9.460336202093645,10.000000708479263,0.0,8.039773174535188,-5.907241737784503,10.000000162458933,0.0,9.951534092375024,-2.8845835596160844e-07,10.000000514084231,0.0,8.0213514827583,5.907255319177906,9.999995740111045,0.28941004915724566,3.097666021967162,9.070779931554883,10.006378625171653,1.8833755952141433,-3.1028266122433874,9.107874809013497,9.9979175813528,1.8717803895518907,-7.915044605318677,5.9067227934398465,9.998133175749974,0.9931886061124997
-9.950257575583112,1.6305868833940278e-07,9.999995981253639,0.0,-8.038891373636098,-5.907240842203947,10.000000264556483,0.0,-3.1056209297073405,-9.461379038871465,9.999999588036296,0.0,3.105619961473322,-9.460336202093645,10.000000708479263,0.0,8.039773174535188,-5.907241737784503,10.000000162458933,0.0,9.951534092375024,-2.8845835596160844e-07,10.000000514084231,0.0,8.02896081291993,5.907244560316906,9.999999135077552,0.10581580196067689,3.0991740409774544,9.142913427307368,10.005245871902758,1.7209401325038283,-3.103927230531139,9.195452537578129,9.998747071184376,1.6243985511961743,-7.959096153061447,5.907172730590407,9.99950245775001,0.7760157901854841
-9.950257575583112,1.6305868833940278e-07,9.999995981253639,0.0,-8.038891373636098,-5.907240842203947,10.000000264556483,0.0,-3.1056209297073405,-9.461379038871465,9.999999588036296,0.0,3.105619961473322,-9.460336202093645,10.000000708479263,0.0,8.039773174535188,-5.907241737784503,10.000000162458933,0.0,9.951534092375024,-2.8845835596160844e-07,10.000000514084231,0.0,8.031013842305573,5.9072424916680415,9.999999871699163,0.01219822643612548,3.100739288452529,9.208101587181218,10.004044076359323,1.5363926838082478,-3.1046070793928187,9.256011223008477,9.999256921793062,1.4019318189273031,-7.9871607494094405,5.907308275875383,10.000015862379703,0.6321033287098241
-9.950257575583112,1.6305868833940278e-07,9.999995981253639,0.0,-8.038891373636098,-5.907240842203947,10.000000264556483,0.0,-3.1056209297073405,-9.461379038871465,9.999999588036296,0.0,3.105619961473322,-9.460336202093645,10.000000708479263,0.0,8.039773174535188,-5.907241737784503,10.000000162458933,0.0,9.951534092375024,-2.8845835596160844e-07,10.000000514084231,0.0,8.031097428545024,5.907242407661279,9.99999990164337,0.0,3.1022184711114353,9.265528506133395,10.002881297694588,1.3342653357564944,-3.1050994234043605,9.30755194367024,9.999630269724543,1.1759294512241456,-8.009505881482754,5.907319201469216,10.000155488163582,0.47075223652386405
-9.950257575583112,1.6305868833940278e-07,9.999995981253639,0.0,-8.038891373636098,-5.907240842203947,10.000000264556483,0.0,-3.1056209297073405,-9.461379038871465,9.999999588036296,0.0,3.105619961473322,-9.460336202093645,10.000000708479263,0.0,8.039773174535188,-5.907241737784503,10.000000162458933,0.0,9.951534092375024,-2.8845835596160844e-07,10.000000514084231,0.0,8.031097428545024,5.907242407661279,9.99999990164337,0.0,3.103493485755481,9.314703199306544,10.001857982516437,1.1264668300271263,-3.1054169186921707,9.350265110609877,9.999871685363145,0.9640151385727612,-8.023729851053075,5.9072813862659395,10.000101603902996,0.23968783122245027
-9.950257575583112,1.6305868833940278e-07,9.999995981253639,0.0,-8.038891373636098,-5.907240842203947,10.000000264556483,0.0,-3.1056209297073405,-9.461379038871465,9.999999588036296,0.0,3.105619961473322,-9.460336202093645,10.000000708479263,0.0,8.039773174535188,-5.907241737784503,10.000000162458933,0.0,9.951534092375024,-2.8845835596160844e-07,10.000000514084231,0.0,8.031097428545024,5.907242407661279,9.99999990164337,0.0,3.1044809146650083,9.355760968040283,10.001040157009806,0.9308069049652246,-3.1055827852297346,9.38507118093688,9.999996628476424,0.7820043886749618,-8.029731533575493,5.907249368790416,10.000019217267536,0.07566549847761019
-9.950257575583112,1.6305868833940278e-07,9.999995981253639,0.0,-8.038891373636098,-5.907240842203947,10.000000264556483,0.0,-3.1056209297073405,-9.461379038871465,9.999999588036296,0.0,3.105619961473322,-9.460336202093645,10.000000708479263,0.0,8.039773174535188,-5.907241737784503,10.000000162458933,0.0,9.951534092375024,-2.8845835596160844e-07,10.000000514084231,0.0,8.031097428545024,5.907242407661279,9.99999990164337,0.0,3.105151233925819,9.389472709805556,10.000446294986261,0.760172724860657,-3.1056337373851526,9.413274067553267,10.000035283564605,0.6336368898143735,-8.031009047095925,5.907241224458751,9.999996683147993,0.0036184048795568965
-9.950257575583112,1.6305868833940278e-07,9.999995981253639,0.0,-8.038891373636098,-5.907240842203947,10.000000264556483,0.0,-3.1056209297073405,-9.461379038871465,9.999999588036296,0.0,3.105619961473322,-9.460336202093645,10.000000708479263,0.0,8.039773174535188,-5.907241737784503,10.000000162458933,0.0,9.951534092375024,-2.8845835596160844e-07,10.000000514084231,0.0,8.031097428545024,5.907242407661279,9.99999990164337,0.0,3.1055236842261915,9.416944107150186,10.000090842061208,0.6184560955780465,-3.105596033103738,9.43598424419436,10.00000711866317,0.4927038650089644,-8.031022531472365,5.907241138493907,9.999996445296423,0.0
-9.950257575583112,1.6305868833940278e-07,9.999995981253639,0.0,-8.038891373636098,-5.907240842203947,10.000000264556483,0.0,-3.1056209297073405,-9.461379038871465,9.999999588036296,0.0,3.105619961473322,-9.460336202093645,10.000000708479263,0.0,8.039773174535188,-5.907241737784503,10.000000162458933,0.0,9.951534092375024,-2.8845835596160844e-07,10.000000514084231,0.0,8.031097428545024,5.907242407661279,9.99999990164337,0.0,3.1056452221638473,9.438783403739803,9.999973203771413,0.45899730606741157,-3.1055659532284774,9.451522256656652,9.999977895841944,0.27439621972743794,-8.031022531472365,5.907241138493907,9.999996445296423,0.0
-9.950257575583112,1.6305868833940278e-07,9.999995981253639,0.0,-8.038891373636098,-5.907240842203947,10.000000264556483,0.0,-3.1056209297073405,-9.461379038871465,9.999999588036296,0.0,3.105619961473322,-9.460336202093645,10.000000708479263,0.0,8.039773174535188,-5.907241737784503,10.000000162458933,0.0,9.951534092375024,-2.8845835596160844e-07,10.000000514084231,0.0,8.031097428545024,5.907242407661279,9.99999990164337,0.0,3.105638447148502,9.454653913147919,9.999981980882385,0.18278778741832688,-3.1056024264927045,9.458653967382217,9.999991584330868,0.09688951904591057,-8.031022531472365,5.907241138493907,9.999996445296423,0.0
-9.950257575583112,1.6305868833940278e-07,9.999995981253639,0.0,-8.038891373636098,-5.907240842203947,10.000000264556483,0.0,-3.1056209297073405,-9.461379038871465,9.999999588036296,0.0,3.105619961473322,-9.460336202093645,10.000000708479263,0.0,8.039773174535188,-5.907241737784503,10.000000162458933,0.0,9.951534092375024,-2.8845835596160844e-07,10.000000514084231,0.0,8.031097428545024,5.907242407661279,9.99999990164337,0.0,3.1056204598898214,9.4589152609203,9.999999945720317,0.04542633868943832,-3.1056202631800307,9.460469857901675,9.999999757440747,0.009290643239233246,-8.031022531472365,5.907241138493907,9.999996445296423,0.0
-9.950257575583112,1.6305868833940278e-07,9.999995981253639,0.0,-8.038891373636098,-5.907240842203947,10.000000264556483,0.0,-3.1056209297073405,-9.461379038871465,9.999999588036296,0.0,3.105619961473322,-9.460336202093645,10.000000708479263,0.0,8.039773174535188,-5.907241737784503,10.000000162458933,0.0,9.951534092375024,-2.8845835596160844e-07,10.000000514084231,0.0,8.031097428545024,5.907242407661279,9.99999990164337,0.0,3.105617604115154,9.459507243411116,10.00000278513346,0.0,-3.1056207620393,9.460520596870134,9.999999986070158,0.0,-8.031022531472365,5.907241138493907,9.999996445296423,0.0
-9.950257575583112,1.6305868833940278e-07,9.999995981253639,0.0,-8.038891373636098,-5.907240842203947,10.000000264556483,0.0,-3.1056209297073405,-9.461379038871465,9.999999588036296,0.0,3.105619961473322,-9.460336202093645,10.000000708479263,0.0,8.039773174535188,-5.907241737784503,10.000000162458933,0.0,9.951534092375024,-2.8845835596160844e-07,10.000000514084231,0.0,8.031097428545024,5.907242407661279,9.99999990164337,0.0,3.105617604115154,9.459507243411116,10.00000278513346,0.0,-3.1056207620393,9.460520596870134,9.999999986070158,0.0,-8.031022531472365,5.907241138493907,9.999996445296423,0.0
-9.950257575583112,1.6305868833940278e-07,9.999995981253639,0.0,-8.038891373636098,-5.907240842203947,10.000000264556483,0.0,-3.1056209297073405,-9.461379038871465,9.999999588036296,0.0,3.105619961473322,-9.460336202093645,10.000000708479263,0.0,8.039773174535188,-5.907241737784503,10.000000162458933,0.0,9.951534092375024,-2.8845835596160844e-07,10.000000514084231,0.0,8.031097428545024,5.907242407661279,9.99999990164337,0.0,3.105617604115154,9.459507243411116,10.00000278513346,0.0,-3.1056207620393,9.460520596870134,9.999999986070158,0.0,-8.031022531472365,5.907241138493907,9.999996445296423,0.0
-9.950257575583112,1.6305868833940278e-07,9.999995981253639,0.0,-8.038891373636098,-5.907240842203947,10.000000264556483,0.0,-3.1056209297073405,-9.461379038871465,9.999999588036296,0.0,3.105619961473322,-9.460336202093645,10.000000708479263,0.0,8.039773174535188,-5.907241737784503,10.000000162458933,0.0,9.951534092375024,-2.8845835596160844e-07,10.000000514084231,0.0,8.031097428545024,5.907242407661279,9.99999990164337,0.0,3.105617604115154,9.459507243411116,10.00000278513346,0.0,-3.1056207620393,9.460520596870134,9.999999986070158,0.0,-8.031022531472365,5.907241138493907,9.999996445296423,0.0
-9.950257575583112,1.6305868833940278e-07,9.999995981253639,0.0,-8.038891373636098,-5.907240842203947,10.000000264556483,0.0,-3.1056209297073405,-9.461379038871465,9.999999588036296,0.0,3.105619961473322,-9.460336202093645,10.000000708479263,0.0,8.039773174535188,-5.907241737784503,10.000000162458933,0.0,9.951534092375024,-2.8845835596160844e-07,10.000000514084231,0.0,8.031097428545024,5.907242407661279,9.99999990164337,0.0,3.105617604115154,9.459507243411116,10.00000278513346,0.0,-3.1056207620393,9.460520596870134,9.999999986070158,0.0,-8.031022531472365,5.907241138493907,9.999996445296423,0.0
-9.950257575583112,1.6305868833940278e-07,9.999995981253639,0.0,-8.038891373636098,-5.907240842203947,10.000000264556483,0.0,-3.1056209297073405,-9.461379038871465,9.999999588036296,0.0,3.105619961473322,-9.460336202093645,10.000000708479263,0.0,8.039773174535188,-5.907241737784503,10.000000162458933,0.0,9.951534092375024,-2.8845835596160844e-07,10.000000514084231,0.0,8.031097428545024,5.907242407661279,9.99999990164337,0.0,3.105617604115154,9.459507243411116,10.00000278513346,0.0,-3.1056207620393,9.460520596870134,9.999999986070158,0.0,-8.031022531472365,5.907241138493907,9.999996445296423,0.0
-9.950257575583112,1.6305868833940278e-07,9.999995981253639,0.0,-8.038891373636098,-5.907240842203947,10.000000264556483,0.0,-3.1056209297073405,-9.461379038871465,9.999999588036296,0.0,3.105619961473322,-9.460336202093645,10.000000708479263,0.0,8.039773174535188,-5.907241737784503,10.000000162458933,0.0,9.951534092375024,-2.8845835596160844e-07,10.000000514084231,0.0,8.031097428545024,5.907242407661279,9.99999990164337,0.0,3.105617604115154,9.459507243411116,10.00000278513346,0.0,-3.1056207620393,9.460520596870134,9.999999986070158,0.0,-8.031022531472365,5.907241138493907,9.999996445296423,0.0


==> figs/tikz_data/sample_trajectories_our_approach.csv <==
x1,y1,z1,v1,x2,y2,z2,v2,x3,y3,z3,v3,x4,y4,z4,v4,x5,y5,z5,v5,x6,y6,z6,v6,x7,y7,z7,v7,x8,y8,z8,v8,x9,y9,z9,v9,x10,y10,z10,v10
-9.98690436945806,-0.0035657181701481203,9.997643203776976,0.1769645900871221,-8.144141697478688,-5.884072134012025,10.001759738042935,0.35894140717270556,-3.1421262151918263,-9.49195530079075,10.003215470444152,0.28099113475333704,3.078110368780987,-9.488727168890195,9.997107192400176,0.12538073397200922,8.055750149783805,-5.858168536637451,10.002730180090271,0.04002784617163272,10.019117101484106,-0.020323850626213006,10.002369605844786,0.2811232517759485,8.14572688586545,5.943832486635518,9.995167858420722,0.3922625856595696,3.078522901971923,9.480279678250588,9.997113425113529,0.08223097275774695,-3.0695352268804723,9.499605437432665,10.000943621472825,0.18047455520822533,-8.054306186087802,5.8628916665587125,9.991883942811363,0.10567025143642016
-9.98207857121159,-0.0023314593510369054,9.99748860355214,0.15546109770416194,-8.140873533965145,-5.882769278306487,10.001280519670432,0.35120012367248576,-3.1399130451588624,-9.490300589800633,10.002941529625618,0.2743974675674827,3.077712033851328,-9.485342273792321,9.997770591051797,0.10632074908283784,8.055750149783805,-5.858168536637451,10.002730180090271,0.04002784617163272,10.011313201796053,-0.018504456401070433,10.001291890703254,0.2579595042257191,8.142609929057624,5.941512050359696,9.994934735064094,0.3862793413214018,3.0781151566176703,9.479608715238403,9.997237305203775,0.07676737434736484,-3.069622889365171,9.496135221165325,10.000924180223338,0.16673541184017013,-8.052328950595763,5.859768476694713,9.994644058477164,0.07975530214745333
-9.979207992067304,-0.001565410628381921,9.997466086666488,0.14173876534940913,-8.137670030678686,-5.881505032003367,10.000831974634703,0.3433953157984424,-3.135576000092065,-9.48719555481232,10.002451731669304,0.2612801183962559,3.0775203082079035,-9.483395929373902,9.9982133686371,0.09431053842958163,8.056574163390312,-5.857533219739137,10.003277254732527,0.03896030662946989,10.008863041280932,-0.017901503266896372,10.000989506872315,0.2503082693098038,8.136547888243884,5.936941443499719,9.994538248323687,0.37386848680999696,3.0767177625755213,9.477419346010583,9.99778073873027,0.056367108155717514,-3.0697770467461796,9.49293841512562,10.00094151874462,0.15339983150606376,-8.052062328813323,5.859250390155181,9.995153872259197,0.07513221477459572
-9.974258959810575,-0.00016788466196998827,9.997584021658291,0.11582974812546826,-8.131460665906015,-5.879092055338463,10.00002407703438,0.32763299749547947,-3.1313644582900904,-9.484357856319116,10.00203640507197,0.24829426273379698,3.077445398606911,-9.482511959529308,9.998433438415702,0.08852315090105,8.05688784487951,-5.857372012838903,10.003443815419555,0.03910319757173086,10.00648818817183,-0.01730132058361165,10.00071376341774,0.2426961211707187,8.130721238792184,5.932473620792001,9.994231917425592,0.36093898323954987,3.0761527900812213,9.47660472399936,9.998073043738886,0.04712879539731227,-3.069992523324901,9.490008609184317,10.000990985478673,0.14049896108411294,-8.05164929546664,5.858315106298158,9.996131356877514,0.06651536867416635
-9.974258959810575,-0.00016788466196998827,9.997584021658291,0.11582974812546826,-8.122651543994282,-5.87575920515789,9.999027450030965,0.30375735168750423,-3.129307931312289,-9.483037181492799,10.001855625531835,0.24186717439250924,3.077299715291812,-9.480201025802453,9.999083400878307,0.0720702671955342,8.057933213425134,-5.85702989982343,10.003898349334474,0.040634175797173294,9.999812630447243,-0.015522965384462697,10.000036790632564,0.22016882274272853,8.11979762857397,5.923884599739634,9.9938760663974,0.3338739865135331,3.0759020864688367,9.47626324703028,9.99822282017299,0.04277684299966139,-3.0702642934945765,9.487338783097156,10.001068298830601,0.12806648196784723,-8.051389336438692,5.857509534453064,9.997053136161169,0.05886198712345242
-9.972162011677273,0.0004646959065576501,9.997711763480682,0.10366817164855313,-8.117121442838851,-5.873725850390138,9.998500902851276,0.2878078820936721,-3.1252972009362683,-9.480587703171103,10.00154502252796,0.22917250694196906,3.077264524535813,-9.478931225856865,9.999504963572306,0.06189770484374815,8.059116684993171,-5.856884912649346,10.004288673106625,0.043231750632825194,9.993801728323156,-0.01378849775298378,9.999563505108965,0.19822187056392826,8.117221942904584,5.921815614182959,9.993837725333286,0.3269134800089415,3.0756719258454988,9.475964052629973,9.998374325211913,0.03861828053322851,-3.070419757341369,9.486099012064258,10.001115966336897,0.12203539756273872,-8.051267541447231,5.8565316130654725,9.998333429695736,0.0494755230734013
-9.970304196385102,0.001054042274404936,9.99787884488004,0.09205279884146628,-8.114460172220566,-5.872764884881757,9.998277207437587,0.2798519266467221,-3.117702996002312,-9.476429305764958,10.001110055686006,0.20455107396328812,3.0772752374490957,-9.477865581135212,9.999914502451336,0.05241215492695539,8.059537909740706,-5.856877070615676,10.00440548345784,0.04422097082519645,9.99194327174289,-0.013222210402404835,9.999446675373392,0.19105731790486352,8.114709146776203,5.919779756722498,9.993818756218351,0.3198924075326603,3.0752712826965958,9.475487709543186,9.998680744455944,0.03097092956996396,-3.07058747774686,9.484921359219175,10.001168962037623,0.11613279275962594,-8.051352594490254,5.856024668969345,9.999120064629555,0.044825350008999905
-9.967944562723336,0.0018587490898492411,9.998188892387839,0.07566560587608846,-8.11186832111005,-5.871840609237038,9.998078851500164,0.27192481312907474,-3.1141280194021075,-9.474704280469824,10.000977746675442,0.19268601723891654,3.077296845201913,-9.477405969539578,10.000114196112177,0.0479452151693012,8.060415585035633,-5.856917932683077,10.004620468415707,0.04627060628725089,9.986793823060164,-0.01156444485812063,9.999205763942646,0.17010528912525316,8.107550724868116,5.913878826065426,9.993874543991938,0.2985401010114856,3.074812180134757,9.475060468297324,9.999143775686335,0.021769597446683678,-3.0715898518650375,9.479928848910662,10.00150140508501,0.08869173847170674,-8.051560739191684,5.855626787791314,9.99985447322299,0.0416161235336702
-9.967944562723336,0.0018587490898492411,9.998188892387839,0.07566560587608846,-8.099950135873133,-5.867755588858735,9.99743259749909,0.2329325268257403,-3.1107055697937467,-9.473204096987931,10.000896273670826,0.18116628035936072,3.077422127531461,-9.476303988080662,10.000690476065467,0.035809891789871436,8.061335035501578,-5.857029638649864,10.004812013883283,0.04832442159023259,9.985216630878599,-0.011026700729216484,9.999158252741077,0.16331629915376886,8.103096571798986,5.910124005789151,9.993998720195528,0.2841470380262557,3.074594981399879,9.474953447912027,9.999451420487585,0.017962181247533918,-3.0718191902157765,9.479102057250953,10.001579354325155,0.08364916178289139,-8.051883609814164,5.855332017892582,10.000537946792345,0.03988022463176012
-9.967266984141434,0.002106277641239765,9.998304705823477,0.07048534206114279,-8.093625969500316,-5.8657175238496615,9.997289826057095,0.21025352639228298,-3.105863013467537,-9.471356041800956,10.000857139963951,0.16459596648380875,3.077630336463204,-9.475589659072192,10.001229469479902,0.026112970806169422,8.061808545683586,-5.857110383437042,10.004899547848947,0.04932658355420148,9.98089040005512,-0.009462157670134776,9.999100314585952,0.14358700294217736,8.100965011998627,5.908302107166134,9.994083666561039,0.2769249395418586,3.0744443318443713,9.474977889093855,9.999755826254129,0.01680832622973052,-3.0723024183958927,9.477611360536253,10.001743184216567,0.07404907304251727,-8.052312983820272,5.855134434006357,10.001171926963503,0.039525605182840394
-9.965543885960706,0.002788429626459688,9.998680383151179,0.05584034483349233,-8.089748850975946,-5.864522641939225,9.997283322418623,0.19551316616011477,-3.1013742701952296,-9.469963462905449,10.000903003171183,0.148967018467823,3.077716484523727,-9.47543164309699,10.001400342989541,0.023628898815718433,8.063275636867708,-5.857444371571127,10.005131776942966,0.05214593447709275,9.979580150647381,-0.008957708472164804,9.99910584330213,0.13723629650286379,8.09495101006082,5.903063968436987,9.994417558986282,0.2552499053194087,3.0743563722056404,9.475124745206394,10.000055146419951,0.018246544985358274,-3.072814954597966,9.476330287884908,10.001914469629865,0.0651455868692679,-8.052565084742312,5.855070248914198,10.00147086382885,0.03979924248872638
-9.964640819051896,0.003194141974053903,9.998948846554137,0.04687385768218993,-8.087910627966064,-5.863972772632775,9.997304917967087,0.1882673609139108,-3.099957070108065,-9.469595097048773,10.000934402723264,0.14398546543806268,3.0778104202091257,-9.475311550081878,10.001566699200923,0.021629997381637543,8.064798467377742,-5.857902799909196,10.005322791014772,0.054588421604002874,9.977151087295546,-0.007975680056785428,9.999148633842175,0.12489443986400951,8.089502440061711,5.898173865574384,9.994848811548476,0.23373098793965702,3.074333664765508,9.475555284104281,10.000491095927913,0.023209368876204825,-3.0733528609195933,9.47524966428352,10.002090082850042,0.05701488438014988,-8.053139161405094,5.855007453981457,10.002033688831508,0.041068583310384384
-9.963629922303577,0.0037319351842865552,9.999368389131737,0.034816234104640395,-8.084432085723089,-5.862965398511108,9.997393292041409,0.1740568515078469,-3.0972412249008263,-9.468995074757549,10.001017937475298,0.13438789430848,3.0781355568722155,-9.475166344330344,10.002038291453218,0.019144324943242638,8.06583627750435,-5.858269498078796,10.00542984854634,0.05597226008799102,9.973969235614318,-0.006572286602763749,9.999279580212242,0.10732648839720262,8.087810054533977,5.896622082849885,9.995009790842118,0.22663025818374039,3.0743859223388412,9.475970027214345,10.000771257573954,0.027192402376371157,-3.0739124098824475,9.474360198635198,10.00226714496736,0.04976256866472863,-8.053799934738052,5.855027300970395,10.00255108283987,0.04303876306427134
-9.963379661172215,0.003892922765226791,9.999511040566732,0.031242282061019557,-8.08121306570663,-5.862077273835406,9.997532801055524,0.1602359003450284,-3.0959424450587147,-9.468761067566513,10.001069234133592,0.12977993085774606,3.078385135390532,-9.475236580240477,10.002329658282978,0.020358248837564832,8.066886753305546,-5.858680351624511,10.005602648719153,0.06050734122093987,9.971313292946064,-0.005255425289953085,9.99947411615454,0.09096709883619138,8.083096728782296,5.892202203683096,9.995534031090306,0.20565075762247753,3.074431183327226,9.476213233527156,10.000939965502628,0.03277444867288271,-3.0747847177481082,9.47336395571375,10.00253084780394,0.04085418298063382,-8.054160451362172,5.855066441131507,10.002793254240514,0.04420107956488785
-9.962871728159318,0.004323256419322209,9.999942099879581,0.022381036573909437,-8.08121306570663,-5.862077273835406,9.997532801055524,0.1602359003450284,-3.093462546665997,-9.468419137350974,10.001188406505417,0.12096532441403887,3.078658018636346,-9.475429377079859,10.002602700231982,0.023085641123988167,8.067413266779225,-5.858899854700563,10.005800294750673,0.060129000797681194,9.969818604257624,-0.004426687853465542,9.99963133712618,0.08077426148258379,8.08164474973552,5.890807227143309,9.99572051539967,0.19878712686127212,3.0745487837066947,9.476757834963685,10.001380064207913,0.03672027932164416,-3.075082656252165,9.473117302067253,10.002617432117182,0.03849905955185604,-8.055351380308997,5.85529237487292,10.003456294515772,0.0480620590059908
-9.962779285001103,0.004449702423559932,10.000085778459363,0.020255957266787448,-8.076858407992665,-5.860958220882383,9.99781729886244,0.14028291302456686,-3.093462546665997,-9.468419137350974,10.001188406505417,0.12096532441403887,3.079106483805934,-9.475932031071705,10.003243973498773,0.04268668139697726,8.068442781657206,-5.859340854647583,10.005978192644177,0.05435852368262499,9.969150300794997,-0.004027219304729852,9.999716417825477,0.07590126179876554,8.07763595183807,5.886855271888977,9.996307425941714,0.17866490295954013,3.0746832748467607,9.477569358342297,10.001833208169659,0.023281497020387634,-3.0753835393210855,9.472911404518001,10.002703071192892,0.03649041882157767,-8.055781793817856,5.855401580278614,10.003656942380228,0.04940031501977744
-9.962715554479614,0.00478040867133507,10.000512645313881,0.017434420548948025,-8.07305281506959,-5.8600803067879355,9.998170838986109,0.12134472738150816,-3.09113824566373,-9.468237361477195,10.001325503189326,0.11271106237670385,3.079421457840153,-9.476361859549966,10.003930726278703,0.04715501504687509,8.069367286079007,-5.859723318142483,10.006028380729054,0.04432494256687451,9.967965488159079,-0.00325820308427647,9.999896841352752,0.0666240397640892,8.076412715457375,5.885614887998934,9.996510500750624,0.17212811394113758,3.0746275356727124,9.47790781536385,10.00160429225937,0.030326847885091067,-3.076300259229123,9.472526536043445,10.002952921060881,0.032705010611117774,-8.056687470707663,5.8556668189855285,10.00402924944425,0.05206263819242004
-9.962761511999298,0.00487501060918835,10.000652759229974,0.01775647495247162,-8.07305281506959,-5.8600803067879355,9.998170838986109,0.12134472738150816,-3.0879389946064353,-9.468244219889021,10.001556172637798,0.10145095525803854,3.0795767121098376,-9.47657408584791,10.004330534024374,0.04841504250286635,8.070034858227563,-5.859920320269862,10.005970750860412,0.02442605317977309,9.966974691621093,-0.002529110406979768,10.000088019095395,0.05800784613180095,8.074130633272445,5.883247874661964,9.996924556096895,0.15933346164108667,3.074521355849021,9.477950577398017,10.00121215754867,0.052508624540819976,-3.076919734689417,9.472452331320165,10.003112459210827,0.032056662467507324,-8.058654456543,5.856366527667093,10.004666417526932,0.057021862511746055
-9.962947120603644,0.005041821945865246,10.000928443667103,0.019858024877373412,-8.069771581214827,-5.859426684965003,9.998571923504317,0.1035110786296291,-3.08507630574042,-9.468558319081977,10.001808246474173,0.091624302009915,3.079861777702525,-9.4768971677001,10.005139191232615,0.04317170925667873,8.070212887029353,-5.859739187964128,10.005715644903619,0.029920569769542278,9.966548914061944,-0.0021795068724539232,10.000186589054362,0.0539646287172227,8.071104783737242,5.8799766808418585,9.997557066087609,0.14088256693818127,3.0737173830271245,9.477199245336497,9.998773328103976,0.12411512011501194,-3.07754289899154,9.472513257257233,10.003265581551553,0.032702640102741674,-8.059702731884398,5.8567910220295305,10.004935646887681,0.059206117503363784
-9.963660693426096,0.005290894934307257,10.001457024847277,0.026840440545506484,-8.068789744318911,-5.85925570852291,9.998713151083704,0.09782853804110814,-3.0825391040443133,-9.46914837413862,10.002073090864808,0.0833011945163325,3.080069809530081,-9.476874738960074,10.005938865630096,0.04341210578539647,8.070007904506374,-5.859416861289502,10.005551399903851,0.05607634763117817,9.965535149169522,-0.0011901042463155621,10.000489890416635,0.04302149603060466,8.071104783737242,5.8799766808418585,9.997557066087609,0.14088256693818127,3.0732051775027145,9.476469673089841,9.997749299858299,0.1493766937610309,-3.0781673774646108,9.472700208596853,10.00341172713003,0.03432056252735242,-8.060240340086889,5.857019830589413,10.005058923498668,0.06021214638326646
-9.963903801045511,0.005336603083571872,10.001583622210248,0.028744706367919776,-8.066165302348768,-5.858874604831264,9.99915234872826,0.08161908317502756,-3.0817635236434744,-9.469401068431468,10.002162871814022,0.0808678297866353,3.0800694588100526,-9.475338093877367,10.007248025690004,0.11207408567458417,8.067218537751573,-5.856721174897821,10.005850920522601,0.23295765146249126,9.965280991966859,-0.0008799571181698269,10.00059259388918,0.03981969326270755,8.068532882286023,5.877031404048522,9.998192044257744,0.12339063788458746,3.0704498904239745,9.471587525427008,9.995215416718574,0.2941645686396445,-3.0784794087741645,9.47283813893801,10.003482064241322,0.03538611857826049,-8.061897747058289,5.857764774604663,10.005580385901249,0.06748354430762385
-9.964459963093173,0.005409416642775404,10.001829387316185,0.03249544980329983,-8.065393904419391,-5.858789403179266,9.999302508003106,0.07650701868501478,-3.0810221790727303,-9.46967990218917,10.002252953592668,0.07860542743456136,3.0799261916345833,-9.474114613946773,10.007853886413297,0.16361054077047965,8.062172576072307,-5.85238849673629,10.007695513796987,0.47474662842062654,9.964733042849517,-5.884073652910383e-06,10.000631695749686,0.033264888125947877,8.067057445453727,5.875243200579877,9.99861159441457,0.11229162728894758,3.0704498904239745,9.471587525427008,9.995215416718574,0.2941645686396445,-3.079411524764334,9.473416542146563,10.003681754957428,0.03916577113318839,-8.06245659182166,5.858021781570683,10.005909681462919,0.0722154946304877
-9.965102296544726,0.005458629988766424,10.002064705922711,0.03606654464428792,-8.063374427427094,-5.858650470580609,9.999758482975581,0.06210734713340035,-3.0789981946824243,-9.470662288555411,10.002522401405574,0.07282895379313718,3.0787123111735433,-9.466448074883257,10.011123298628224,0.4337585683710784,8.062172576072307,-5.85238849673629,10.007695513796987,0.47474662842062654,9.964473069906797,0.0005290206556591112,10.000196123203162,0.04356675687649494,8.066388489187615,5.874400295875794,9.99881912311787,0.10691671961297554,3.0670335206905195,9.464478373074696,9.99529979907565,0.5148908245449313,-3.0797200814433756,9.473660615666553,10.003744488388572,0.0405246981520476,-8.063532067510351,5.858486597900265,10.006841994002968,0.07564172360947355
-9.966209445119286,0.0054913221416904015,10.002397216639315,0.040946061486997476,-8.06177333055818,-5.858673468279793,10.00021543775581,0.049242895675868585,-3.077262486050195,-9.471841132099126,10.002786304393627,0.06851090520478952,3.0779054761628752,-9.461816703686141,10.01302806141334,0.5820612452859639,8.036900817453978,-5.831699349648905,10.017361415706414,1.301176562331679,9.964166609710867,0.0010340040805074343,9.999235026349663,0.07218233877506029,8.064644640430206,5.8720704715202965,9.999429329805237,0.09152196646244963,3.0646566505742574,9.45914910982827,9.996209155279386,0.6685247056534336,-3.080332583127732,9.474219335751508,10.00386417986292,0.04326491469561376,-8.064445482259522,5.858757972478875,10.007873663559936,0.06297611250824413
-9.967031902564605,0.005487743088831385,10.00260497268404,0.04383965322939743,-8.061327304396547,-5.858714251483408,10.00036651190244,0.045338403178584626,-3.076745260501976,-9.472272913278898,10.002872319646373,0.06737321898652149,3.0779054761628752,-9.461816703686141,10.01302806141334,0.5820612452859639,8.025981144388494,-5.822905785203031,10.020696778900914,1.582232454230073,9.963645522583542,0.0015353401024019006,9.997471077038993,0.1211554618390627,8.06327423960719,5.870028231453587,10.00001632898604,0.07726967885380809,3.0489381673992457,9.419668351956444,10.007106657753086,1.6072749625368243,-3.080937507619154,9.474865305825594,10.003976209124126,0.045942075546858765,-8.065032339021318,5.858612758543419,10.00871804876603,0.04428560838929951
-9.967466588910051,0.0054785793036794496,10.00278513505168,0.05127309821059156,-8.060236340749585,-5.858927541229789,10.000812246209538,0.03499699874276666,-3.0757992221527255,-9.473188737100559,10.00304063767571,0.06550980683084255,3.07099312187269,-9.424377771045632,10.026151965311895,1.52066235875924,8.012690961498508,-5.812263693837456,10.024119456541294,1.8921004691702346,9.96269557750154,0.0020650233785059753,9.994721177257682,0.17537989110313357,8.062554741952747,5.86881945140922,10.000392015174008,0.06844125014404785,3.03626734906586,9.384768265028441,10.016874011615034,2.2437412989321057,-3.081827233166369,9.475980422750425,10.004130218516291,0.04967739425901085,-8.065057127178786,5.85771324600867,10.009329694969976,0.08080617372658941
-9.968367058652598,0.005450344933276429,10.00369799691229,0.08360394952448062,-8.059951291579143,-5.859026991782889,10.000957564376918,0.032085235486970544,-3.075369188019514,-9.473670841531167,10.003122730676637,0.06476768224438409,3.0641875964422027,-9.389395501224636,10.035114337458308,2.1671161722106618,7.93209835425243,-5.748629796572833,10.034403132830663,3.2571984607974076,9.961964893948682,0.0023504285792737556,9.993015140907179,0.2008106946560791,8.061978464840077,5.867725645231922,10.000726016625487,0.059718054761188966,3.0199859111970624,9.337820932815545,10.02811779370293,2.842299105874434,-3.0824065262597364,9.476810081862537,10.00422382666523,0.05191576488391366,-8.064111636751223,5.8554759809510655,10.01014245278327,0.1856093725596312
-9.969223169234395,0.0054183773982256645,10.00578657088343,0.14157211663585922,-8.05970367303972,-5.85913965738751,10.00110086624173,0.02949229958861942,-3.074243609858167,-9.47520265387493,10.003359551899965,0.06319296838620661,3.054220601979439,-9.340704361081293,10.043930455219426,2.8899120069833026,7.876615311322588,-5.705359148711147,10.034756734905804,3.7716918300609485,9.958010918352809,0.0033508588163225477,9.987186145675432,0.2787437623411199,8.061507305846733,5.866719566947411,10.000823953007403,0.05393144290942747,3.010596104612987,9.310093458078432,10.033657759981015,3.1170833985071793,-3.08324780102665,9.4781668950203,10.00463307829566,0.06271679622794266,-8.061531986297574,5.8509562798846595,10.011803489259675,0.37648337301954776
-9.9698411095286,0.005388753551107799,10.00890277448495,0.17627138843208456,-8.059316287816793,-5.859402386602761,10.001380613433266,0.025426025550039175,-3.0739211836262887,-9.47573873397832,10.003435084028185,0.06285442210428022,3.0407489346412766,-9.278502417973701,10.050955066607685,3.495865077742801,7.779141430571268,-5.62991684452122,10.027368905674017,4.4490324466133275,9.95580072259147,0.0037570694843493935,9.985257142379634,0.3163760564020076,8.061058708803214,5.8657433666305545,10.000454351093028,0.06428741215749909,2.964477747099384,9.171407706981856,10.05212791788707,4.267612205073824,-3.083753891677052,9.479104369674076,10.005518113598539,0.07729170040494297,-8.056193429348095,5.842606429334012,10.01523747568959,0.6884294545744618
-9.969611807524714,0.005417929739157469,10.014918397588586,0.2286460734061693,-8.05894243217192,-5.860062279388101,10.001908752162068,0.022641656813118687,-3.073351732733094,-9.47684386369276,10.003580693943471,0.06240095529245116,3.023840650111381,-9.205188875862142,10.054964738271789,4.050446772262309,7.705892672900394,-5.573549609407737,10.017278491861129,4.842249815684667,9.949248408939864,0.004733455167797582,9.981953180916141,0.44189620271583907,8.060804744992495,5.865241680449063,10.000022617177272,0.07842561762719978,2.9506374131089648,9.12990585310825,10.055656876004726,4.510559966688918,-3.084128401130798,9.479949124643351,10.006821232546917,0.08029741107171418,-8.052032385602438,5.836404838229284,10.017817047488181,0.8929607206273964
-9.969611807524714,0.005417929739157469,10.014918397588586,0.2286460734061693,-8.058938940973759,-5.860451152631207,10.002155625059,0.023778075576292967,-3.0728786508430668,-9.477987380621514,10.003718771674514,0.062186139190086025,3.0029399215160724,-9.121357612400306,10.055582641296928,4.588967040330314,7.626178395048573,-5.512394295323195,10.00326638161908,5.320111545081637,9.938479527880256,0.006008044850924076,9.980170467896814,0.6819745870281394,8.06014514274776,5.864150857190793,9.998477743528044,0.12589425214845373,2.9204492626518515,9.040477826784155,10.061457808395312,4.928808747546575,-3.0842377397020604,9.480530811220099,10.00810671656186,0.06109902738689969,-8.022645138175763,5.795334531433315,10.03180099728584,1.6685013220103169
-9.96450723198021,0.0061212851908319125,10.024973714906677,0.3685126678989717,-8.059051746446528,-5.860874077319501,10.002687290686392,0.04743619084487995,-3.0722016936209045,-9.48036427288475,10.00397179605715,0.062217173534414624,2.9641320680068857,-8.979794170542197,10.049948684113296,5.165103201811216,7.583562798075879,-5.479739744569419,9.994846587471008,5.548768914905074,9.930839108317286,0.006788484118385521,9.98014230995424,0.8573774312965426,8.05845495208418,5.862079627800798,9.994010661963113,0.22224568914467924,2.870044238570128,8.89419959282492,10.067515163055509,5.349037334222711,-3.0838823985035706,9.480611487972626,10.009119607929197,0.05900461650821938,-8.012389886103778,5.781612399722325,10.034950061778686,1.8160797544346623
-9.958207392760707,0.007211682853763079,10.03090674006674,0.5202095496004969,-8.059234553376267,-5.861294290028231,10.003793891527788,0.06986236346557075,-3.072084943600877,-9.48097287696873,10.00403022386547,0.06228064295430543,2.9338942780529265,-8.878183336686638,10.041833174757219,5.460562320833486,7.4936084596407815,-5.410743685871466,9.975256014925696,5.953370350873108,9.921296360114683,0.007676194503107937,9.980784213326434,1.0661968989644697,8.057582400071244,5.861190423794939,9.991986320630017,0.2537880537446372,2.834179602708975,8.791718804872964,10.069681270868694,5.505102593770934,-3.0834247116060096,9.480343096223152,10.009609320522461,0.08754856186686129,-8.001033821184238,5.766685128234917,10.03760025151684,1.9733245294773363
-9.958207392760707,0.007211682853763079,10.03090674006674,0.5202095496004969,-8.059309711429634,-5.861472368076136,10.00449111889941,0.07481551716104894,-3.071850232507134,-9.48281992288858,10.004188179318213,0.061960595415397425,2.9173796590959302,-8.825541089821725,10.03653427124308,5.6242662703,7.397926299626192,-5.33704941085922,9.952000558000906,6.348249625355865,9.858601631953334,0.012271516793473804,9.98949897963534,2.176037697290194,8.053253538124345,5.857366372866151,9.985178722508929,0.3480156096782914,2.815755817441595,8.73949937530377,10.070192299778013,5.569429421891254,-3.0826945659282208,9.47977123936047,10.010192226659422,0.1328795788199145,-7.975025315412291,5.733398723986875,10.04095890777388,2.2651437185733285
-9.939501222879588,0.011085272119098646,10.042395671945187,1.0149302129959161,-8.05929390767971,-5.8616652874627775,10.0059839787372,0.07409204632980393,-3.071773456977682,-9.48403039266456,10.00418575180912,0.058672373477687445,2.880425837112798,-8.715843360458683,10.02383415463596,6.0335608529399645,7.347980007446414,-5.2983764114917955,9.938969716878596,6.5515491740631715,9.835427427883674,0.013633835848691996,9.992829717532263,2.515096932675548,8.050907265685897,5.855457229382849,9.98305958913481,0.3948177007597568,2.815755817441595,8.73949937530377,10.070192299778013,5.569429421891254,-3.077920486079059,9.475103462659453,10.013472586219068,0.39597089331346985,-7.944713731743487,5.695898034624884,10.041130012364716,2.5593494139818573
-9.917115708671636,0.016178168516631015,10.05243291324571,1.5067373533751696,-8.058348308270254,-5.8611678099644475,10.007766208017854,0.08538200807567684,-3.0717219535559184,-9.485114562058524,10.00411762649846,0.04889420880068347,2.8364989120750033,-8.599075511001928,10.009083646698238,6.539839157176975,7.244061634067534,-5.2173333437451035,9.909945198000162,6.940580596291025,9.744624465244062,0.017923723436660086,10.003456867934968,3.560935004529655,8.050907265685897,5.855457229382849,9.98305958913481,0.3948177007597568,2.758830253015615,8.579887312043217,10.069751395370993,5.72264778955969,-3.0713412610775936,9.467940571428143,10.017902517633857,0.684136622867181,-7.889988018520732,5.631102624358074,10.034202915059062,3.1632043236467093
-9.901985288644395,0.01968801085980836,10.058033299111388,1.7964534037060589,-8.058348308270254,-5.8611678099644475,10.007766208017854,0.08538200807567684,-3.0716437286094695,-9.485908337405247,10.003760579312825,0.0435566630434221,2.8364989120750033,-8.599075511001928,10.009083646698238,6.539839157176975,7.078620737352597,-5.086463738870172,9.85814631485468,7.586647071081925,9.668705754995438,0.020764753033254275,10.008955409988774,4.026621301538101,8.032844363713515,5.8413267529539485,9.978871285332415,0.8790590189448562,2.6994893607216395,8.416547589758231,10.06809761795353,5.857376284993607,-3.0666395879684343,9.462581324305214,10.020926979975828,0.8657309543132145,-7.844798067343836,5.580135597445359,10.023956911362841,3.7417523267848134
-9.883825936022216,0.023884865504514803,10.063878960228928,2.111108720982417,-8.05241607555914,-5.856752750091935,10.010752751508457,0.38190504704558115,-3.071580003848857,-9.486135204734833,10.003340706251675,0.05497790084973582,2.7546063101676226,-8.407974028538108,9.985282823525269,7.43296462927815,7.020358468061746,-5.039731485247129,9.838265428784686,7.871440733828667,9.584916656743694,0.02355596105381756,10.011546050221197,4.361330886781646,8.01556791327446,5.82781201558254,9.980784199812998,1.341857443946345,2.6587070524602483,8.306007371737456,10.067236141382761,5.9226055251742915,-3.053710529152186,9.447126109321893,10.02865336470221,1.3099920660433666,-7.759355634473097,5.488645961916233,9.999414044441014,4.787463327180807
-9.777283948597333,0.04674234658299469,10.086756205620054,3.4334399417352506,-8.049082478920097,-5.854186592168447,10.012472522339039,0.5284851610141129,-3.071371995297028,-9.486081768735191,10.001925142358395,0.09131602431675508,2.6539013172590398,-8.194236921560167,9.961658972790877,8.396952091126357,6.766020035882245,-4.832702191489274,9.742440745764734,9.261466237925909,9.494907343169086,0.026307884543396866,10.010676525619118,4.6375471120001475,7.990396915664142,5.8079325702269315,9.98551129392046,1.9129783614936393,2.617224164762867,8.194483779716988,10.066564361595404,5.975078318877823,-3.0351387884891476,9.423400606487832,10.038544443395637,1.8754867797546055,-7.725439605501614,5.453757834870651,9.988993615403901,5.163943940721077
-9.742539467593804,0.05343137786866848,10.091575613032864,3.7088043854925834,-8.038621601517246,-5.8460790239018126,10.017620424589667,0.9100583651638822,-3.0706917834193987,-9.483725093096734,9.999301200767228,0.16972628531260314,2.61702402622328,-8.117410363197372,9.953970856635811,8.716020722107748,6.623584358747869,-4.716423984829876,9.68434140047553,10.02240531627557,9.350177753127664,0.03034272312694603,10.002429385973619,5.028407848842141,7.955858090747239,5.780441866354559,9.992236904746525,2.549651154581359,2.5542848069956143,8.025479294355641,10.065806319641068,6.049560185410502,-3.010228963633536,9.389069711945783,10.050061617750792,2.5300797733744282,-7.648626141644465,5.377141358841065,9.965629084724267,5.935116433702001
-9.619990308750205,0.07397169489055906,10.103421837097859,4.617865344922432,-8.021205498270124,-5.832543411130291,10.024946309370485,1.4317717100939777,-3.0702967660568516,-9.481905430936807,9.99868606751397,0.2271435231699177,2.5789297520469088,-8.037621517050708,9.946345645727101,9.032597763777273,6.469605344982341,-4.592074330549228,9.620606704967022,10.770952917040113,9.299498851264966,0.031631825912165096,9.997825197092254,5.152583498998087,7.911570644236609,5.745053928528766,9.999411072813603,3.1630236885060548,2.5122716407492836,7.911460524521928,10.06544712885023,6.102716018076404,-2.9789854104678537,9.34213487582333,10.06223748249867,3.2450994941076705,-7.605529298851821,5.335394418368677,9.953064377851925,6.32431241318813
-9.472267579110184,0.0938697726753587,10.113197843064434,5.3099777241895625,-8.009156715474774,-5.823183607755091,10.029196674574237,1.7368769542417752,-3.069771725855154,-9.479301406256045,9.998409199820578,0.3108661467287465,2.4198235321668875,-7.687068400832809,9.915267108073103,10.284540560718403,6.303346907893267,-4.460109033435906,9.552896652471036,11.504519853232551,9.247722594366612,0.03286890641569829,9.992319304618109,5.264129076637564,7.858260162407616,5.7023675044798585,10.005313267603889,3.6782118932141232,2.4913537585120116,7.853983922014386,10.065169144841871,6.1308857471895974,-2.9420530612507965,9.28115222364251,10.073997887470794,3.970790902332647,-7.509628180400537,5.24506087433243,9.927155136157976,7.101363454965733
-9.418725659546274,0.10038408341883516,10.116281217658024,5.4944209610300305,-7.977164394772322,-5.798389747809519,10.037953108831214,2.415980772884668,-3.068173434089272,-9.470891634258555,9.999328373142296,0.5712985021491452,2.3001648735155786,-7.387751588305103,9.889859237034315,11.278803883456042,6.215497508163481,-4.391374513157741,9.518102563081131,11.862671129646236,9.085687342902451,0.03597979336240212,9.970822615704702,5.685630712920134,7.764743645220438,5.626993521890336,10.008999655899283,4.315038720882652,2.4498426440523917,7.737852665038219,10.064329245668405,6.20626860677588,-2.857080730528937,9.11995858575136,10.09360397588334,5.213523483317217,-7.279447727727551,5.0382753836292045,9.876191360571298,8.487422373468037
-9.248460145171158,0.12040208124662445,10.125121188600653,5.949623293111342,-7.956849946313775,-5.782698395830939,10.042029956360683,2.78300105503114,-3.063554544308267,-9.446237585404724,10.005829845985566,1.1979495655015828,2.2226704786241545,-7.169400176204139,9.872052957282323,11.961899217514734,6.124479237251229,-4.320825612093134,9.482988937909543,12.214215192080115,8.968897225375155,0.03682771989677559,9.953542927989988,6.133512618884071,7.730602732854773,5.599157673645108,10.008579231296379,4.495671455315787,2.4293037448145225,7.679038499871661,10.06380239293414,6.254536579938866,-2.8343178897083496,9.07141271199892,10.098175736455673,5.548011361200321,-7.215353886368523,4.982161651105044,9.863563871489658,8.736345723998335
-9.188526627252914,0.12757953054295726,10.128257428490228,6.138253564075241,-7.844020522862919,-5.696285737242941,10.052312722478304,4.369289671835311,-3.0611369242236726,-9.433660129187968,10.0094905126369,1.467194222597483,2.147039101293335,-6.936050602101091,9.85437148387674,12.630139661566274,5.6231954243851945,-3.9403772391672676,9.309988827262583,13.863977728364185,8.842219503405596,0.03583487018503648,9.935584198747534,6.669399157087894,7.622281980957388,5.509201308857424,10.002209231774382,4.877590116256891,2.3688718500593953,7.497974441637444,10.0624007394867,6.491320051628616,-2.7875874812045476,8.964033671233135,10.108494874558838,6.206919116255606,-7.149315852708271,4.9246969762254675,9.85071960739196,8.95947157270081
-9.06269710744455,0.1437860906171889,10.136184459058942,6.582594669767846,-7.807566814560182,-5.6686044358219005,10.052934407534202,4.786325584613728,-3.054449639471625,-9.400230136584375,10.018823643216484,2.0793879848992707,2.147039101293335,-6.936050602101091,9.85437148387674,12.630139661566274,5.6231954243851945,-3.9403772391672676,9.309988827262583,13.863977728364185,8.704040061488403,0.03244928233304322,9.918468264073018,7.264337707104371,7.546880673445067,5.4448487671593595,9.993822832440587,5.063835582987094,2.329665332277946,7.371722522978054,10.06191687840973,6.74098157255507,-2.739515307675822,8.843262217644554,10.122271288120709,6.8629670476350535,-6.941443081745098,4.745158094927445,9.8095529359846,9.560549544472845
-9.06269710744455,0.1437860906171889,10.136184459058942,6.582594669767846,-7.680486811732752,-5.572510157210245,10.05061203313835,5.840565700567058,-3.044634935156291,-9.354173988572596,10.030065644864983,2.771346487960387,1.996449076021174,-6.4276284338429,9.822502423656296,13.924374450707141,5.5142196229795974,-3.858539520164064,9.277097962273388,14.174351670008692,8.553305207223593,0.02652318851940578,9.903367113061337,7.897371437942947,7.508501347472248,5.4113866217324755,9.988481142993122,5.175167939463577,2.310341306645611,7.306338602111687,10.061834687867838,6.896550013044425,-2.6900184783208605,8.70967723283095,10.141630894422994,7.513265085608236,-6.794725354316376,4.619016462166382,9.778858657266968,10.045063601586929
-8.857214035145613,0.1759010663133892,10.154333254031341,7.353801244172852,-7.52772688678014,-5.456732647049029,10.045677786284369,6.9447769523276754,-3.013535624394464,-9.222359067126318,10.052802883811522,4.130465402895813,1.9576913526975688,-6.292406488273445,9.815713504510697,14.241414184671264,5.28834129738898,-3.688895210421842,9.21392268156413,14.758886120291193,8.389593954900295,0.018421978617080694,9.890660509187148,8.55098752697231,7.508501347472248,5.4113866217324755,9.988481142993122,5.175167939463577,2.252748741988257,7.098473474037906,10.061892579862164,7.5259446332182875,-2.664651336120357,8.638308897953527,10.153891711966656,7.832088995514716,-6.640162749164725,4.486192568358081,9.744506417959752,10.624250246762314
-8.70827003393618,0.2042855614495894,10.17097135053261,7.9028827212389965,-7.411645687839555,-5.367899586257414,10.04381075539597,7.6585175851150415,-2.9912613651786137,-9.135575659173801,10.062723493810898,4.889649136374662,1.877310347573736,-6.012876490359949,9.803815487387137,14.866311154656445,5.05336574790732,-3.5118535515036737,9.154010974270875,15.255743215505634,8.117932668539611,0.00365848531148713,9.875487693149903,9.632524940538143,7.390471240115986,5.30303100744699,9.969225632095847,5.604294048323194,2.2333246198686663,7.0243852924753325,10.061892027324685,7.79349723135229,-2.6388348775656345,8.564037558320672,10.167980482098638,8.144509531374247,-6.47720472927749,4.3460271506809836,9.705518211411537,11.228068061398861
-8.549330283854824,0.23846636279136152,10.190564391428433,8.475131809101777,-7.2850824814739745,-5.269958766550774,10.04427966307196,8.34550050118766,-2.9646728239373528,-9.035330815176422,10.071264627131194,5.490115128730876,1.7919435706844409,-5.721905744762255,9.794083454643982,15.469876217932566,4.8107942421316565,-3.327955105310414,9.096902972708307,15.712785393592158,7.918047887007548,-0.006729684878667054,9.866629897368798,10.407472059479899,7.268940026162516,5.179933414977533,9.947271848799357,6.001002376341792,2.172151050350788,6.78434340750339,10.060958562664158,8.749139180728264,-2.558592258933762,8.324528485326505,10.220893679055896,9.056596420441942,-6.3053809543102,4.198144845222918,9.661223248233213,11.874574584218621
-8.199071332957772,0.32031261798370486,10.234682568600803,9.652534856241708,-7.1481962814375635,-5.162602135140785,10.047432223390363,9.057937013043672,-2.935052369493094,-8.923866945675409,10.078286398276873,6.074257225805892,1.6548125776353024,-5.2694225782074895,9.781100256788468,15.993218507580826,4.434276798470586,-3.0389449539987927,9.016184576645312,16.383214665874345,7.8121994241367965,-0.011793107614604448,9.862092299247678,10.806165221483544,7.186906707725745,5.091253926208993,9.931007117959187,6.181488382542119,2.102934839049823,6.514548480470173,10.0575154842391,9.832941935786438,-2.4743677751669098,8.060533449599664,10.286957520697507,9.924329184129704,-6.12418472225987,4.042208840156923,9.611501391167456,12.54424444827679
-8.006083636463666,0.36459854889749027,10.257135955523312,10.278073510607648,-7.075821952278409,-5.1052114705659015,10.049905400955435,9.422897661617187,-2.9033745519702507,-8.801847131356313,10.08415400182012,6.523036496746106,1.6075027769580412,-5.116261933416735,9.776254960558866,16.081662039776592,4.043929450517524,-2.7328672076614655,8.941663902788523,17.057097646646383,7.588416715484761,-0.021310234137077114,9.852017604500817,11.61679091696542,7.063291179312185,4.951709609406046,9.903052156615336,6.376030045103168,2.077387819690471,6.417663895606218,10.055790822050502,10.208795869086018,-2.4454929987242,7.967159545928578,10.31085239965736,10.19964811128726,-6.029997956495795,3.961135283269012,9.584759138673169,12.879006381287628
-7.691431950469682,0.4292398472450911,10.288691398286591,11.242440987904647,-7.075821952278409,-5.1052114705659015,10.049905400955435,9.422897661617187,-2.8709051714419402,-8.67242921232719,10.088518969790258,6.8102269384272205,1.5114717966900098,-4.808307166007748,9.764872710142559,16.187052402362873,3.7766952855346076,-2.5186736021681337,8.895987090298684,17.48682333754055,7.222214093113133,-0.03360920988203101,9.832829689200281,12.843377672232192,6.980840004249083,4.855548558533389,9.881626160876888,6.467011415253107,2.022022308347324,6.213277689727862,10.051820914081492,10.970957756041509,-2.3565065204124185,7.670765557617252,10.384463678232901,11.00721370219349,-5.933432746288815,3.877959143710611,9.556932102763419,13.210403236521746
-7.579558793282723,0.4492440893535673,10.298218618648654,11.56615767139278,-6.842581974976998,-4.917532703984941,10.05915680232644,10.55361081785084,-2.8709051714419402,-8.67242921232719,10.088518969790258,6.8102269384272205,1.4629552619058837,-4.653866176042174,9.758167160525755,16.217279118561066,3.5051831444020602,-2.297404100641526,8.853264630747704,17.780523751213412,7.092023891300947,-0.03719358247830761,9.82517863154393,13.249121518288822,6.898549564880838,4.757212194277148,9.857983183465281,6.576832853620665,1.9607358457502537,5.99467402777835,10.04772009128707,11.733608082050292,-2.2949821410036138,7.4590165092296825,10.432618649707555,11.564530974976474,-5.52389525290432,3.5240329684564498,9.43869761029632,14.473271744388512
-7.46415227997331,0.4681342715063081,10.307109176730211,11.889558465008383,-6.584065033006118,-4.705967881803792,10.067145332520049,11.725445223193747,-2.854644253277404,-8.605789495236891,10.090000639572397,6.9115481166014625,1.315949429344532,-4.189622285394472,9.733525760410416,16.284728322597715,3.3684249849216603,-2.184887026969191,8.832604090677764,17.878018171314864,6.81999202574886,-0.043795631851722444,9.808158573943935,13.970629501412056,6.857513114542636,4.706859672472457,9.845659410438076,6.646015898948364,1.8937931988550218,5.762268390558999,10.044019151032593,12.42296128426245,-2.2312647948666404,7.2351629019480175,10.477757683820938,12.147326132533436,-5.305464038597918,3.334447663347695,9.378837436783824,15.05480428287563
-7.222767600650544,0.5021541842779841,10.322786247188208,12.540194691749177,-6.4920453804721,-4.630198895214487,10.068670863604943,12.116416287227194,-2.7756584330387732,-8.258937410764139,10.089785762488008,7.327145513183944,1.1668568502937624,-3.724220687285566,9.70187165672673,16.378523755132054,3.0938169461730256,-1.9574272329544686,8.791919409884933,17.99698845788357,6.536597933483056,-0.05007237414889446,9.788956765035474,14.414385793928966,6.735003152614349,4.5495546793099,9.808163236162702,6.8876226411889885,1.8226855429560853,5.519228944389618,10.040183589755078,12.875743236089933,-2.130405897914808,6.87555520262845,10.536071827360082,13.062518908461758,-5.078259037419289,3.136921640212075,9.321261274067137,15.588764789118596
-6.697920329813666,0.5554699962729168,10.345665510250985,13.875721249583695,-6.093723286116548,-4.302704445014803,10.06623265817197,13.662710024461385,-2.7609358642139936,-8.186550970671211,10.08859828244652,7.447938474997882,1.1165365211248965,-3.568602180365823,9.689815011102786,16.420632275037306,2.6812306377477917,-1.613406723030756,8.730244032486016,18.03149790178501,6.392135798653325,-0.053236078110249406,9.77855418925737,14.559254649688711,6.6943250846942215,4.494793976025894,9.795739132168682,6.9808649821348325,1.7110311922437635,5.142339010808871,10.032174051325603,13.302299114454515,-2.095086500436081,6.749214707150026,10.552400378414022,13.377192309624675,-4.842663356500455,2.9321402651157755,9.267725948860225,16.07565886361078
-6.697920329813666,0.5554699962729168,10.345665510250985,13.875721249583695,-5.986362571017453,-4.215164670685669,10.063375213570547,14.048067047334232,-2.746950637707676,-8.112679544976025,10.087345925015875,7.590602569653669,0.9635439488546745,-3.100096300323847,9.649341411671179,16.544226017622158,2.4067838056245257,-1.383850524042297,8.68733274967878,18.00084508208698,5.952761088371108,-0.06324164970127896,9.743959914599277,14.795236530013998,6.6943250846942215,4.494793976025894,9.795739132168682,6.9808649821348325,1.6340562634286444,4.885931618030342,10.024432005055589,13.468386438415402,-2.058799729053953,6.619627281204744,10.567054285309158,13.696829950176973,-4.599036415138859,2.7208423412816125,9.219492734848965,16.52814733701009
-6.414827029187122,0.5765151454328005,10.353424809964327,14.488427369078323,-5.762100622648945,-4.033992850415631,10.055284274130448,14.78749277506281,-2.711137875281106,-7.879973789052784,10.084435948870643,8.131230019066363,0.9118981285911829,-2.9434335562918053,9.634487417225863,16.58024040590824,2.2699049753035085,-1.2692599062333514,8.665106636817947,17.977245843451172,5.5094029131247195,-0.07427286757992897,9.703840283769383,14.87782956634516,6.530718925777124,4.262468103723805,9.747419551946484,7.465024482015647,1.5949763162292747,4.756862225856084,10.019617604183573,13.519894548465178,-1.9830964331556893,6.350780485215588,10.591404570689793,14.341620674281453,-4.219220402907101,2.3931360917566713,9.158531845333073,17.15494295889642
-6.269222300596132,0.5863272000782006,10.356432111802102,14.70495270841432,-5.402448077658776,-3.748788777142802,10.038888309802196,15.81765615823082,-2.6932535495029475,-7.71380782034485,10.084093735664675,8.595316314234012,0.8077660118914064,-2.6295843683634437,9.602885421600602,16.634178141023913,2.1332972235581416,-1.1548577454804116,8.642303763823325,17.95007883070602,5.2132696219614445,-0.08225114900015924,9.673835218246134,14.896822214667901,6.488997109312415,4.200747088239428,9.73571697911608,7.619173084171188,1.5555781804974222,4.627460903246371,10.014089110856165,13.55582742608104,-1.8611385320259342,5.923747542323546,10.61688256231457,15.316312202887708,-3.9578197237654718,2.1689577395756703,9.124644708364297,17.42715272413975
-5.9727593352916,0.6054337425260079,10.360479810297692,14.990115483858213,-5.27659546552288,-3.650525280993103,10.032840339083938,16.138297423513098,-2.680014130057999,-7.537112231407953,10.086100763303532,9.127260056747176,0.7027356843887163,-2.3153839133948213,9.568913662453866,16.666983645873053,1.8609754382803383,-0.9267431165283704,8.59484145502405,17.888621851324007,5.0651884093850725,-0.08645058213386805,9.657867005642203,14.902654356759827,6.359123825618344,4.006034115095326,9.701007353331395,8.174950238394633,1.4760107803680889,4.368168851500776,10.000712216516355,13.595276419859625,-1.7740114343905817,5.623568479115381,10.628177732910526,15.959533746536804,-3.6927747617425615,1.9423970952512593,9.093109705933767,17.56876905108831
-5.52008358786804,0.6342132781463258,10.361174652705444,15.22387325684455,-5.016394160854119,-3.4496377887083423,10.020760512179656,16.75071385695865,-2.6697830379222816,-7.350433497942128,10.09062949441982,9.555531790202423,0.7027356843887163,-2.3153839133948213,9.568913662453866,16.666983645873053,1.3202443676761089,-0.47381339074118495,8.491957498366139,17.751060535268785,4.769162999413884,-0.09530900344453269,9.624039276875923,14.903831387319514,6.2170351462329405,3.795993584522611,9.665540456225035,8.926628481270614,1.314639750903149,3.8497412919474687,9.963949403560994,13.606197974897523,-1.6827784388576257,5.312751564789771,10.63635466129818,16.41418686321254,-3.5595448341084013,1.8286636270107652,9.077510293322948,17.604371606616528
-5.21538549679848,0.6540991974894562,10.357834555076225,15.30739530578632,-4.464973109097275,-3.0319500000855357,10.000234516631435,17.819684533681624,-2.6604738811708764,-7.155619026614762,10.097300523106817,9.96099567213638,0.5437634105829359,-1.8438544843252636,9.51435066722227,16.70520601588857,1.051945466659745,-0.24919148244375358,8.436367826283044,17.67901619336058,4.473552831357353,-0.10480088857038115,9.587705775266844,14.893204783144583,6.165497974192053,3.722348829584469,9.653188983030615,9.21941446057341,1.2331324933892145,3.5912965090122215,9.940337454642455,13.595096139860146,-1.5414777723925386,4.8349050561536,10.6441313858867,16.76402626024005,-3.292545172098936,1.6008505699106712,9.0456925857589,17.631372860663678
-4.754300829830065,0.6864562915545257,10.347519639902945,15.51652794981996,-4.321373142252304,-2.9244975697842834,9.996430663732914,18.057693534340476,-2.637425613435934,-6.741725678954818,10.120555840002583,10.800424569155934,0.32865721216144056,-1.214260255687477,9.440333934936833,16.757510707237234,0.7850299906091551,-0.025877484488003286,8.37807714446584,17.60787736711001,3.8836499599131353,-0.12655322340841968,9.509144842318515,14.880801001234621,6.054353691906319,3.569772771593512,9.627112690607902,9.84089255636128,1.1510895006007813,3.333579814712309,9.913189151200356,13.586615080434708,-1.4937567363647948,4.673885435971014,10.645648913626442,16.825256472598063,-3.0255576622533615,1.3730496448948373,9.012238691800098,17.6207937796585
-4.443697322983633,0.7109474411355992,10.33762058915198,15.654016311289904,-4.175747141837031,-2.815936611371271,9.993277997578696,18.274469119787284,-2.629376763880424,-6.633260235695837,10.128736078457397,11.013752109548678,0.2742829133159923,-1.0566991376943886,9.423020516646254,16.75552429384606,0.6519883692937731,0.08527956099994602,8.348295250965254,17.572952674262005,3.5893014429141483,-0.13939804717176388,9.468265915776755,14.862009083365688,5.994261519635338,3.4910071982851205,9.613235184661981,10.166173570595824,1.1098337288304922,3.2050169058783955,9.89829087706535,13.581303627242134,-1.3979427423736903,4.350543540190872,10.647111133823739,16.89047918076775,-2.759122159030061,1.1456176947826466,8.976543956085358,17.589411126009285
-4.287520774049847,0.724327683575012,10.331866404675768,15.71587586376351,-4.0282912359704826,-2.7063586940673923,9.99076787139595,18.470716288192893,-2.6199899857460296,-6.52280984520156,10.137793966083656,11.230233566081267,0.16524164674435932,-0.7419372086498153,9.390426871177649,16.708031265516176,0.25383655712947456,0.41640330240734924,8.259440510290297,17.44777387325332,3.5893014429141483,-0.13939804717176388,9.468265915776755,14.862009083365688,5.71960651001917,3.1614687231829994,9.551955977055304,11.511544017709927,0.9849971321633313,2.82065268707946,9.848297822464264,13.567754190337098,-1.2539720197533688,3.863299605380995,10.646128214939063,16.980560402464054,-2.62621192962046,1.0321068760587893,8.957743650845256,17.56932267324736
-3.973569949919999,0.7538369416575987,10.319004392435788,15.842968574801787,-3.72859071938813,-2.484501638014768,9.987613199033465,18.808213931822653,-2.609105502727062,-6.410371763927622,10.147609795922182,11.448354043557778,0.11074885292464991,-0.5849398912494072,9.37504134969673,16.66981078915539,0.1213242780968681,0.5258041716649873,8.230763822388079,17.394100549277812,3.442357177558345,-0.14632837492387823,9.447619586320899,14.847281118026672,5.5605206194531345,2.9889036100848587,9.518994853276427,12.189435244849074,0.9429344079812013,2.693000764007464,9.829878622510444,13.564113804592772,-1.206031922649085,3.7001884561593315,10.645462396476725,17.0202043606169,-2.3611296121074723,0.8055749267968201,8.91810175545692,17.523838000589375
-3.498923414906469,0.8065040992607726,10.2975799268872,16.02355164998875,-3.5766755434505395,-2.3724015817878596,9.986918954853865,18.95074005515886,-2.582394915563235,-6.179461695229031,10.168863865771105,11.899435570468386,-0.05186521772664218,-0.11629624683080353,9.33195797314161,16.519254173783505,-0.27569173186267615,0.850008715703647,8.150285443034015,17.18419201446681,2.856733043057832,-0.17679667229812876,9.364658615576444,14.758361924757079,5.386967969929776,2.811385390657852,9.486067917526121,12.851712326017504,0.8580361760099191,2.438481306722795,9.790412880633337,13.556589355142298,-1.1105035325688848,3.3724829496436057,10.64506273407021,17.112566239476426,-2.097112516095396,0.579725981978573,8.87566700621735,17.47848175877513
-3.1803970521307403,0.8477345174250244,10.282899436003756,16.126407675930153,-2.9593652977832847,-1.9187075032055168,9.988565004880149,19.297562315056652,-2.529010491619749,-5.816992693918338,10.20212593572283,12.6405144521428,-0.1591949139784446,0.193765440454306,9.303849178027662,16.411712904882695,-0.4077844166726883,0.9564691017127405,8.125810983960502,17.09683733575315,2.565280892652577,-0.1932735952850195,9.325134880914574,14.698735927678799,5.199628796886978,2.628851785691999,9.454507571981472,13.490641410694431,0.7716956193917857,2.1850986303312863,9.747496226713494,13.55645916713103,-1.0160207137540451,3.0425087486077627,10.648042753592406,17.20808301097144,-1.7031871546804538,0.2422070820203059,8.806743071071253,17.407632087073207
-2.8605439521306133,0.8933025998410837,10.268335439644352,16.212651981771202,-2.491688689254927,-1.5763898257493132,9.990935117325694,19.31576626977142,-2.4597985177577684,-5.43301147164947,10.23259569944472,13.462126642720925,-0.265550686166446,0.5017915237046642,9.274594961459831,16.306550252403955,-0.5396881483438426,1.0619954797415527,8.10271303678205,17.00093326807843,2.2745663730131813,-0.2097989713066027,9.289435252701425,14.639771923694571,4.999383585768764,2.4412003005445917,9.425414910997082,14.102400548268367,0.7276825639394228,2.0588827312440694,9.724784680790103,13.560504198927362,-0.923469170801637,2.710471384575046,10.65692372068141,17.26469073839132,-1.441883579195697,0.01774528910855246,8.75756142371725,17.392083552285165
-2.7001920653334404,0.9173774766957763,10.261065254828996,16.25034386726034,-2.3358298024056756,-1.4624868360294099,9.99113266586049,19.292727555218615,-2.433481099530646,-5.299788521672863,10.241374154719624,13.754716221011265,-0.4744486484021449,1.1109777128413107,9.213201776181592,16.01865551144276,-0.8027069459440102,1.2699869291454167,8.060986094090309,16.785561931843468,1.9842255195680025,-0.225296370397342,9.258868364341046,14.601134875000051,4.894696781359041,2.345450142449425,9.41203337010724,14.397365202400833,0.5441923604118271,1.5576937852785049,9.625961082804576,13.582136400713757,-0.833582620158529,2.3773000463582985,10.673223190112086,17.276277302768758,-1.1813351644046017,-0.20695936057325257,8.706535117159243,17.391293806098314
-2.7001920653334404,0.9173774766957763,10.261065254828996,16.25034386726034,-1.8695847451132355,-1.1221481516352765,9.988688992743997,19.18461622577786,-2.376418373521705,-5.0248925989242865,10.25617537521985,14.363984901572119,-0.4744486484021449,1.1109777128413107,9.213201776181592,16.01865551144276,-1.064251759387854,1.4735647564634378,8.025597935489989,16.543093238701715,1.839028013575811,-0.23232660363968916,9.245631139916302,14.594319185608267,4.676717307652351,2.1502222128317188,9.387825888455035,14.96116506383917,0.5441923604118271,1.5576937852785049,9.625961082804576,13.582136400713757,-0.7040805243502439,1.8775937616027072,10.712990832927334,17.235221494923337,-1.0513217396582466,-0.31950010449074195,8.680448303221786,17.393239991317543
-2.055523186892834,1.0193920737560267,10.2317152582994,16.455212357076977,-1.7147632123118215,-1.0092493613069573,9.986705736740078,19.140092523077293,-2.3139458338036154,-4.738288896993298,10.266925993395944,14.989267005350216,-0.525533773048257,1.2615491086150852,9.198016371256454,15.925896020841469,-1.1943038510222013,1.5736081331663796,8.010373961452053,16.41332455075642,1.4023186001820362,-0.2494114092348753,9.214064969997622,14.633456305673834,4.563591045469618,2.050835583974562,9.377027651313844,15.232480706127546,0.49634163452738406,1.4333629188479409,9.599353808384013,13.588552813356415,-0.7040805243502439,1.8775937616027072,10.712990832927334,17.235221494923337,-0.6623385963652731,-0.658052870597835,8.600309316066538,17.396541483196046
-1.7286114828826888,1.0729150209814853,10.21847780805693,16.714706526157432,-1.4062045087619852,-0.7843852251990784,9.980761349493706,19.043613187671113,-2.211260750425456,-4.286754518710868,10.27557600320476,15.873883158220355,-0.6259256882093821,1.5602366749180527,9.168550678728998,15.718435930673746,-1.7081673279689613,1.9616792292176124,7.9663044830424035,15.851610105378004,1.109536149559954,-0.2571644561127823,9.19917237611025,14.697447287480006,4.3293536870765665,1.848835314429139,9.358018890420729,15.753298564000044,0.3984459103686692,1.1858035897076822,9.543995420561242,13.603125079006945,-0.6206469720970446,1.545617574853805,10.749660436693445,17.186572952385873,-0.27506664473289727,-0.9978827316009959,8.518006104772114,17.384114759874592
-1.3952029590091874,1.126822685988141,10.207887343807899,17.08864205689729,-0.946361564714059,-0.44958085799850567,9.966552209297877,18.88806907297514,-2.1372215703891917,-3.972500358991439,10.277176351865464,16.405287443449843,-0.6751389479554485,1.7082508463109671,9.154414845073058,15.605388948429837,-1.9604482814066964,2.1483302049992496,7.95432094656855,15.552477900545256,0.8150355278669368,-0.2622359667978238,9.188359535530028,14.779532943316761,3.830534061739886,1.4345830501286403,9.329471642410377,16.670234906257093,0.14335118011404335,0.5723189758885754,9.39392870776751,13.644360268652159,-0.5384632279911135,1.2152727205279843,10.791458713952055,17.108373093281326,-0.01790786464026237,-1.224941047090577,8.462512606612538,17.365430317571708
-1.0530742794569,1.1791346741552469,10.200333652084652,17.53663783860606,-0.7939286591130882,-0.33867103681577676,9.960344706190247,18.834773718514654,-2.098626944384569,-3.8120644201732543,10.277007811860306,16.596659575390163,-0.7714472199715091,2.001406621862321,9.127593706735658,15.365958844123252,-2.3319291600110517,2.4190079442523587,7.948475717796016,15.091604049107525,0.6670874047571898,-0.26388791272008283,9.184327002621796,14.823427370534317,3.6999056024608166,1.3295390132548472,9.324078982388665,16.871278959429887,0.038437783680594174,0.3286399393188621,9.329440069770481,13.658538755770389,-0.37542245056829626,0.5606405330274006,10.880933809190205,16.91116595540232,0.11036310375652203,-1.3385752000676598,8.434817203019046,17.351495851059322
-0.8782864354057099,1.2039737627282618,10.197704064712438,17.774803066019167,-0.4903187801297459,-0.11790584997696005,9.945888795691435,18.73217316978734,-2.0190649430823084,-3.487140478504063,10.274908226618154,16.83320149705832,-0.9553668857866565,2.575336818822273,9.080755668060679,14.85492672383719,-2.5745279247273567,2.593252180257644,7.952236716718614,14.77956342087388,0.36980954514121667,-0.26571885403700757,9.178778380771787,14.909580923448086,3.432065618035486,1.1184716926255736,9.315209954981595,17.231358295325848,-0.06767751043945933,0.08568130571248259,9.26261173318814,13.685463741453416,-0.2940483978390313,0.2366414371620789,10.92605548195078,16.79702953018409,0.36626395838581016,-1.5658691848218582,8.379943224688835,17.308576460021097
-0.3384548271623439,1.2698840668452134,10.194820003612197,18.469864394114918,-0.4903187801297459,-0.11790584997696005,9.945888795691435,18.73217316978734,-1.8957246110184671,-2.9951607176016855,10.267279555702087,16.95875820051405,-1.04315263736094,2.8557452649701522,9.061174977459938,14.593127444538649,-2.6942258759617914,2.6785051612932937,7.956281378791761,14.622315890236038,-0.0791571512089163,-0.2656624483181388,9.176309687690416,15.016210219296065,3.156309899048291,0.9068585123603288,9.308671660762727,17.526085851414823,-0.12129983677596551,-0.03564258377578404,9.228530523044755,13.70537467666338,-0.25336216205382234,0.07550536790357404,10.948272866023018,16.737104585511457,0.6212475505664482,-1.7928138147871369,8.326323677017982,17.240162630209245
0.03336763263254135,1.3043325431101418,10.198202733547003,18.85955406188133,-0.03789311893251677,0.21052888975325235,9.920171601568743,18.57713757378897,-1.8957246110184671,-2.9951607176016855,10.267279555702087,16.95875820051405,-1.1702015373352472,3.2677978291215233,9.037088214538523,14.197964661895174,-2.812825812598463,2.762506078902688,7.961705076752652,14.46461384389368,-0.2294482784250492,-0.26510885825596264,9.176970292049281,15.041794163773346,2.8736643237534536,0.6954757863456911,9.30434699913984,17.762812093864955,-0.17535561937592453,-0.15694241458064576,9.194146545825374,13.730305745790538,-0.13131413729838448,-0.4043932168570636,11.012525937774557,16.54981846131401,0.7483703013773387,-1.9059765740768364,8.300281419274322,17.19336940031718
0.4113624368817122,1.330945485873807,10.206073785756672,19.010620062602094,0.5596327826015107,0.6428353360946895,9.88092613433958,18.343068195413416,-1.8538458161616274,-2.8307857410243624,10.263522883903157,16.974179088739238,-1.211442859907639,3.402805604369077,9.030547482082762,14.06572902894681,-3.275864316692951,3.0858662091734295,7.996198924625029,13.82595265050011,-0.5306277531764599,-0.2634611427202037,9.18043406784835,15.074659343935615,2.441191606788142,0.38022217560904403,9.300127976692547,17.892952746802766,-0.3403461443498524,-0.5213895335437394,9.090408346149308,13.825717896665504,-0.09064501499579192,-0.5631801450844808,11.03293681744738,16.485691752640836,1.1280549753984899,-2.2429843249899037,8.22681841802375,16.986692196040654
1.1694376684441796,1.3697659235756083,10.226810272714385,18.905129266719264,0.855659861986413,0.8562123112014844,9.860195647787643,18.20421141270472,-1.7259934986830783,-2.337551439385897,10.249033353844462,17.00636409747498,-1.2521821961119481,3.53661628210358,9.024775778643065,13.93315420532723,-3.3886924904500058,3.163506734445295,8.007784124702455,13.663780962340832,-0.6813772896766688,-0.262435726523966,9.183199504140635,15.080056225307457,2.2957002935144195,0.27583696750897463,9.298885951311208,17.919808331906296,-0.5092736882825205,-0.8880348486436077,8.98843714186292,13.931178555605802,0.03126412235994064,-1.035987308562652,11.090504604614733,16.29086588842864,1.50459370312199,-2.5733160865195157,8.162651889609913,16.658422811862373
1.5458036881191104,1.3845812780135665,10.237116373361625,18.76920652630594,1.1495397221698915,1.0674239591098584,9.83932066517716,18.042684657138434,-1.5491914409991678,-1.6804561497984918,10.224983064341677,17.02929614265657,-1.4106371471953363,4.059553460273794,9.009494185046798,13.396895684885429,-3.610706978092748,3.314896795264221,8.034180938687484,13.337074126173327,-1.1333448076728712,-0.25886172595116425,9.195144902216198,15.052275314913787,2.0030134099159294,0.06833824040053588,9.29688334988699,17.953914279474315,-0.5662478057986357,-1.01100025768975,8.955454045318277,13.963697208209718,0.11240640305837155,-1.3482417383085983,11.125474227767794,16.160652511302537,1.7533263745570262,-2.787577331487054,8.12631345821286,16.363137141937237
1.7329266202930023,1.3911236842169248,10.24196445340954,18.689563328578227,1.2955649058882703,1.1721208290072835,9.828986358093534,17.95188215192642,-1.5038224843758639,-1.5164667402460756,10.218609531575273,17.023744142864302,-1.487414535855282,4.313378717824728,9.006492813895733,13.122332849076324,-3.934390601564371,3.5322190586289515,8.081087109898844,12.84093051413895,-1.4337022298530402,-0.25621382240302104,9.205749013424562,14.999185329716234,1.7084948873557884,-0.13725158425996883,9.295670772813848,17.95964970900856,-0.6807585965937102,-1.2582773449531641,8.891825401968891,14.016101943544635,0.15292451285395503,-1.503489863473151,11.14185145472817,16.095724772888286,1.8768528612019604,-2.892395122760722,8.110286483953534,16.194953878786645
1.7329266202930023,1.3911236842169248,10.24196445340954,18.689563328578227,1.5855235712160785,1.3794929688238888,9.808762232911386,17.749374049507107,-1.4116788324521155,-1.1888928255693465,10.206343862810503,17.028929096141955,-1.5252230344743254,4.438308927174226,9.00611304634895,12.982735227391577,-3.934390601564371,3.5322190586289515,8.081087109898844,12.84093051413895,-1.881522066934252,-0.2519727313019664,9.224677489909087,14.875474657444713,1.5607171985538852,-0.23925823982629427,9.295407739978392,17.952386980606793,-0.7954122224668324,-1.5073550511589586,8.832073312681553,14.042444907951147,0.1934023247561622,-1.6581541421736201,11.15746266087023,16.031000200361703,2.121952514154663,-3.0966701693410017,8.082700429814434,15.82547281973316
1.9192348148133038,1.3971145141571903,10.246596276139083,18.60163227342885,1.8722961955789958,1.5838892560503297,9.78936651382209,17.51494928092911,-1.3648170746780544,-1.0252135490960783,10.201105858640291,17.037286070549342,-1.5996789882326858,4.6840936667285415,9.007503957155674,12.69793201796923,-3.934390601564371,3.5322190586289515,8.081087109898844,12.84093051413895,-2.0298559017750977,-0.2504896619228826,9.23159585449417,14.824239686997764,1.264454598461974,-0.44156428719445934,9.295652057707178,17.91796988897417,-0.909456635282867,-1.7580038082446898,8.776953598244306,14.035588728149083,0.3145640289614174,-2.118656488035498,11.199542826174651,15.838347859846373,2.364089284115119,-3.2931058702885374,8.061188417371763,15.425810721031143
2.289061089269156,1.407421042067456,10.255288263806616,18.400313038273065,2.155330278385571,1.7849324884682234,9.771092314627142,17.244994918862233,-1.221813882940857,-0.5341617963918778,10.192705973401635,17.062234778559954,-1.6363155753704586,4.804902187610686,9.00923199977463,12.552424774902327,-4.347819457906401,3.8037511625753586,8.15536619350661,12.166874129070488,-2.47142075927948,-0.24579579153169978,9.253598718791434,14.645740617033878,1.1161077703187776,-0.5418195125016748,9.296170199216972,17.890634538963184,-0.9660273931174742,-1.8837822430292608,8.751317682099517,14.018382867188345,0.3548518601890739,-2.270997928056974,11.211941462753838,15.774804575826213,2.7208695261129563,-3.572150385130336,8.040482730708582,14.801913097653543
3.3698906393259196,1.424716343464437,10.277129031599308,17.58825017597878,2.4340252385912575,1.982237693174835,9.754164254758777,16.93846157218854,-1.1262536020728622,-0.2065169179415017,10.19556036986651,17.066230185268285,-1.7083589449052474,5.042235416643785,9.014635691980631,12.254776514459607,-4.546466106332192,3.9317889973260063,8.196744322737086,11.82568852753935,-2.7625597189429882,-0.2424211874938651,9.268995184577824,14.508438290010007,0.8193282027082823,-0.740442637035182,9.2979791512663,17.81711664617631,-1.1875398579966265,-2.3881723129002514,8.662883394223162,13.856688046730373,0.43526487168484246,-2.573947841061351,11.234233248520447,15.648649155715924,2.953938262629348,-3.747746808547154,8.034457829653135,14.387549738965536
3.5449254889756996,1.4255668801874173,10.280079154195926,17.423541580419517,2.842611107310647,2.2703976824933862,9.731580298611187,16.416593091747842,-1.0327424564103445,0.12144577202025512,10.206625303848915,17.04962516550027,-1.7786806805929556,5.27370662148591,9.022466237157964,11.948301696457984,-4.926978364250285,4.172702080847516,8.286437570891371,11.134387661078513,-3.0507888635890055,-0.23880722321419057,9.284771661926001,14.357681920378367,0.2271835228086167,-1.1296956997742214,9.30451964526308,17.60157989239707,-1.2946296948994094,-2.6399418382369024,8.6276111398135,13.72521082138125,0.5954027465162788,-3.172885415607683,11.268612882505446,15.398661581354022,3.182850771928051,-3.9152854491300872,8.034636594163958,13.982020796221692
3.889787851356453,1.4254343983399789,10.285261177441505,17.058544468650712,2.976010324806783,2.3642202648657413,9.724813112648123,16.228849482373437,-0.8990681380585999,0.6129271373566066,10.236530122207867,16.952073607616278,-1.8471738790640797,5.499146407316746,9.032513250367842,11.633363905102685,-5.1086462673975195,4.2857576870665,8.334149970792721,10.788589270661143,-3.4771012406981594,-0.23285952816468428,9.308941094809956,14.106742044430884,-0.06725735503556876,-1.3201120680675331,9.30909082325635,17.462971474523115,-1.3471139690037945,-2.7654201791713646,8.612266906698807,13.648967567229487,0.6751296666838609,-3.468757655470037,11.280675882099784,15.266711516240745,3.2956742842897695,-3.9961379659307843,8.037024217228437,13.783090493663527
4.059336792397546,1.4243784197157514,10.287501865085053,16.85453779357197,3.107912029140495,2.4568765550550973,9.71841616361215,16.034795719898902,-0.8143979834478585,0.9391515650867382,10.262211909576177,16.84487777676304,-1.9462642393754426,5.8256679754565885,9.051288196823554,11.147139081105173,-5.284525544266378,4.394046043598838,8.383350139615311,10.443654156714063,-3.7569179311760696,-0.2285020908782613,9.325296382421088,13.92423462769532,-0.5057131481238487,-1.600208024133046,9.317314968353294,17.220235989767406,-1.3988556824234453,-2.890521040665982,8.598448935052788,13.566700053820137,0.754684593423594,-3.7618763594933737,11.28946124032335,15.114255998994908,3.627286634317298,-4.227456304722004,8.053138957613953,13.19686680413673
4.554868723263073,1.4168310759329668,10.292776188412473,16.173346419764396,3.2382542116436412,2.548333542461615,9.71239000463512,15.833232470819462,-0.773177017366584,1.1015768005101487,10.276013614481283,16.782573265467132,-2.040741503843128,6.137852659574745,9.073928726774673,10.648144111483285,-5.284525544266378,4.394046043598838,8.383350139615311,10.443654156714063,-3.7569179311760696,-0.2285020908782613,9.325296382421088,13.92423462769532,-0.6508201321593331,-1.6920475837460132,9.32039068893457,17.13019483391915,-1.5494613861820674,-3.262863816107421,8.566008756837222,13.292108086455647,0.8341652458489334,-4.051566650361047,11.295226931580496,14.926657466083908,3.627286634317298,-4.227456304722004,8.053138957613953,13.19686680413673
4.873279809665591,1.407892536920141,10.294971355276688,15.678187582819708,3.7428959732679425,2.9015624949859076,9.692033590970706,14.971149905576818,-0.773177017366584,1.1015768005101487,10.276013614481283,16.782573265467132,-2.040741503843128,6.137852659574745,9.073928726774673,10.648144111483285,-5.53741899548284,4.547789126810979,8.459339277376406,9.92739930491375,-3.8954194872741836,-0.2261991554606895,9.333520376677214,13.828283884639118,-1.0823608608706297,-1.9627606303643785,9.330623763728964,16.831455250209586,-1.645911148779804,-3.5080421970301985,8.551688346506216,13.092203492806417,0.8341652458489334,-4.051566650361047,11.295226931580496,14.926657466083908,3.9480680377976727,-4.442382863879831,8.08199620793106,12.618132939503724
5.028675438525821,1.4021955464843936,10.295647175657667,15.422333930784577,3.9846138335677947,3.0703310534979087,9.684056813560641,14.518851125698003,-0.652752553639642,1.585494047493397,10.318463324824119,16.58001618573041,-2.1010868089106145,6.33785395035466,9.090877926357319,10.310780535721152,-5.698690363356815,4.644633110131148,8.511112420172937,9.583718145874531,-4.304924367693894,-0.21878175652734055,9.358321934617273,13.521924163763408,-1.224795837444791,-2.051337440735068,9.334377761010764,16.7224760011605,-1.7391328613302013,-3.7503421133251624,8.542977467324887,12.883063598637863,0.9931465193115552,-4.617539343395114,11.298429983259576,14.44599394639129,4.0524701655050075,-4.510428218949532,8.094244495642785,12.425709614074945
5.623794127137082,1.3710384665325426,10.295652719226858,14.371080198727753,4.218969378089912,3.2337226779806643,9.67751018361278,14.056862095258138,-0.49680682448876073,2.2222682902687416,10.370960536155755,16.305542481911704,-2.2154137231338757,6.718090139394588,9.128566015019986,9.630530830945638,-5.9295821122649395,4.781645095636504,8.58990892870672,9.071250759303286,-4.7047608001858086,-0.2106104537907993,9.383248070229676,13.18631207296188,-1.64722407581262,-2.311817390178545,9.346725562912376,16.366444805971362,-1.8290933707689891,-3.989477918325933,8.539599409108558,12.668361018302349,1.0328976795719536,-4.755672431299382,11.297557992381954,14.302345049512372,4.35781296925762,-4.703835217190168,8.138008954125679,11.847309899884971
5.905146437407076,1.3504970509098655,10.294280561196242,13.839858380120072,4.556404977884841,3.4685721149317748,9.670352210464143,13.354030544603365,-0.4583436042269872,2.3799411317469716,10.382676711613003,16.238090161107102,-2.2426846339789717,6.809002910932427,9.138687793706035,9.46006089416697,-6.00361982402811,4.8251643591049005,8.616370777250465,8.90172359140019,-4.965490854618681,-0.20476610780026056,9.399920860789353,12.94422119743441,-1.7862567189732401,-2.3968298340441643,9.351214666222148,16.238180615310306,-1.8728423717399105,-4.10778551509456,8.539809179347033,12.558934640354282,1.112361474154304,-5.027173557781406,11.293844858476804,13.984501365415309,4.55464325172134,-4.82385296946453,8.172349544902858,11.46078143204055
5.905146437407076,1.3504970509098655,10.294280561196242,13.839858380120072,4.66508715970669,3.5441046577733246,9.668670128628422,13.118572424274358,-0.3818851589978019,2.69346247070551,10.404090101314077,16.103789547477405,-2.2956874979550412,6.9858387718442225,9.159673500642562,9.119881449490078,-6.076201817470736,4.8676284170573725,8.642888709496804,8.732909734834788,-5.093988629999756,-0.20173254571120203,9.408285213924392,12.81656600623483,-2.0613822623590563,-2.5640127386626292,9.36077971398621,15.967154182915388,-1.9578561939544312,-4.34174728724422,8.543822748447921,12.336670824432694,1.1520470264549765,-5.160342204805607,11.29100703701715,13.812614699321996,4.745949260834162,-4.936781549905637,8.210170592071577,11.074076268756997
6.04173844035355,1.3390388658903445,10.293338381529695,13.575474541017334,4.9797085027757575,3.762432032337768,9.665688447824735,12.412990407502836,-0.3059582407077609,3.004516685434613,10.422688955294854,15.968792998009603,-2.3214320426250348,7.071763911266781,9.170509945711048,8.95036856751291,-6.076201817470736,4.8676284170573725,8.642888709496804,8.732909734834788,-5.347029783518752,-0.19545939262241435,9.425103573324325,12.548804358299279,-2.332303090965828,-2.7272925244925394,9.371124809837193,15.679357731489608,-1.9991131990805782,-4.457352433080279,8.547537783319166,12.223577976915829,1.3100203663671073,-5.6740441740387775,11.273106837734653,13.061945569120812,4.931628822270762,-5.042701383163988,8.250957616743293,10.688612744505733
6.306785393309321,1.3138882768035498,10.291071045579375,13.050293553350652,5.179949374567978,3.901105822573751,9.665363698980606,11.94452548571973,-0.26816432224665654,3.1590972295725326,10.430908541446561,15.900326714230875,-2.3714387388977185,7.238637082713266,9.19280710121939,8.612520302206091,-6.285251974923478,4.988796109572462,8.722560933107616,8.229546870059458,-5.594535377654524,-0.18894120714609416,9.442051049486848,12.266409908335598,-2.332303090965828,-2.7272925244925394,9.371124809837193,15.679357731489608,-2.0790982743088193,-4.685681716291368,8.55818393801027,11.992247083149426,1.3492040988917224,-5.797450042393947,11.267005136487663,12.862439848051052,5.111588790864244,-5.141735102274503,8.29426259996238,10.304510682870099
6.684128460610752,1.2710982340833783,10.287059438124427,12.270721280141228,5.277227535684261,3.9683885774816727,9.665676660069552,11.711525910615487,-0.11779812660574614,3.7702233004140413,10.457133609162419,15.58109808220456,-2.4428267066864415,7.476533377465039,9.227647708441122,8.108701508185979,-6.543801552867187,5.136169396726073,8.828382631724347,7.564932452509971,-5.594535377654524,-0.18894120714609416,9.442051049486848,12.266409908335598,-2.5987069922896473,-2.886561269185836,9.382207647028926,15.376399028222849,-2.26403876317775,-5.238437094254515,8.601695357990444,11.381402156799869,1.3882137376509474,-5.918759865950891,11.260266305916836,12.658918773713518,5.285734506111056,-5.234034878648106,8.339720108220101,9.923455030180158
6.804549963140415,1.255640974263483,10.285630563390328,12.01301984019635,5.466127856444302,4.098873547524805,9.667197200933122,11.248120419456901,-0.04281017286117384,4.07055067272812,10.466785245832943,15.384299110501644,-2.531432944976572,7.770651284030572,9.276287986334308,7.4426253762975145,-6.604853963440239,5.17053755348169,8.85465744648893,7.400286951315646,-6.071863820002781,-0.17533877802569844,9.476216683982713,11.662981099192711,-3.2430078412625964,-3.2665577386115507,9.412823648702311,14.55489372226438,-2.2984196537859685,-5.345673027378045,8.612957654465147,11.253049121106384,1.4270234559417159,-6.037935451821438,11.252902902887593,12.451641015021076,5.454010031203459,-5.319825367222756,8.386993381365373,9.54896326712973
7.367043636052948,1.171326409081767,10.278062689203983,10.748013276719494,5.735417385404246,4.284490433573817,9.671530402268962,10.559215413270348,0.032375584320144764,4.36636960936587,10.474573026398557,15.141696711602693,-2.531432944976572,7.770651284030572,9.276287986334308,7.4426253762975145,-6.779491895639569,5.267861978418635,8.932799506418126,6.9112580892124775,-6.301189620497703,-0.1683426039409627,9.49335664762096,11.342448578106529,-3.4913061622594577,-3.411073926067392,9.426085731654055,14.203390780976843,-2.3963162908616695,-5.660248477237421,8.651111605414117,10.85530037380038,1.6172180881101674,-6.60091090161494,11.207321885479216,11.382667655689167,5.535944267906949,-5.360371745362193,8.411208235508827,9.365223223424199
7.471741651135488,1.1533544385013763,10.276432614818113,10.50041850822683,5.821449179422538,4.343691332872771,9.673471517075384,10.331015791005925,0.10809452003007508,4.656593993174601,10.480855521026553,14.85322067409158,-2.6126848503088445,8.038564238178463,9.326871404163144,6.78402855502053,-6.834885156789402,5.2984116759875,8.95857190239802,6.750283363594606,-6.523963641674306,-0.16127249713149183,9.510493051904218,11.010380463502045,-3.613303715314019,-3.4816965211914503,9.432900836706715,14.022226070069658,-2.457253046366869,-5.863787646152158,8.679711237671444,10.581729762168251,1.6910922878529264,-6.81050157014,11.18539186519742,10.948478690689234,5.772942947103549,-5.473084546468894,8.48574631614642,8.826237516462642
7.471741651135488,1.1533544385013763,10.276432614818113,10.50041850822683,5.821449179422538,4.343691332872771,9.673471517075384,10.331015791005925,0.18463917897486476,4.940243228422638,10.485789758851713,14.526432893969334,-2.631863407934573,8.101486749687481,9.339742055857215,6.621546858868694,-6.941505932398985,5.356753615041052,9.009611062641648,6.432800613283681,-6.632823378203734,-0.15772175543473604,9.519049971364613,10.840161420213903,-3.733817784109373,-3.55121465066653,9.43983322031492,13.837590733046587,-2.4864458064991775,-5.963640458330727,8.694818067577968,10.442643403219122,1.727483388785342,-6.911939860126965,11.173726421966697,10.731392946770033,5.99673724503889,-5.5731895745025595,8.562548899125533,8.304450551801853
7.770610708475716,1.0979086972677816,10.271109093583343,9.771361629688139,6.068439675559462,4.5133932339539085,9.680583746541279,9.654483565691953,0.18463917897486476,4.940243228422638,10.485789758851713,14.526432893969334,-2.6688796057288195,8.222552433495888,9.36565060060336,6.301615541737669,-7.09122861746548,5.437601606809667,9.084682286968603,5.968410203420332,-6.9490072394269236,-0.1470575987898455,9.54461900535983,10.31696714240838,-4.08613528035963,-3.753070987267883,9.461265074321519,13.265804986018987,-2.569048793988996,-6.255303099709053,8.742844144628108,10.01651099908604,1.7634904611252016,-7.011145110509859,11.161625122559261,10.514715131098304,6.207283433257464,-5.6615895662720135,8.64104703945428,7.796430731077691
8.047183169413367,1.0408221143292076,10.264854683718667,9.063326524481093,6.298946805201877,4.671447227253842,9.689322092382524,8.988894837618508,0.30142827891857826,5.351556544291307,10.490713330158936,13.969574817316548,-2.7211033436670133,8.392456867630287,9.40470084180353,5.833035289508157,-7.184398928524263,5.487231803958016,9.133595645071843,5.667202121985863,-7.249237030648831,-0.1364496258428187,9.569903008316363,9.77986115677068,-4.08613528035963,-3.753070987267883,9.461265074321519,13.265804986018987,-2.6200950543025323,-6.442986323962363,8.776734986030826,9.7259445704119,1.834301070345845,-7.202885062868166,11.136205888766764,10.083280633567696,6.340298581306616,-5.714453385712199,8.694053219773968,7.468424925050933
8.219498134548228,1.0021873398866665,10.26004982563335,8.604394679436238,6.372154781195096,4.721585570576812,9.692539374000642,8.769122855706257,0.4207968764863309,5.743691160383468,10.492668738964241,13.350540484459202,-2.737642474953048,8.446036757939405,9.41771829096189,5.6801802177769245,-7.229032019775859,5.510810282249594,9.157683768493738,5.519170275993023,-7.533166255348076,-0.12597437975821493,9.594731352434884,9.232690055051183,-4.640922766338509,-4.066920086946139,9.49862990691084,12.267427286009525,-2.6909170400911315,-6.7140619100257,8.829723202026724,9.282328394934416,1.9034334652960618,-7.385796766945108,11.109309071146745,9.655837098033068,6.404622901889547,-5.739168971993223,8.72068698091721,7.307126653093554
8.302122411693981,0.9827584408547213,10.257440418156927,8.379393476867678,6.711435946085117,4.953638310187109,9.710451337805388,7.695800427261387,0.46112589979141566,5.869824104150114,10.49266525833289,13.134214431794069,-2.7694379672551754,8.548724767484018,9.443686707404725,5.380013998147544,-7.355315919791498,5.5767866803499935,9.228380023069242,5.0876051482418445,-7.800561043960033,-0.11569259747612905,9.618935727751538,8.678364209867182,-4.850994849833767,-4.184540238773406,9.513943332177062,11.856415453630044,-2.7130537803721992,-6.801580685581098,8.847848899269351,9.132826199492365,2.003825083587497,-7.643834196187017,11.066543352466388,9.024364357336754,6.528960092134979,-5.785340612964206,8.774088490805338,6.992471251241545
8.382431847415516,0.9632788089900013,10.2546913384115,8.15758479810598,6.774039341537564,4.996408123109734,9.714332050198523,7.487863130680437,0.5424736803860755,6.1149423388703,10.491712005738181,12.691222705291974,-2.8139842376364284,8.691883135717903,9.482332610536892,4.944663496301165,-7.394926771649779,5.597243872909313,9.251403271641538,4.947701207691326,-7.969533545258458,-0.10897208024303134,9.634660053029213,8.304956323745422,-4.953420989885309,-4.24165493473878,9.521648236074661,11.648962642976564,-2.755216553909072,-6.972289876306712,8.884654058090973,8.831745046452314,2.0684607418592207,-7.805164142786638,11.03662535780032,8.612185470323917,6.589006198681143,-5.8068695086179885,8.800799273210814,6.838745385478708
8.68120221355437,0.8851661529480652,10.242351446648374,7.303988034563849,6.834935967280728,5.037999735485774,9.718289587692182,7.2824000945342915,0.6245609698972037,6.350334699002355,10.489570952930654,12.23861015767934,-2.8139842376364284,8.691883135717903,9.482332610536892,4.944663496301165,-7.506521295549641,5.654209744381524,9.318805183387445,4.540635260106271,-8.051216227497925,-0.10565755231580605,9.642387077281409,8.117937065268064,-5.054087593627538,-4.297641299761369,9.529376441475755,11.440411890738673,-2.775274018736214,-7.055460391848316,8.90329326281127,8.68048276731486,2.1312036616999572,-7.958122774432069,11.005727553205519,8.208301565799507,6.815352183555032,-5.883322609494301,8.907156971329254,6.242560032124308
8.94552243347099,0.8074270603295746,10.2282956336453,6.498167477163959,6.95170616178595,5.11772094538134,9.726396982416018,6.881338092417498,0.707150207608175,6.5758642504574025,10.486356702483302,11.781253684546925,-2.8676661724333052,8.863262488650328,9.533066623586317,4.392143001189879,-7.5413657553016895,5.67178063231787,9.34070763289601,4.409669795760414,-8.285055357053409,-0.09591694437523718,9.66499040523404,7.558133714589265,-5.054087593627538,-4.297641299761369,9.529376441475755,11.440411890738673,-2.8315384959240593,-7.296143741834184,8.959938170407598,8.224535635937121,2.1312036616999572,-7.958122774432069,11.005727553205519,8.208301565799507,6.920395156128298,-5.916129964045716,8.959761174362269,5.956240252139116
9.065387367549627,0.7689728535372565,10.220876812260382,6.114599093763299,7.114649959658833,5.228899359483178,9.738951079986489,6.299216721376719,0.748557700632002,6.684916425634154,10.484386495967957,11.552053587659099,-2.880095958732517,8.902758430142532,9.545585860071009,4.2594556955206215,-7.607630418207142,5.7048849861649025,9.383656791092823,4.154170054076579,-8.43165941150186,-0.08960766899242084,9.679563096697565,7.1887194246576,-5.2500958437531855,-4.406238998266169,9.544878284778163,11.02107384177446,-2.865939216998241,-7.449180346345105,8.998149553398074,7.9197114014663725,2.2216721287099346,-8.17225851651923,10.957797659111922,7.618722974253994,6.970939520907397,-5.931273919247821,8.985849110088902,5.816151584181526
9.122378943396905,0.7498970613534949,10.217107698304027,5.929138012060146,7.2153801278522804,5.297587511581965,9.747564768780364,5.925020026828233,0.8728944367674534,6.997281687643786,10.477206494239732,10.868258617368966,-2.880095958732517,8.902758430142532,9.545585860071009,4.2594556955206215,-7.69874621073916,5.749671278098112,9.445929240828997,3.790068897244906,-8.43165941150186,-0.08960766899242084,9.679563096697565,7.1887194246576,-5.345419798439192,-4.458857150441497,9.55264048856252,10.810676111531622,-2.897985063986333,-7.59624474084032,9.03658111522307,7.614908916600279,2.335256751914903,-8.430145855572663,10.891586792776488,6.860622006983326,7.068160280572094,-5.959172287157973,9.037506973277658,5.542404761451594
9.177471516042958,0.7309395636931751,10.213307262517112,5.748486409544361,7.2153801278522804,5.297587511581965,9.747564768780364,5.925020026828233,0.9556342490917944,7.193312942171563,10.471497885832234,10.418446782722244,-2.915081088992441,9.01351680665079,9.58273492103342,3.8739705951895322,-7.754212975403207,5.7764661934599735,9.48599225886611,3.5598713454363344,-8.637844578858315,-0.08044795222628834,9.7006852476441,6.644262706677083,-5.79503771752964,-4.705320874154706,9.591374622851141,9.757819465339967,-2.941877743457493,-7.805638981936398,9.09438078862693,7.160040180688229,2.414967084367722,-8.603614934959115,10.84080139020587,6.312723061526123,7.160326563142126,-5.984041487160511,9.088379848939322,5.276135093535486
9.331809879902504,0.674901984249942,10.201773212477766,5.230422650858079,7.310013705995018,5.362084880414261,9.756361522813078,5.5627286018308295,1.038057051525978,7.379749406506866,10.465143095291097,9.977493747797375,-2.946726193437801,9.113128484041566,9.61924225009984,3.510225645082844,-7.805657691080769,5.800956640255655,9.524881402757234,3.3401340277124008,-8.702966612569544,-0.077480918664653,9.707542564065744,6.465751758932203,-6.043152844310652,-4.840093869246292,9.614415488073254,9.129198214734778,-2.968501101954766,-7.937783594106369,9.132854911891394,6.8587752232853125,2.440466839550582,-8.65776738220539,10.823752448139647,6.134859227038363,7.247553438540697,-6.006056396079926,9.138378980716213,5.017452719363076
9.379743334594622,0.6565417692910828,10.197908358772448,5.064777230503404,7.3987385268729575,5.422519780638705,9.765345270461173,5.211469356824398,1.1200241123473045,7.55679695684715,10.458182171248135,9.546656713498415,-2.956560296459286,9.143958761770772,9.631260999254346,3.3941516588236964,-7.853259358690277,5.8232684664054215,9.562582894398206,3.130966973600287,-8.887726427682162,-0.06885489534817422,9.72763962832451,5.940153056436022,-6.122255547045671,-4.882871761121802,9.622041994998813,8.92120793139727,-2.981057469871097,-8.001634241904705,9.152032553485347,6.709358914480575,2.5137270167123145,-8.809674828760551,10.772440563120481,5.623032919052198,7.3299620151974985,-6.025387455438104,9.18743094060727,4.767220813256404
9.513516935560322,0.6025791308802692,10.186361409109956,4.587744550167064,7.631176734538917,5.580619485177619,9.793641971186307,4.221635022117327,1.2014140000158764,7.724658059145339,10.450641118652207,9.125349085776241,-2.9840152261019446,9.229668564837265,9.666820885147256,3.0608454081254,-7.8972171924346855,5.843535990597759,9.599068081445314,2.932352913427565,-8.945834618875814,-0.06607484804022183,9.734201308139026,5.76874633205619,-6.275092185999503,-4.965258817078299,9.63718759773234,8.508071978703816,-3.015845235089855,-8.184395930130123,9.209164481766571,6.266540933514707,2.537069931939802,-8.856924317279242,10.755317993422823,5.459818111530948,7.407696899240917,-6.04221104682848,9.235464008551054,4.525499924844279
9.554888318153697,0.5849986862742557,10.182548402970621,4.435141641628763,7.6979473782218495,5.625952499514279,9.803624267364224,3.9130189283517502,1.4016244723573534,8.105424289844043,10.42934861406212,8.114899049845226,-3.000677447294934,9.281386335067893,9.690091507302395,2.85179336627157,-7.937736592593527,5.861894055942106,9.634301854949133,2.7440643063547925,-9.10997278239578,-0.05803462672481315,9.753572340894818,5.265830924771665,-6.491039380057609,-5.081054910751904,9.659577589491064,7.897681041790377,-3.0367412859332172,-8.298995470801236,9.24680643238139,5.976030442230097,2.603890053099152,-8.989037342054319,10.70406130251577,4.990101234238717,7.480889312320423,-6.056689191212096,9.282430402782648,4.292156620074552
9.633010740092379,0.550504634763087,10.175011363999108,4.140009992824237,7.729434718399554,5.647313730945199,9.808717025246118,3.764965237339021,1.4801019004816207,8.242707470075484,10.419886382951427,7.728155319709483,-3.0161004802378515,9.329020672040542,9.712955305722405,2.654203634327094,-7.975028771684581,5.878477910205361,9.668241235822853,2.5656283024145834,-9.161357006410755,-0.05545739727808671,9.759945104081615,5.102772449561785,-6.626260817547279,-5.15318849231964,9.674235239794742,7.499038316406759,-3.055892223759614,-8.407886594809654,9.284006578768325,5.69014188367053,2.6251022378128646,-9.029981523264556,10.687056021896094,4.839853278766677,7.549659805625627,-6.068972165376841,9.328301866320517,4.0664969419402555
9.739176596996897,0.5005452741273644,10.163985127080302,3.7217075965134563,7.759704489914776,5.66783789696105,9.813863046678017,3.621706339937133,1.5189354570148523,8.308236149656471,10.414959829722056,7.538148447748714,-3.0370583272559912,9.393318303788924,9.746347690130508,2.3780288160434,-8.009295974363063,5.893415230613492,9.700846404922624,2.3961925225938416,-9.305826407954468,-0.048044384064395075,9.778883053571123,4.627337007397145,-6.754623900804389,-5.221386864341759,9.688639959518081,7.10884745351174,-3.0648383526961815,-8.460222003844812,9.302419145685857,5.549267507784385,2.6457898100483024,-9.06943789885463,10.670112192232915,4.693265448785859,7.614131495824676,-6.079205410519079,9.373057696518899,3.8499406734690136
9.771768040254342,0.48439262020709883,10.160395512278418,3.588795920783788,7.816735646748307,5.706475266475856,9.82426816149835,3.3473897264598804,1.5957167274060056,8.433252004124244,10.404710850309783,7.171501115168556,-3.049673189259702,9.431736044441916,9.767919060776352,2.2066399731637323,-8.040731194614661,5.906826241517952,9.7320802305477,2.2350711453717955,-9.394332657545963,-0.04337237223207143,9.791376085264245,4.324768184910343,-6.8762670429008965,-5.285757693625942,9.70276794307752,6.727245354352245,-3.0815198102178103,-8.56073401698344,9.338835317762983,5.271698513262605,2.704755027550826,-9.179233678391592,10.619769900334187,4.272181352926192,7.674468937743909,-6.0875478130421525,9.4166557889637,3.642198553540775
9.803020090257005,0.4684983954269062,10.156851284468937,3.459514072703265,7.843560694196007,5.72463276884739,9.829510839042802,3.2156846947659385,1.671223577352669,8.550530601072547,10.393907639825107,6.8208736086961474,-3.055597335386155,9.44969215294664,9.778474620383301,2.1246605198559703,-8.069511750955593,5.918820552861263,9.761914006379044,2.0815950838569313,-9.515919137047657,-0.036774892410804234,9.809935137039838,3.890818630354945,-6.93461280352688,-5.316540948140447,9.709725349331487,6.539773022429443,-3.0892749813095595,-8.608939766152327,9.35682554161698,5.135327934083117,2.7233947946652832,-9.213084481303667,10.60319537197537,4.13769730856621,7.730813638693232,-6.094140178902207,9.459075719069922,3.442909929856655
9.832968598659285,0.45286629237653736,10.153352771536406,3.3334281295432477,7.917607355478793,5.774693131142725,9.845343185232986,2.8405951163564667,1.671223577352669,8.550530601072547,10.393907639825107,6.8208736086961474,-3.071929835072674,9.498867817476166,9.809127036905613,1.8924357398866367,-8.069511750955593,5.918820552861263,9.761914006379044,2.0815950838569313,-9.589867264730792,-0.032650527661364996,9.82217349625729,3.617953440335836,-7.099950537027462,-5.403431503876526,9.730188872757026,5.990125540502238,-3.096652457513161,-8.655797214379723,9.374663812182469,5.000401355464496,2.7763464787721217,-9.306830756555701,10.554273071695144,3.7508986318211157,7.783318622829677,-6.0991212118302265,9.500292802695563,3.2523159796353873
9.964253608221576,0.3787503256219987,10.13665159263091,2.7459042959826596,7.961877841962878,5.804573323230502,9.855951300040042,2.6067347531888823,1.8179412511126523,8.763186103420429,10.370702194144258,6.157722180033718,-3.0816887014280896,9.527982452186562,9.828656602673371,1.7480129247901415,-8.095808205600223,5.9295022255405865,9.790318964813999,1.9351239149840946,-9.658444262834054,-0.02874231273744433,9.834258080512019,3.358306571319224,-7.15189526224352,-5.430620605647034,9.736878915699034,5.8121889774027675,-3.122558024997991,-8.829977117635321,9.444458506609688,4.475048116630549,2.7930289214337556,-9.335580266438402,10.538272029559032,3.6273771044966887,7.855276700635776,-6.10388310844344,9.559766163469584,2.982916720891227
9.987018500423872,0.3647548213431853,10.13350209539439,2.6359509744340475,8.002319186594432,5.831829985592271,9.866568029070285,2.3864869514192786,1.8889142025510022,8.859153485890007,10.358409333440115,5.843244626135566,-3.0906018528504022,9.554360783982139,9.8474281358233,1.611337531810355,-8.141528555727731,5.947281352205395,9.84279965499998,1.6611270470713415,-9.690800214171945,-0.026868219667000866,9.840231989412374,3.2331571280511766,-7.251158786474254,-5.4824215756716415,9.75007444814703,5.463281241983051,-3.1334682623243406,-8.90928546730264,9.478407294542482,4.221678932365702,2.8402545105148955,-9.414723849544309,10.491364905043236,3.2705964197930815,7.877543800007677,-6.104816009436024,9.578939573819751,2.8972290149421225
10.008682286731482,0.3510400778325231,10.130428430541354,2.5290638351473844,8.039149346207008,5.856614297312137,9.877153098671245,2.1793228995927882,1.9920834405047878,8.990972574047703,10.339315599128208,5.39281988212396,-3.094756839651244,9.56657714242353,9.856518616946405,1.545797612557013,-8.161230465906833,5.954545769595774,9.866849376417502,1.5325164016937145,-9.780519004300283,-0.021559905832586854,9.85783545760589,2.8767541084769546,-7.344389457968446,-5.530875267318544,9.763047670521571,5.125035822396912,-3.1431115273507553,-8.983553498459116,9.51171143594521,3.976160142620889,2.8833737001709,-9.48377573713183,10.446344453629091,2.9352747344538725,7.919642885952272,-6.105796854746852,9.616272480475354,2.731807924836089
10.084979661564553,0.29897856359448943,10.118857735386266,2.1341881964076594,8.088076666332313,5.889468567381141,9.892895712760863,1.8921498984395078,1.9920834405047878,8.990972574047703,10.339315599128208,5.39281988212396,-3.102495477465351,9.589172804921297,9.874080190542093,1.4199656484532275,-8.179014661120759,5.9608370088093094,9.8894048424792,1.4087941163538207,-9.808075609248824,-0.019893359275801145,9.863589202901837,2.7635373658897975,-7.473309851670613,-5.597526444272084,9.782144552937941,4.637811425813764,-3.1553857231833184,-9.08588682996969,9.560360104577603,3.625522078730931,2.896865237891793,-9.50467980202137,10.43179815384637,2.8290019105121473,7.958649590068956,-6.105696752974136,9.65221516638522,2.573623515976117
10.101622048084948,0.2866576255787739,10.116136912851216,2.0430848655521467,8.10280437508465,5.899338733737899,9.89808636331144,1.802875855981496,2.058531975383068,9.071186512941352,10.326268986437212,5.10679761302756,-3.1095112263806937,9.609451708930752,9.890786473032845,1.3006390221073112,-8.195004489539114,5.966227219859429,9.910452113869013,1.2896663079889428,-9.859836395969136,-0.01671127651271114,9.874916824662554,2.546309572388937,-7.589681475333705,-5.657292318725848,9.800866982041258,4.176135892143039,-3.15893484271759,-9.117672245825805,9.576204201167412,3.513189395746049,2.9348008639181136,-9.561458381401193,10.389606544185767,2.5265036524449487,8.011714395580837,-6.103745665934592,9.703462700183263,2.348919262260448
10.146198347651513,0.25133515099183756,10.108348183263145,1.7887239900185394,8.10280437508465,5.899338733737899,9.89808636331144,1.802875855981496,2.1230298399371828,9.145621017163933,10.313049820351338,4.832367166460539,-3.118778767088817,9.63586346021064,9.914159105810846,1.1327355137555644,-8.209310780253855,5.970781119759015,9.929986457560725,1.1748674614221182,-9.859836395969136,-0.01671127651271114,9.874916824662554,2.546309572388937,-7.660600859231686,-5.693501198549196,9.813177723371837,3.883034564258968,-3.1652779653595413,-9.17788622872258,9.607308692086646,3.295155137538042,2.9580500949291353,-9.594645844439846,10.362717673291122,2.3381660543916483,8.028027668050743,-6.10266240113054,9.71982273780939,2.2771527454479528
10.171754671713217,0.22912854618134476,10.10342774054028,1.634397281759798,8.14259364580445,5.925946538096283,9.91341135692072,1.5520814938067458,2.154527895529299,9.180759845510392,10.306398349059045,4.699107447177707,-3.121552922462192,9.643666728528716,9.9214899310058,1.0795712134365358,-8.22203439026076,5.974557466061899,9.948010690035764,1.0642560566149435,-9.90731430773151,-0.013726503869383356,9.885997058694114,2.3398282753095967,-7.694140390381077,-5.710562090429116,9.819283460876308,3.7415198388356474,-3.1680905335407656,-9.206358571162568,9.62256192624152,3.1896917214931135,2.979734067446596,-9.624350712099835,10.336844259426686,2.160405926680641,8.058701616746074,-6.099911525678361,9.751444947479879,2.1380458265911746
10.183369429704378,0.21841940685411937,10.101037748502607,1.5615504612435223,8.186239509972566,5.954997915498696,9.933112831540539,1.25561163533402,2.2159877266492236,9.247042823753311,10.293061884028559,4.439448680782714,-3.128993147120376,9.664288056208708,9.94208580153363,0.9278225412765353,-8.227832122071558,5.976171142621617,9.956458851400729,1.0104630728795094,-9.990207617109332,-0.00833238899139233,9.90746452717268,1.9568014518485195,-7.757530219539,-5.74268540821776,9.83138120456965,3.469201418008178,-3.175206606989741,-9.285537081913375,9.667061209620298,2.887522371011057,2.990008669515417,-9.63796510403605,10.32428718113102,2.075883805379195,8.08690045276863,-6.096451433137408,9.781578193863552,2.0044344520233266
10.213874354276262,0.18783327990203708,10.09411098013231,1.3594334910145298,8.186239509972566,5.954997915498696,9.933112831540539,1.25561163533402,2.304248519004195,9.33692755090432,10.273130176637451,4.066675127011252,-3.1311939958506145,9.670282472667719,9.948479380974684,0.8796891383536696,-8.243098697141342,5.9799893260428005,9.979569231052043,0.8552000319256943,-10.025994620136649,-0.00591481255905036,9.91788680639147,1.7800746598375032,-7.816200698130544,-5.772260319085335,9.843307225360643,3.210276542082559,-3.178936172357269,-9.333358883567014,9.695639915300598,2.6975395297231555,3.009462550169334,-9.662850027502945,10.299924404330355,1.9148286193698159,8.112766411318747,-6.092358482006408,9.810199735065046,1.8759522880764425
10.222676843778444,0.17814213162393613,10.091876639674927,1.2971837690817416,8.212664873180833,5.972478139574962,9.947193869328656,1.0596398795490745,2.3604129985134303,9.390817211828256,10.260011626049371,3.8284072422348627,-3.1352016704296974,9.681035893280376,9.960553581024183,0.7869822070512513,-8.25160309089877,5.981739684476801,9.993142408642502,0.7568561931511525,-10.058277765567812,-0.0036763750138947117,9.928092168355874,1.6148563346850404,-7.895837069645019,-5.812122628534592,9.86085204969838,2.8457207555610577,-3.1819322304339206,-9.377436396894682,9.723310820997852,2.5169168206441577,3.027504322066981,-9.68477111504748,10.276562514817384,1.7635064281838693,8.136436924147239,-6.087703353563909,9.83728623177832,1.7521444531123291
10.245305503464852,0.1505398283038058,10.085374510784499,1.125758092027653,8.234300787229795,5.986688480230254,9.960508323610759,0.8844528154757091,2.4144086414988557,9.440142746788288,10.247105749002932,3.599652879052951,-3.1387098454077638,9.690228980511367,9.971675275393341,0.698863834400874,-8.255380986706262,5.982392369748199,9.999389612447864,0.709314154145199,-10.087288706573382,-0.001609644049138406,9.938029641471761,1.4603397207660735,-7.943671099300063,-5.835882637049921,9.872296723319733,2.618339799281776,-3.1842581574289426,-9.417967036304027,9.750039908252289,2.3452683095841182,3.0520426166545467,-9.712495435025188,10.243395300257884,1.5541653458495273,8.147489887029632,-6.085185465057593,9.850247140404122,1.6918964406578736
10.25745637675826,0.13333335745881267,10.081192305701403,1.0235774812941305,8.240541572090347,5.990762289345685,9.964742995625492,0.830254724196763,2.491324981623487,9.506085191399677,10.22823331462307,3.274655465563615,-3.1402858108118497,9.694271213411092,9.976879786448162,0.6565223652286268,-8.264917914315411,5.983518769037229,10.016032100639558,0.5736548401017783,-10.113241916936888,0.00029242038482765606,9.947654682106101,1.3158177515492593,-7.966092384935007,-5.846964493877121,9.87793768645725,2.5096788440954874,-3.1851887989494623,-9.436964639787787,9.763039693616008,2.2627214381570724,3.066800170441062,-9.727794053029726,10.222529078301827,1.4260145127572659,8.186848199260494,-6.074019084514762,9.898150644080715,1.4611542287747392
10.26744216986629,0.11705628644520387,10.077131410714287,0.9306599262329308,8.256609391938145,6.001171844422753,9.9767394274804,0.6789674100179706,2.539893096964579,9.545015668441028,10.216017716377632,3.0703726555451127,-3.1443421269056335,9.70431754831136,9.991083424940351,0.536454867959433,-8.269857834531695,5.983622570779416,10.025433419366294,0.4894038823692106,-10.136337895527095,0.002036601802569784,9.956926983709804,1.1806431553596228,-7.966092384935007,-5.846964493877121,9.87793768645725,2.5096788440954874,-3.1871363175394256,-9.489178385296523,9.800526511311235,2.0276819851899215,3.073718864212328,-9.734549644727563,10.212469487717966,1.3649724829646346,8.195543404879682,-6.070987041701619,9.909136025955167,1.405983458094802
10.26744216986629,0.11705628644520387,10.077131410714287,0.9306599262329308,8.265277470507572,6.006716698022937,9.984088626001112,0.5867746817995775,2.586318021415485,9.580190424645156,10.204104947258807,2.8764441466708917,-3.147458034535747,9.711466690177977,10.00321500483684,0.4272685007027131,-8.27373266862869,5.983248891110606,10.033541207958908,0.4112809577064104,-10.16605979604518,0.004372735956156219,9.97005811557831,0.9943584536064138,-8.008086705262555,-5.867612507956262,9.88903662193622,2.301486455715152,-3.187797936459252,-9.520247467785019,9.824207897909575,1.8806867582301645,3.0866685478911378,-9.746369742283731,10.193100793459482,1.2490874729946035,8.21164974540381,-6.064676807000895,9.92991572098501,1.2985995018629264
10.278697068479675,0.09432635805804002,10.071240291715624,0.8097958714425585,8.269045000415767,6.009102548575037,9.9875541352118,0.5430952573836669,2.60873564879565,9.59643890334226,10.198263026677273,2.783102755980844,-3.1483018348999012,9.713252953231754,10.006810488115862,0.39351625142997193,-8.276594298218441,5.982428394040542,10.040427024649789,0.34045404356659953,-10.174746554854067,0.005080205703481595,9.974204747789207,0.9362711262864101,-8.097583380469091,-5.9110239209925775,9.915692511463039,1.8292905971798559,-3.1879484474996493,-9.561646052799714,9.857730914554597,1.6734603131445507,3.0984783510055096,-9.756060867736156,10.174733039977745,1.1415464942720388,8.232768436692824,-6.054676592357686,9.958122022829196,1.1451566953615195
10.281529819231439,0.08718555584121938,10.069321303902875,0.7742835038275633,8.275518287689989,6.013149818923208,9.994048077192152,0.4604180165612325,2.6519972861544265,9.626383561644014,10.186818635289429,2.60283289166732,-3.1502878821342035,9.716951367628825,10.016304934326287,0.30174642742904617,-8.278494674264945,5.98119144646013,10.04616341094329,0.2783873597586788,-10.190420131816479,0.006393428739453008,9.98211788859924,0.8256491857497142,-8.113017375469429,-5.9184049715880285,9.920827695533227,1.7434594971526414,-3.1877958989877326,-9.574140798087265,9.868359706996223,1.607760122707015,3.114174625656091,-9.766933849348566,10.149030691325388,0.997082279865667,8.239038658986825,-6.051220401644736,9.966741506148734,1.0961214875751475
10.287507934527591,0.06702653317011167,10.063686895906637,0.6815417555822123,8.282767154272255,6.017541945027158,10.002663242299912,0.34829520316363244,2.713006097426548,9.665270187638693,10.17029420567179,2.3481155471071844,-3.1507769984477436,9.717660142715438,10.01905388290471,0.2748233753365226,-8.279100848832714,5.980426300516782,10.048622842028339,0.2514203103737544,-10.209972964696291,0.008120724662876652,9.992977392548818,0.6724655169144804,-8.154862278114548,-5.938206145090315,9.935739696345939,1.502877825735022,-3.1868009282658742,-9.607991672492261,9.898563702173076,1.4199195684261876,3.1188960205918375,-9.76965469063988,10.14094530882064,0.9532863574505269,8.255673107135026,-6.040546862744574,9.99029419729391,0.9558075561176756
10.29003825511564,0.04869676160501894,10.058222420584555,0.6092420253393204,8.284574341512073,6.018590612562144,10.005231853231457,0.3143482830405905,2.769459155516415,9.697473793957425,10.154584366524203,2.113011982394166,-3.1511840115589678,9.718121259992715,10.021602601652155,0.2500514795693894,-8.27938809300059,5.976476445519655,10.055936325276253,0.18055194776901404,-10.21550701283883,0.008634752736579094,9.996316730063429,0.624598291058828,-8.179282545642526,-5.949585552265812,9.945224311806566,1.354871307238402,-3.1868009282658742,-9.607991672492261,9.898563702173076,1.4199195684261876,3.131622756237503,-9.775352149697227,10.118090162647993,0.8356487204398002,8.260521699716078,-6.036901405681122,9.997389247394722,0.9114070709801854
10.290185189118,0.042979123543536356,10.05643788457344,0.5895176904665101,8.288320539960605,6.020594608047309,10.012033364952124,0.2248146040784899,2.769459155516415,9.697473793957425,10.154584366524203,2.113011982394166,-3.152041835714094,9.717656245266285,10.029890549600411,0.17936491070582344,-8.27938809300059,5.976476445519655,10.055936325276253,0.18055194776901404,-10.229389739257067,0.010001406907189076,10.005467517761582,0.4900609852854582,-8.201124234025972,-5.959618508158997,9.954313034203215,1.216311447893646,-3.185734064196534,-9.62770558857409,9.91728537898073,1.3019218410380602,3.135407946832274,-9.776485484512746,10.110926693866329,0.8008685724238505,8.26922341719949,-6.029502910813707,10.010474067268879,0.8265939082354199
10.288736148410912,0.026959115446317437,10.051186125847662,0.5429276238335515,8.289523597895236,6.02104871900992,10.015824201731922,0.1787081118392632,2.804630458392342,9.71552675166919,10.144581893330217,1.9663135373994833,-3.1520763179617886,9.717003839490875,10.031508814729667,0.17063094174306928,-8.278345997715833,5.974021736775799,10.058187288140328,0.17332836790715253,-10.236534167489825,0.01077316889704023,10.010830195147202,0.4076859763752435,-8.211132566278504,-5.964159651488426,9.958696810379612,1.1504727400221963,-3.184383409490624,-9.645295996223586,9.934860606576473,1.1893001181424228,3.145481462350578,-9.777809148994807,10.090753675975531,0.7089561843061905,8.27664796386656,-6.021985883527093,10.02212399122054,0.7473596361904682
10.28766873455936,0.021986173877494835,10.049466789887967,0.5312858287661775,8.289765594811954,6.021030979168848,10.017502038883755,0.16145148820934715,2.8537968616508538,9.737900494732415,10.130315790128966,1.7617683109607605,-3.1520437695642687,9.716153162340863,10.0329548026677,0.16594701263790604,-8.277553222568715,5.972687936945075,10.05898600403545,0.1767314764883674,-10.242124277451248,0.011439519669047297,10.015597930782207,0.33122787762273576,-8.22056138718573,-5.96839950956369,9.962965732007696,1.0868102192869151,-3.182780146166466,-9.660893911268483,9.951275157187947,1.081679528306264,3.151188839827877,-9.77710792935576,10.078375842352557,0.6575841727537869,8.282855094421759,-6.01437914479604,10.032386343366927,0.6742670184760705
10.286330936863063,0.017191560768024507,10.047762215992407,0.5214214144047691,8.289575626377484,6.020536918171943,10.020435820400209,0.1420886658334187,2.8692520603664544,9.74418611643742,10.12575899620873,1.6976209802785642,-3.151787434719954,9.71388902049164,10.035347332610936,0.16818088794506525,-8.2727234356412,5.966727299803159,10.060219100256328,0.22078799320353945,-10.24436982000998,0.011734709369406954,10.017759878129839,0.29533301471964835,-8.245564322964343,-5.9794161182379995,9.975045001103785,0.9077270582612507,-3.1799629699296146,-9.680811100944727,9.973715013790962,0.9293978909869879,3.156144580580207,-9.775270742364679,10.06682447195264,0.6144963346868165,8.290004616915242,-6.002860629306762,10.04530237066264,0.5777321765945373
10.28081927354254,0.0038467793995439303,10.042734049835142,0.5011734688657123,8.287734558916835,6.018738024948474,10.023829216200369,0.15272706063403757,2.8987994896091185,9.75511862493036,10.116943976192067,1.5753631698106012,-3.150574379298008,9.707319795238902,10.038304564363159,0.20467708671404208,-8.269405703944974,5.963421928756902,10.059786938975012,0.25007759419243286,-10.246265954588884,0.012005375232232858,10.01977526964918,0.2611220523640963,-8.259671471034574,-5.9854359905453745,9.982470461482698,0.7975798560928592,-3.1767291906395587,-9.69688695353279,9.993528617132505,0.7871125355852487,3.1583553816798684,-9.77396022436784,10.061346870966846,0.5959537163195443,8.291838452747912,-5.9990053785124395,10.04897778110559,0.549357730327771
10.278522068164316,-0.0002651850140373426,10.041087114972074,0.49708234183202776,8.285565662546441,6.016899641876935,10.025461406619854,0.17744790212050832,2.926574173512054,9.763996053110477,10.108522047658443,1.4611471680789372,-3.149654543637873,9.703134130565935,10.03895952658134,0.22941927229877926,-8.265556766906409,5.959937777360563,10.058752586605273,0.27931285608303075,-10.250595925467847,0.012854442171151574,10.026404751377871,0.14655970109994748,-8.26600532842386,-5.988074916111039,9.985991360829994,0.7451579297515473,-3.1755730154959227,-9.701455119419586,9.99954649270519,0.7417901970464074,3.1639870112037527,-9.768613788515145,10.046054735739819,0.5510279726810307,8.29472355288958,-5.991290367297481,10.055428350479197,0.49877387362861264
10.26733132432438,-0.015111524390130767,10.034654779521821,0.49043702299897135,8.284222239089361,6.015804914782715,10.026101125842153,0.1922926980953498,2.952629170437887,9.770966887865901,10.100489264974128,1.3544932603033868,-3.1491242732576885,9.700841737972508,10.039100553297324,0.24205164504513282,-8.263449210359866,5.958137283219664,10.058035117552402,0.293298588065235,-10.250595925467847,0.012854442171151574,10.026404751377871,0.14655970109994748,-8.28231793089996,-5.994609956723757,9.995763434257665,0.5979852132328314,-3.1743824900072948,-9.705649508805172,10.0052703700357,0.697526754425359,3.165548314953994,-9.76639966459025,10.04132633040883,0.5391850396937417,8.296611539709605,-5.9835898790630795,10.060728501824055,0.45705360958596336
10.26408599183514,-0.018437698472421393,10.033087881726201,0.49056153333394265,8.27924481716693,6.011879910799308,10.027375559612851,0.23961501854085498,2.9770176654834235,9.776172190944457,10.09284221048497,1.255368005616817,-3.147934008022259,9.695893169189514,10.039042170895014,0.2669204394563877,-8.256469862310624,5.952542421489401,10.055212387188469,0.3310672515679759,-10.250967291197057,0.013146770658821194,10.028891298192319,0.11214449786491926,-8.286909157921324,-5.996354638344945,9.998751979281256,0.5521762932521359,-3.170630760940278,-9.716106389012747,10.020688350453808,0.5714633238225785,3.168227502470592,-9.76139079598703,10.032405565198104,0.5197620079208217,8.297557639708103,-5.975927864142587,10.064940190392592,0.4246344160928345
10.257128271335336,-0.02464830585189644,10.030008447657302,0.4921451024847897,8.277293949921166,6.010374554273871,10.027602258107716,0.2552643892793654,2.988604577080096,9.778155901314943,10.089159813987779,1.208672078702961,-3.14727816264954,9.693250387788886,10.038859761503053,0.2788285913272245,-8.25394546908138,5.950624005059584,10.05408275494431,0.34200410357947886,-10.250742476816265,0.013261827731256963,10.029937236621373,0.10497075734550809,-8.298343739218307,-6.00039504033321,10.006890430677396,0.4241092516220819,-3.1693281907865556,-9.718919597586048,10.025249553779664,0.5318101690473128,3.170348799963429,-9.755679443626708,10.024174384346937,0.5054307947996263,8.297327439845844,-5.964557969274398,10.069370804776828,0.3941935090528325
10.253434953711835,-0.02753865854269426,10.028497444114484,0.49340725258777896,8.275208865171555,6.008778742226713,10.02773855977997,0.2705206823720599,3.03106623590969,9.782342184116168,10.075342118554127,1.0396687661525266,-3.1450927561622586,9.684728147824929,10.037789048316146,0.31126619580019427,-8.248636703682532,5.946726162549497,10.051602265837092,0.3612287994699366,-10.245923140130431,0.013547943817113182,10.033322204307593,0.15775869453557054,-8.304149660831682,-6.00216489307376,10.01161964306611,0.3466291995127064,-3.163916690682779,-9.727081373716832,10.04067862353612,0.38692611208194777,3.171950482291659,-9.749346857177134,10.016606434815515,0.49522582302913537,8.2961511347619,-5.957093095387232,10.071176530322141,0.38483981426688524
10.237443016896664,-0.037735700417843486,10.02266546706417,0.49970449442125053,8.265661534910084,6.0015844658575235,10.02747531141449,0.32592433080877015,3.0407445907911317,9.782527892102982,10.072110653582333,1.001681605256936,-3.1442985702088375,9.68171142720801,10.037278726848625,0.32083383669204624,-8.24302153577131,5.942767425938127,10.048887455588389,0.3769821450546766,-10.244289953655828,0.013551193224422123,10.033652315581497,0.17566848935873589,-8.308615613520722,-6.003256877858001,10.015795265105156,0.27593834286854,-3.1625235953875483,-9.728396263387697,10.043851458900775,0.3547259928686368,3.1730693356529245,-9.742469721111537,10.009676556210104,0.48828071991019917,8.294217428917626,-5.949745974346714,10.07215852072235,0.38289432683397534
10.23318327781194,-0.039958519794802076,10.021265085156587,0.5012686245428742,8.260255487802777,5.997564233720039,10.026918603418569,0.3496364758956146,3.067640724003167,9.781249008192571,10.06293465712815,0.8980321967636695,-3.1417471007259383,9.672222718343944,10.035366209397807,0.3455776400014346,-8.237147052538829,5.938771183963497,10.045998721143516,0.38951935375038627,-10.240430599172907,0.013508048682999403,10.033996292438225,0.21198882326384755,-8.311833261632055,-6.003720250773838,10.019424159042547,0.21325220892019517,-3.159702366415511,-9.730219227295512,10.049405940746166,0.29644280434619136,3.1737411046114534,-9.735120870581698,10.003357073919549,0.483885466836882,8.292981894434956,-5.94612340538264,10.07237099565123,0.38410572813934746
10.219905653861266,-0.04589023016393918,10.017216540994507,0.5051501228096978,8.254495152166392,5.993308512231584,10.026121584649992,0.37051473456388173,3.0759167558713334,9.780256556029933,10.060042715696548,0.8668184160997895,-3.1408468366219493,9.6689341650209,10.034617573004562,0.3524802120607094,-8.227947355874406,5.93275396198245,10.04144290988196,0.40276822921797156,-10.235840144087808,0.013402156291403323,10.03395429668169,0.24695824037825057,-8.314507155966329,-6.003337726423077,10.023869210869924,0.14149082116332218,-3.1568460638990445,-9.731021255700405,10.053948635520111,0.24889398142140245,3.1740000187634587,-9.727368879281363,9.997622670561563,0.4811525026237278,8.291575388910697,-5.94253839348199,10.072414632745724,0.38643119263962106
10.210714912533241,-0.04925979201313431,10.014652970690081,0.5067046029469283,8.24842830715141,5.988850389522195,10.025120533804945,0.3885154267074648,3.0987736997603346,9.77576174686757,10.051846304824416,0.7826583237759355,-3.1380228209359706,9.658773367765853,10.032112096935553,0.36918806670295895,-8.22161721495886,5.928756384303355,10.038317464615204,0.4081019233378772,-10.230588962238281,0.01323771474741349,10.033566274261451,0.27943728025124465,-8.31486522643174,-6.002944802079536,10.02509302742138,0.12685051154781102,-3.1539679535181633,-9.730864831847905,10.057540629367967,0.21540048462763514,3.1738786786578097,-9.7192781720913,9.992452635402318,0.4793899741416316,8.284368144659812,-5.928623006715046,10.071123958734988,0.4025171665110269
10.201320798533736,-0.05218831446227566,10.012205390265345,0.5071823145918372,8.24210074834269,5.984221589957632,10.023953258991881,0.403653053338736,3.1124386140789335,9.771623011258423,10.046762871072005,0.7342549617634078,-3.1360552002668545,9.651808833298004,10.030275034930272,0.3770768476556784,-8.21517553850573,5.924791392746938,10.03517124981941,0.4107372735780283,-10.227737059282545,0.013134855720921745,10.033254714793623,0.29458505120337486,-8.314973103572816,-6.002428000049791,10.026191828709843,0.11869694839814587,-3.149637015739056,-9.728962981831499,10.061301774139965,0.19693135290918481,3.173408470573682,-9.710909729944985,9.987827648093106,0.47812838402820107,8.282204267272283,-5.925261434444406,10.07048287800145,0.4073598056526364
10.191778034643495,-0.05469856451824784,10.00988034014859,0.5064555945396223,8.24210074834269,5.984221589957632,10.023953258991881,0.403653053338736,3.1249092964039864,9.766678388705024,10.041966489776298,0.6917224864575547,-3.133009867679861,9.641179750617423,10.027361399058808,0.38432765027453153,-8.208659113555761,5.920875766501879,10.032045160057587,0.41090421305256586,-10.221622041335191,0.012890469011484489,10.032422382780595,0.3225362251094335,-8.313890202555891,-6.00018523115827,10.028766335181016,0.13334690281671857,-3.1467573393087402,-9.72667311581983,10.06281731492705,0.20439379478204467,3.1730521304963295,-9.706639617034995,9.985712634544543,0.4775950695650607,8.27494864909597,-5.9154900079707815,10.067941628854374,0.42186292378130125
10.186967114053251,-0.055803884401885294,10.008765622451914,0.5056227266744575,8.228837192964736,5.974572275124758,10.021261359490966,0.4256664753447953,3.130713903214668,9.763931188071693,10.039670736381172,0.6725373468298175,-3.1309352156517023,9.6340279761751,10.025363832531008,0.386323173929461,-8.20210225538118,5.917024724675333,10.028974068479158,0.408865768610051,-10.21501305266103,0.012598070136299433,10.031339304145002,0.3472991466706933,-8.312088381202981,-5.9981626697546995,10.029910088880658,0.16299927409874718,-3.1438961698564034,-9.723634633637369,10.063622241717566,0.22278512965187305,3.171542867319605,-9.693568830883828,9.980120052310513,0.4757223100862088,8.269540374486231,-5.909253425058491,10.065808605822859,0.4307670467789105
10.17729673135704,-0.05772885562359348,10.006635029794573,0.5029978685815866,8.221983268782155,5.969608565319915,10.01979293798345,0.4328350108292295,3.136240273947138,9.761014572216078,10.037440857862434,0.6546843208463264,-3.12988893525734,9.630445703432475,10.024359894315634,0.3865310233363803,-8.195536689068131,5.913251886852243,10.025986870021256,0.4048885026573896,-10.200562083957896,0.011886048979992812,10.02855893518658,0.38730649041672965,-8.309506004430403,-5.995763009568821,10.03062502465024,0.1974439030902814,-3.141063203112907,-9.719905981121002,10.063787622847357,0.24687233453229435,3.169447802890645,-9.680243122489813,9.975595097915452,0.47285987210351516,8.263735236328984,-5.903252286406553,10.063387228080524,0.4384997489669097
10.162754760744978,-0.05994328582489523,10.003694737993857,0.49670277336274765,8.221983268782155,5.969608565319915,10.01979293798345,0.4328350108292295,3.1599218830690887,9.744225640614191,10.027243212537648,0.5828384616623866,-3.1267303439450975,9.619721880893186,10.021370068067474,0.38428479059911225,-8.188991538877081,5.909569269527392,10.02310543538641,0.3992510567212877,-10.192838714559848,0.01147476190634939,10.026926289573767,0.40267436830418607,-8.306211545793005,-5.993023072433908,10.030940532043289,0.2322778353067603,-3.138267210989095,-9.715546574316194,10.063375910498749,0.27309861727723506,3.1686353294286502,-9.675772901466885,9.974307467481859,0.4715962897882519,8.260699350774217,-5.900343154645859,10.06208556267457,0.4418043881884937
10.157918796128527,-0.060512754839425205,10.002784685717902,0.493998863963484,8.21153273305698,5.962063895110919,10.017493279233193,0.43915779992274456,3.1599218830690887,9.744225640614191,10.027243212537648,0.5828384616623866,-3.1246204508107107,9.612628563714855,10.019422946051877,0.3806998237578407,-8.182493514155345,5.905987457216643,10.020347305312871,0.3921182762809671,-10.188877215695738,0.011257087238323629,10.026064293339388,0.40921926473296044,-8.304317717449903,-5.991536508006565,10.030960152707001,0.2491959247411276,-3.135516291702389,-9.710612640578297,10.062461592343054,0.2991687730285583,3.166858881320356,-9.666823349865995,9.97203883704738,0.46853751427182233,8.257582575574197,-5.89749654049932,10.06073312863869,0.4446649405732347
10.153096640845847,-0.06100231753688968,10.001910185728788,0.4910055440458201,8.200985404926072,5.954474160124506,10.01514013128605,0.44041851219905703,3.163910982936184,9.74048942907429,10.025391647225245,0.5715176177570108,-3.122517703727955,9.605610922680949,10.017532870618544,0.3756557733915514,-8.176067097786518,5.902515769395395,10.017728523629959,0.3836400805881879,-10.1807877553298,0.010800149828625797,10.024273566873132,0.42009989230992784,-8.302270019443135,-5.989977891690014,10.030894620300804,0.26556590373269734,-3.132817705489872,-9.70515954078849,10.061117500435582,0.32372537358757847,3.164900929870151,-9.657895312842394,9.970154211790758,0.4646292939475757,8.247805399243813,-5.889341530390271,10.056437881448536,0.4506621525538239
10.143511761651945,-0.06175218862354097,10.00026837310619,0.48419176432342315,8.200985404926072,5.954474160124506,10.01514013128605,0.44041851219905703,3.174493025182096,9.72867592986078,10.02020242335903,0.5429457793377076,-3.120430183263964,9.598692535909315,10.015714997958371,0.3693144671914798,-8.169734537386747,5.899162244119215,10.015262138969872,0.3740321306148802,-10.172518590071691,0.01031767513242709,10.02242261548978,0.42822151022109345,-8.29269485034736,-5.9831059637301545,10.029874148067872,0.32417467224875735,-3.130177755487909,-9.699242452405352,10.059407312344812,0.34607184097240545,3.163861182988323,-9.653451019705852,9.969347387859049,0.46235238527676265,8.23750761252448,-5.881778692243326,10.051894689740655,0.45283186265418585
10.129344961714798,-0.06234223704935474,9.998074821238028,0.4720426399831706,8.190452936866242,5.946916574312927,10.012797052174378,0.43707572673969153,3.1804541799567105,9.720375672941369,10.017034776774729,0.5276462935146355,-3.119394442421576,9.595277222395236,10.014837011724566,0.3657110357899247,-8.166609773293247,5.897531940390896,10.01408888884095,0.3688656349255962,-10.159882334909893,0.0095543873941581,10.019595402678085,0.43561961684462414,-8.284267566406195,-5.97739433032126,10.028435546490869,0.36014302612818794,-3.1276018286811107,-9.692915629868994,10.057386951210857,0.36592872177589003,3.161673857707265,-9.644623022358608,9.967989124738056,0.4571334927313782,8.233984832882486,-5.879391832321497,10.05034756249184,0.452685223036124
10.115519048618449,-0.062350089634868384,9.996205203115105,0.4578258220163213,8.18349059825545,5.941931346033874,10.011269457758988,0.432458107378813,3.185595022862916,9.711805540259668,10.014094466019655,0.5146965979214619,-3.1183651856077055,9.591894407696518,10.0139814302806,0.36184671923979095,-8.157428507340114,5.892835302056011,10.010817499427521,0.3521596438111386,-10.155630525503511,0.009291233285530156,10.018652235076921,0.43691736891938676,-8.278161866955017,-5.973377828982454,10.02722023864673,0.3802263282398773,-3.1263393170437124,-9.689615244911149,10.0562754292329,0.37484977316028767,3.1569386013196157,-9.627313228619935,9.966220268531774,0.4441420291421751,8.226835188825325,-5.874821248630565,10.047229364101536,0.45116285518070254
10.106534177591024,-0.06206389711068426,9.99513713693207,0.44734517806511614,8.17320595649065,5.934581571952483,10.009071056797389,0.4223219604736227,3.1918683133171863,9.698567062790561,10.01009740400864,0.49877430185159716,-3.1153240834649343,9.581962795643683,10.011559448805876,0.34886704639334015,-8.154439154925232,5.891336443426717,10.009811316894133,0.34625128519267206,-10.147098402901031,0.008754475771834873,10.016779552218626,0.4379048643161047,-8.274982756776673,-5.971317685721534,10.02654852914966,0.38912482196269926,-3.1250944834732386,-9.68623208838426,10.055105347386528,0.3830729156136416,3.1556933571952084,-9.623077146717327,9.965963052553935,0.4403953800051717,8.219579920667265,-5.870522462774027,10.044100998846222,0.44809543987994566
10.09346071702741,-0.061243863870809614,9.993792518393304,0.43034323067411984,8.169832841471738,5.9321745933927446,10.008369977590744,0.41816980305631196,3.1918683133171863,9.698567062790561,10.01009740400864,0.49877430185159716,-3.1133426319593918,9.57554196853763,10.010072843517312,0.33922878169839893,-8.145709316610223,5.887046279700855,10.007046811654481,0.3277434893583355,-10.134300311358466,0.00792946248712078,10.01404237629983,0.435628866319663,-8.265016256473096,-5.964970365748182,10.02432790285814,0.4113044373039145,-3.122659744125081,-9.67924244459509,10.052615400603068,0.3974209047377405,3.151845027524886,-9.610633399605103,9.96559334486519,0.42813041869211926,8.212257132255125,-5.866495908415439,10.040989799161217,0.443395325144448
10.09346071702741,-0.061243863870809614,9.993792518393304,0.43034323067411984,8.159918662126742,5.925109986124752,10.006382286734057,0.4036915670547687,3.1965518195554554,9.685026134860035,10.006567538825594,0.48581549548655517,-3.1104519449683092,9.566245183247002,10.008043263934573,0.32356542444126435,-8.145709316610223,5.887046279700855,10.007046811654481,0.3277434893583355,-10.125819422245959,0.007370809447872933,10.012291792840028,0.43187034964728443,-8.258073963076846,-5.9606317460015,10.02272227866354,0.42249046578542326,-3.1214706792061677,-9.675648202283773,10.051307407793663,0.40357426617262204,3.1492058473974867,-9.602581729647643,9.96564585654122,0.41912476260970033,8.204902935046855,-5.862741361144228,10.037926404712254,0.4371228468571738
10.0809270985128,-0.060007838801927796,9.992742351161974,0.4120663432620898,8.159918662126742,5.925109986124752,10.006382286734057,0.4036915670547687,3.197785436471199,9.680473694363092,10.00548873322159,0.4819343029625484,-3.108585584911885,9.560287320035853,10.006825921768264,0.3124501792412178,-8.142884009183975,5.885686157495374,10.006209169260039,0.32136218849641957,-10.121606331454156,0.007090004638890538,10.011444543918397,0.4293927850841351,-8.25094602998132,-5.95623564581742,10.021054850480136,0.4309790340414487,-3.118020770956265,-9.664539504212451,10.0471855064523,0.4182757779263033,3.1465252360862985,-9.594744584301555,9.965905366945618,0.40949642398203795,8.193886509511612,-5.857615904019241,10.033474055020498,0.425182397479397
10.0809270985128,-0.060007838801927796,9.992742351161974,0.4120663432620898,8.1503636279538,5.9183152021811205,10.004589906110102,0.3866655957548973,3.2005773856238537,9.666777260251218,10.002532739014988,0.47104617525319686,-3.107672115400402,9.557384210297606,10.00625815162531,0.3067206931193969,-8.129451777384414,5.879419715408745,10.002635271714071,0.288295579917377,-10.113252944779799,0.006527172039614633,10.0098134244229,0.42335743162448725,-8.24367454941576,-5.9518044554945435,10.019354158161951,0.4369724110357485,-3.1147522843792053,-9.653062833701464,10.042834416871626,0.4276319563614209,3.1451736990009698,-9.590910851652056,9.966104895334745,0.40446293074994666,8.190234037345935,-5.856040984886235,10.032037180008366,0.42061482049336957
10.07289657613143,-0.05898058992088903,9.992196780281493,0.3993203758994559,8.144221009207449,5.913954336986537,10.003513227012203,0.37417785164589745,3.2012220377898655,9.662215692458128,10.001638405702339,0.46757150895728417,-3.105015777042458,9.548991263403973,10.00471791815052,0.288955131406208,-8.126911901703343,5.87827400715316,10.002040424480152,0.28152126593407467,-10.100953627822168,0.005684687648574752,10.007541331609882,0.41192713966038663,-8.236298791143103,-5.9473589587213125,10.01764488933153,0.44065472843413,-3.112677236893601,-9.645280904008489,10.039853839239257,0.4307564884136836,3.1424561323849383,-9.583420655420287,9.966629759002114,0.3939944614221627,8.18298035288094,-5.8530884626774435,10.029244446626594,0.41071384624990803


==> figs/tikz_data/sample_trajectories_rbl.csv <==
x1,y1,z1,v1,x2,y2,z2,v2,x3,y3,z3,v3,x4,y4,z4,v4,x5,y5,z5,v5,x6,y6,z6,v6,x7,y7,z7,v7,x8,y8,z8,v8,x9,y9,z9,v9,x10,y10,z10,v10
-10.018490033380003,0.008987282178144436,10.005540300928747,0.03558146527617618,-8.077352941117407,-5.857553437437422,10.00163870656608,0.08004294052894186,-3.093845569991317,-9.512600400424677,10.005312414761608,0.0030199163233942425,3.0926453807108856,-9.515169903844656,10.005312897602153,0.0007525114106113894,8.094809144121626,-5.878185294190793,10.005311565734672,0.002114546349276058,10.012017904887646,-0.0056683998443980204,10.00529527672338,0.007639666091109577,8.093952805050963,5.87312227125586,10.005030211865833,0.012079041753154898,3.094067105519367,9.512109553590454,10.005323008492905,0.0028194528532320463,-3.0921596901760457,9.514049843239793,10.005324701864495,0.0038554967981049384,-8.09719815359914,5.877662532399994,10.005322097118322,0.004036438431427513
-10.016705535064448,0.007900028644278013,10.004885456721748,0.07775103268834442,-8.081512044134433,-5.861413146356818,10.002475296714616,0.06391658306310187,-3.0937142199048857,-9.512706491876832,10.005312211078362,0.00263319356175431,3.0926253515180897,-9.515237810886187,10.005312891835887,0.0005392745490548316,8.094886288974251,-5.87806725113783,10.0053115966873,0.0019089741266134544,10.011901348551296,-0.005332982213945922,10.005295999169409,0.006599574114239908,8.094167820889572,5.873638982436983,10.005091511557131,0.010480621547705895,3.0939535135431355,9.512246346757307,10.005321799417874,0.003101745426833696,-3.0923241494417937,9.51411741580465,10.005324773710269,0.0032733286802423115,-8.097013967543582,5.877809653574108,10.005318829387823,0.003803923938716962
-10.010175821364765,0.00671533745180968,9.996639289917548,0.30396292474652953,-8.085183078572806,-5.864839310378603,10.003231017324993,0.049526312788917434,-3.093590929184183,-9.512700778787675,10.005491696263965,0.008900766225946754,3.092617807647449,-9.515266010009023,10.005312908522123,0.00043536998398469604,8.094945936254053,-5.877976436210484,10.005311622287548,0.0017098230516446075,10.011818107986457,-0.005036820299215072,10.005296916286044,0.005733452458581827,8.094412729131319,5.87425429585831,10.00515914500782,0.008604126173101247,3.0937895830295217,9.512279100172549,10.00602676887916,0.01738431737683255,-3.09250588100048,9.514212121231475,10.005324104118074,0.0026163246891300943,-8.09684320076569,5.877946606746604,10.005316279230247,0.0034810673437177305
-9.983776837646309,0.005432283614137479,9.97331919167057,0.781676071180441,-8.086722784906286,-5.8663211475285415,10.004549471583097,0.04155883715819892,-3.092689753938532,-9.510566471838018,10.003014040768756,0.1336888684779283,3.092602742076509,-9.51525582724281,10.004929106932487,0.02206538293117386,8.09500714247821,-5.877883730107133,10.0053116516064,0.0014628735591089336,10.011744888785744,-0.004678579683320042,10.00529840781071,0.004761479816391512,8.09455608219488,5.874627428186713,10.005196667114266,0.0074832959705886425,3.092775949358975,9.509911723869305,10.004455430772772,0.13869629104957737,-3.0926055143605193,9.514281466766562,10.00532328297648,0.002257167015114266,-8.096712332990455,5.878049263066313,10.005314644667465,0.0031674798810415903
-9.894930774294338,0.004286184077720275,9.946743757947207,2.0088076152281,-8.086206267050517,-5.866379322261253,10.003096727379582,0.11955107034717266,-3.0874824939742864,-9.496346416877973,9.99013429695551,0.4800955033375047,3.092114295933883,-9.513877389491421,10.001700185875636,0.11868012651406527,8.095045136418365,-5.877826483480034,10.0053116722149,0.0012859394456274762,10.01171121859078,-0.004414844036880468,10.005299805114817,0.004132074547026282,8.094655970242828,5.874891464910741,10.005221294594865,0.0067010234250499436,3.090674661188801,9.504253174308888,9.997663113775642,0.323100902735891,-3.092732185162861,9.514410683818337,10.00532147835716,0.0018158702536391212,-8.09652600449272,5.878187409183801,10.005312803977542,0.0026281429360344075
-9.767893472102118,0.0037612960893770053,9.930999314128485,3.101299539232582,-8.074227566589434,-5.858365051198095,9.989673557791264,0.5005595368898171,-3.067376272883063,-9.438974952781287,9.974804110870839,1.4695961617285562,3.0885446603424485,-9.503619444888699,9.987561512214658,0.41660684447803475,8.095090438800305,-5.8777586212457535,10.00531170017557,0.0010478908381261393,10.011696543278989,-0.004219244814485118,10.005301013884438,0.0037316128944742104,8.094806315101584,5.875289637184849,10.0052548753689,0.005537147761026476,3.0716204876718525,9.449631473265908,9.972826022499616,1.2915915583593558,-3.092752451751996,9.514439966923042,10.005321056886755,0.0017477107390385539,-8.096386711431059,5.878280096948649,10.005311818054714,0.0021556190280901176
-9.666202279134094,0.0036924565819882026,9.925081458956377,3.677385034155069,-8.032306499498105,-5.828865198319313,9.975577276361664,1.3923695093535735,-3.035056093404818,-9.343834176768874,9.965380061557601,2.5920253857734625,3.073275518015658,-9.458862871212204,9.968752768200462,1.2020635874483803,8.095127033127863,-5.877704242662836,10.005311726506047,0.0008282815261557844,10.011685426503758,-0.003907238863848896,10.005303178343684,0.0032615323753529325,8.094982733567276,5.875741320983897,10.005285703598801,0.004245886597696241,3.0501870520536483,9.386398214408601,9.959485194485687,2.144115165960102,-3.0928192714257037,9.514586778747033,10.005319021844866,0.0015155344193105893,-8.096300605610743,5.878330221774699,10.005311393880408,0.0018331769669978212
-9.171866519881732,0.0054870777254152365,9.949409685513112,5.173288121778459,-7.932589006749662,-5.757481470053244,9.964246116946061,2.7458822480023484,-2.985441550386773,-9.19382777786911,9.956581498604017,3.724521011492006,3.0466298485030823,-9.378919918015137,9.958428094852803,2.2373625908879338,8.095135990248416,-5.8776910157146895,10.00531173363915,0.0007694637120124593,10.011670477382458,-0.0036847175894564317,10.004942975480798,0.029695806164188703,8.09505713023508,5.875922874178768,10.0054408440976,0.01562165777030448,3.007386637982236,9.25743421432361,9.941747175165812,3.3421985450883374,-3.0928369033345766,9.514673102213347,10.005317921534017,0.0014281971708733094,-8.09621152091399,5.878373406905026,10.005311126213817,0.0014741067228031066
-8.852232463722125,0.007532037074852089,9.995743657240896,5.541468505748789,-7.799246600905705,-5.661043744119543,9.958625576854367,3.806904358357121,-2.811797994378205,-8.652814460997925,9.967347466150326,5.4742758505976425,3.0033712069645286,-9.246555348538102,9.95047313266452,3.328435476769879,8.095162494057767,-5.8776521582652705,10.005311756883414,0.0005782745423970462,10.010886226895646,-0.003497578143579446,10.000664319723192,0.12496870629033117,8.094201686166128,5.875356368128318,10.006259058877788,0.05620120596843589,2.8431048348054158,8.747512594518756,9.929468799652227,5.3012171190314845,-3.092841902397903,9.514756367034241,10.00531694755609,0.0013558260045713041,-8.096126254149118,5.8784020297954624,10.005311050505727,0.0011103023771046555
-8.463593939771622,0.010245071306282633,10.056676558674354,5.665607809637732,-7.34238159708568,-5.3274961646600625,9.985696340621493,5.394378588180944,-2.7094908684869137,-8.330943020704188,9.992015970259626,5.76649658404068,2.88866810155835,-8.889601555829485,9.957815791415076,4.879286864123339,8.095186579204915,-5.877617451817786,10.005311782444437,0.00036706426084451966,10.006729795926061,-0.0033383954712041066,9.99204374380819,0.26955506877103386,8.089998571255503,5.872052411803379,10.00192512163838,0.23515556391170803,2.7431406900348065,8.433096984381375,9.944654518297277,5.658687175653601,-3.092837159577624,9.514835473779486,10.005316108311758,0.0012872590797323366,-8.096076838381105,5.878409549586563,10.005311103181622,0.0008992876336865774
-8.238992537084098,0.011844540386860168,10.08787713186611,5.666441259403733,-7.029488406229146,-5.098235362153375,10.027147833144818,5.704237354132532,-2.674504488795486,-8.220895149625257,10.000786465211899,5.811597358618371,2.794766487134054,-8.595939389236792,9.985349809046776,5.379715875044716,8.095192709040145,-5.877595466044865,10.004984020634522,0.031671249716232835,9.968240284930234,-0.00296414304489084,9.96749642656085,0.9296937974114071,8.080713086380134,5.864766790660044,9.995009713514035,0.4774184789610764,2.656500547577919,8.16048461889533,9.960821800475266,5.783326017474823,-3.092797832888786,9.51483190459255,10.004723296218728,0.028577232546542066,-8.095903658719722,5.878315235385014,10.006919085128908,0.05154154771498548
-7.790426753068554,0.01509616961323208,10.134156889572278,5.597904983708071,-6.983675641486044,-5.064670939005096,10.033637349021452,5.72770076849324,-2.53283918739733,-7.775880074158809,10.031606481243017,5.861007929544843,2.71163673634166,-8.336380619086306,10.013877774737542,5.557196299157574,8.094613432441289,-5.877106878577467,10.000040120790262,0.14762920568737847,9.919034455229486,-0.0026932785409258444,9.957589906733752,1.6193522853723008,7.96976409278547,5.7802997975767045,9.979034871672091,2.354104737115041,2.533090396433286,7.773436124922225,9.982784719103357,5.820073040537189,-3.0924913140405854,9.514020442054901,10.00263579260183,0.09604246181730886,-8.094856877046901,5.8775368996569215,10.007977274484949,0.06107484150453801
-7.457675621203257,0.017628483874660494,10.154232831885288,5.5106571886312326,-6.613212460050896,-4.793475176616468,10.084153403389937,5.788023130455827,-2.3912434104062528,-7.332049510215029,10.052051891023826,5.7804779356574185,2.5747211993476884,-7.910449211870339,10.055450071723579,5.64753331535987,8.09135213080285,-5.874515189899218,9.989838661231415,0.301492897307793,9.837707140651506,-0.0023628383654513314,9.947971670444218,2.4942422078254194,7.928535820734134,5.749440573704639,9.97632073158142,2.801212777292545,2.4622374709222914,7.552395263155996,9.993852335840286,5.794644575564424,-3.089796600118002,9.506324290545122,9.988362091543836,0.4053442633099907,-8.081144581967987,5.867194125084212,9.99330466923122,0.5095667091238031
-7.238720991984148,0.019418277864382574,10.16101737363773,5.442139131317805,-6.334797467844006,-4.589990910858405,10.11484785463259,5.744363674282934,-2.3039481341914594,-7.058938670729912,10.059406584299534,5.688508617281817,2.4709502674633312,-7.5890492443072555,10.079487577447752,5.629474148602294,8.057208337659151,-5.848334404670581,9.964752656009892,1.0300572637644216,9.379033814177594,-0.002000394482090561,9.940933705521058,4.980052210314857,7.659471926006173,5.550487601604249,9.97095196586927,4.5368717176041375,2.3561668549914487,7.2238428998450965,10.007757892202164,5.7168707968126125,-3.0815305090469747,9.482191867901317,9.96351743823031,0.8696149247688185,-8.016950032341654,5.818932888185722,9.972668019606708,1.750657660941253
-6.968870415633776,0.02185114324059307,10.162130205989712,5.352206689627371,-5.922279427049818,-4.288981518010086,10.14265166156679,5.611680755713387,-2.217999570532721,-6.79061935878622,10.062237411852685,5.580452253149888,2.367518493672813,-7.269861274411093,10.096475776512703,5.562787601988992,7.982328535539221,-5.792037778469716,9.950304801959685,2.203623772260762,9.061633449680812,-0.0025409398096773346,9.961963528398721,5.554619221815629,7.335516758038398,5.313116523944874,9.995794452370683,5.396265472668028,2.2157390329610904,6.794543469612817,10.019917429369542,5.575055450905662,-3.035029096667438,9.342455712377232,9.928320295612282,2.677358613756649,-7.874957570636667,5.713166024050948,9.958548410956709,3.3275041861734342
-6.546733842226356,0.026496612102571687,10.148460591699807,5.2111562639934705,-5.786934534097662,-4.190316042320009,10.146631163334215,5.557086745568587,-2.1502621639707584,-6.57981290072103,10.06104427195589,5.491035855144694,2.299182824480313,-7.059496925410706,10.10363799849054,5.500658087289975,7.871831043970991,-5.709919068315138,9.937250248238161,3.319516504149542,8.778904562520875,-0.003200017677300246,9.983868898396782,5.7607586536312185,7.0687059658533435,5.1181028449263,10.027461200908393,5.632993038109163,2.0940391450084577,6.428744917819227,10.0232485989274,5.440439304302594,-2.960673954679604,9.113495909707122,9.91237893282479,4.1210166006938955,-7.6870145054511925,5.574651334314214,9.953856627689067,4.394003802931976
-6.18671087930962,0.03172483540208684,10.12221866195819,5.106291132936365,-5.60852959397988,-4.060300108014232,10.147814163876703,5.480556016973274,-2.0007449262851233,-6.1178650147339155,10.045795764048464,5.311278884541501,2.1980792869545813,-6.748653027546127,10.10791588745974,5.394862649185309,7.569234117959849,-5.487312521216146,9.924587330191324,4.915249054397718,8.430523682282,-0.004066954984808142,10.007165732986811,5.857889076347768,6.932156371952536,5.01839156722099,10.043816583754484,5.686574186333693,1.990601536368137,6.122680657611244,10.019840601352866,5.33089110138498,-2.892204075245986,8.900387467065247,9.91125499450453,4.78732146693567,-7.45663969428693,5.4064916420371185,9.96026527060838,5.057484860339883
-5.984537489514949,0.03539117305743778,10.10269819055596,5.0519909858736565,-5.1734048108464235,-3.743263185524619,10.130249024105671,5.298426144750268,-1.9190238321422726,-5.867949806567649,10.029982949803161,5.226414909188486,2.082663473627255,-6.39365902626618,10.102594709417478,5.27440774308162,7.317042548017311,-5.30284214234299,9.936375408336229,5.447067510715881,7.962091865234843,-0.005208438707588622,10.028071862878909,5.8437965598286,6.564489020684034,4.750231944590053,10.08304496627099,5.7101187438215995,1.8878673894376683,5.823081710390745,10.011075565802585,5.233414686542798,-2.815596936070205,8.661400276270163,9.919390631233233,5.2237539367493,-7.2015464183426,5.221935200685026,9.976525336929443,5.407808996890887
-5.734939160613171,0.04083534622464171,10.075629777434472,4.995734501384551,-5.0036096651989315,-3.6195637301672954,10.115679190378803,5.231360558586009,-1.821866660684034,-5.573609916763078,10.006770800884958,5.137815309485436,1.9700381553207256,-6.046376875621304,10.085859485104598,5.170500192019396,7.092493731142516,-5.138922772360876,9.9552374941391,5.676235005816017,7.787338876317584,-0.005619442530834572,10.032946139596152,5.808615867890878,6.3348680367776256,4.583019229897332,10.101861007908555,5.672123240753174,1.8026286606519664,5.57775621480207,10.000396408371925,5.1659846728164664,-2.683392382195348,8.249221408199354,9.946833156910088,5.564555471573593,-6.888920783029686,4.9976370694720496,10.000017928580561,5.574796902262693
-5.291549885335573,0.05350332570769571,10.025469885329743,4.9335201721597155,-4.753159354943035,-3.4371513854827027,10.088314396750006,5.139087714722601,-1.7413957557362605,-5.332205903778681,9.985699369516148,5.0775038713484015,1.8756209863521143,-5.754057242686061,10.064881811621072,5.095742710689319,6.861408415555715,-4.97044920405868,9.979058752200222,5.7839183789456206,7.2717634399290985,-0.0068243295783768105,10.039367007461541,5.637412074095442,5.971393314999593,4.318801252613986,10.120536995449289,5.564972830620318,1.7004383027102985,5.287638002011905,9.985416580348126,5.102639103290224,-2.5979029780563496,7.98289876250845,9.967769719129382,5.6420043797455826,-6.615801305140699,4.803120585705905,10.019022954201747,5.608325677456519
-4.99756038118339,0.06432878035485771,9.996872718206854,4.923200556707811,-4.547839255324144,-3.2876880975304146,10.062205876577037,5.0746636101321,-1.6128405784391289,-4.951405019128912,9.9537643790571,5.008531556516022,1.8136534073931294,-5.5614251566465605,10.048952941083234,5.054226389907132,6.487591161622448,-4.698371767548199,10.016769371588651,5.789479323621976,7.1594675267486325,-0.007099269774629157,10.039208141896784,5.59203606638507,5.836887273644432,4.221183708644098,10.123734202540383,5.5163416548119955,1.580590366261816,4.953528515369965,9.968351823691062,5.055123760454079,-2.494513451356781,7.66064629091678,9.991854089828895,5.656546020389469,-6.387464023813958,4.641488309421037,10.033160216916599,5.590437915666741
-4.801316052380934,0.07270423910460852,9.98186002389134,4.928195994447316,-4.224218377356214,-3.052309686026936,10.019348900644808,4.991730264551712,-1.5321693959410994,-4.715551376332366,9.937463179510212,4.986259718405657,1.7068143374054587,-5.2275592376162585,10.02096132129719,4.996661796452118,6.162403161765309,-4.462232578191775,10.04256033098286,5.706823886618444,6.611557995541774,-0.008610558189978655,10.028929381557793,5.374885270747675,5.615301916835804,4.060568440196224,10.124548278303735,5.430250973389761,1.5114064605444044,4.764078763293173,9.960294991792324,5.038336895637618,-2.408635008147981,7.392401712115458,10.009429603762571,5.626280782598754,-6.159977131871685,4.481383860589137,10.045298507773229,5.543418261171518
-4.505809751339224,0.08707088359666527,9.966564419915784,4.949583389961633,-3.944290138875246,-2.8487949143016977,9.986289199086762,4.945955889816879,-1.4509659770052037,-4.480418371389183,9.925392739284172,4.977928610982044,1.631530363741973,-4.990815952525711,10.003071178880687,4.967660413017023,5.978864091892963,-4.3291996695782,10.05330331738071,5.6381998704774645,6.292800160767802,-0.009599068902354185,10.014175918364717,5.263773146883909,5.26786554004392,3.809277641645325,10.114117917986128,5.294931080687976,1.3886462771423498,4.43435507184322,9.950975253301717,5.019087977242514,-2.3236509124854834,7.126066584355274,10.024148654615983,5.567878522965418,-5.84464828838661,4.261091052379757,10.057365324999639,5.448222841306381
-4.15867615058998,0.10649925292203166,9.95987912561517,4.987678526672504,-3.785037281418907,-2.7329661170991613,9.970966180057088,4.931453892297132,-1.3526940585660236,-4.1985101039589106,9.917453730571282,4.978639387524661,1.542068773503541,-4.707862107877084,9.985829642872018,4.942524502257466,5.7975121383198545,-4.197917068341969,10.060790603903843,5.561465277881933,6.032197677293369,-0.010367164758725643,9.998384710524364,5.1812264869523394,5.05508405848484,3.6557331990920785,10.100839541176818,5.215347370415985,1.2457214994296746,4.059947725889453,9.948284951657076,4.999554508007639,-2.190576908944818,6.706521003214121,10.040701928711623,5.438833753578303,-5.534220589574724,4.046310782382846,10.062476016233022,5.336849968334554
-3.9090664231664674,0.12196602594583854,9.961918482786572,5.016022616741195,-3.58621423119422,-2.5881819233305676,9.95642720928843,4.9265902946835585,-1.2204138396521234,-3.822535456580051,9.918359993765497,4.987031527490149,1.4533283381779918,-4.425753075781348,9.974116123848978,4.9239788650754575,5.398437934831498,-3.90946299155698,10.064489241124436,5.383352678252735,5.724646315605816,-0.01103665991853991,9.977354630384925,5.097285041581514,4.720975826671772,3.415214357293196,10.07149141994252,5.10771221247229,1.1552222236825918,3.8273549382727063,9.950679504433277,4.983663289334913,-2.125658469717528,6.500427905719543,10.045198172635793,5.367004672403701,-5.2724761448764035,3.867015597048541,10.060923499324034,5.239373097813669
-3.5073930809040528,0.1489925562795109,9.97498802551353,5.0507984635853695,-3.3474516538626826,-2.413783183379913,9.946186276801633,4.937686518064421,-1.1705132857491654,-3.6814707913989455,9.921934359463688,4.99124071481664,1.3504394485525115,-4.097625129231759,9.967363445390173,4.902143080351041,5.0966575080915915,-3.691577270963081,10.054018323157004,5.258158896460338,5.4216021337640345,-0.011246240522377113,9.956645236172264,5.030867800846488,4.515404864418079,3.2676237009871762,10.050090970267583,5.052654054285285,1.0457126724352108,3.549879084168088,9.957013607165816,4.961210539556241,-2.030490545732457,6.196195322689298,10.0465699648708,5.259636266404156,-5.100196672718665,3.749978161285006,10.05695962694433,5.17670758556191
-3.2555664728690425,0.16702753731889833,9.986918381983543,5.056702374127546,-3.068310873746027,-2.2087042573966973,9.94368242954941,4.959175657106573,-1.003395593665597,-3.2112387472435144,9.942612146043174,4.993144782954125,1.277381432305829,-3.8642327518724513,9.966454514990755,4.878776628578691,4.927394295034075,-3.569419806553069,10.043536249539473,5.1932217826547244,5.072104154873556,-0.01078744904166848,9.936243492618575,4.97543142205421,4.190065408542325,3.03480089907413,10.017044024666903,4.988526016448844,0.8802626022608254,3.1376151518384683,9.970316249937833,4.9114514415133295,-1.938020775729513,5.897745918276019,10.041464513504575,5.157824993242089,-4.844899612572173,3.578063011969784,10.047239494085652,5.0894637522146375
-2.9035259441486274,0.19341324499783485,10.004826846251136,5.037269458991267,-2.7492463555247286,-1.972358785924927,9.950791078506372,4.962015112635477,-0.8860713663774714,-2.883386791869215,9.960830109573013,4.963547171089367,1.1616621845998174,-3.493882778522676,9.96966750145757,4.815486643028603,4.677333543278106,-3.388979682114444,10.023319224994134,5.110670257893579,4.873756167846249,-0.010195935957312354,9.927539383504534,4.95260780822738,3.9880593056083122,2.8907308512001366,9.999288994606905,4.963168130951742,0.7881600349208494,2.911039882385124,9.978229238622717,4.875854745177312,-1.8043184222623918,5.460105915981951,10.024268712711935,5.023144981591213,-4.551285415247607,3.3826317944925286,10.031852146175849,4.999747090520273
-2.5044254173068934,0.2249518301368973,10.021634394732226,4.972116378631585,-2.5114224943581056,-1.7949279347443685,9.959784904585902,4.926951120169218,-0.8024594639972125,-2.6511253889782576,9.972981623392455,4.9190183875516045,1.034231855522372,-3.0850992068574032,9.974654182664162,4.688188675636755,4.431037357660178,-3.211246989163621,10.000387271541664,5.045602291558874,4.528281872888754,-0.008668459609351664,9.918372675163864,4.923796355591746,3.746301366955835,2.718829374752519,9.982728019079271,4.941561880619704,0.6778874349559864,2.6418785644750358,9.986255753084894,4.820364053939663,-1.718383692081828,5.174058823718605,10.008930524968067,4.947882228027738,-4.302710979894898,3.2190727950091813,10.01740214737084,4.931692036857539
-2.4055823006234056,0.23301993327655432,10.024073380991188,4.947438400024554,-2.276541183099934,-1.6189156058770013,9.968279567965418,4.854863929337799,-0.6864298768368146,-2.3305948539053096,9.984309678380326,4.818389148535414,0.9518338552422899,-2.8201627842732,9.975443787166716,4.551955815524379,4.106522246836614,-2.977099957790476,9.971118798951881,4.991889107127536,4.233387323444574,-0.006906389910282995,9.916801462322386,4.907767445244883,3.545155720835572,2.5762690341244867,9.973480078580959,4.927713229150491,0.5504697392769938,2.33294096850259,9.99029707950005,4.719918573930935,-1.676337853915267,5.032447570579926,10.000985750045318,4.91504538209545,-4.097480522531195,3.0852974414645535,10.005908669584516,4.878576418160095
-1.9214482250162725,0.2742249449908729,10.021399608032116,4.745243128197192,-2.0083483047721065,-1.4173955335928907,9.97053473874775,4.718310823858745,-0.6049612665324506,-2.1065963320783068,9.985458241854955,4.708955629675104,0.8985954657151187,-2.648627544096834,9.97421381840315,4.4207373345155325,3.9450936301848483,-2.8607272699659334,9.958913113661264,4.97817321749601,3.988248019037352,-0.0051573297239879985,9.919691101709878,4.899360721576644,3.344233087806728,2.4342723661135595,9.968192819270731,4.91639859902219,0.49665448021044223,2.2029589454213543,9.989414721817203,4.656447350678007,-1.5939706049377478,4.751481476988597,9.98582878910241,4.860139349216201,-3.9345029683020707,2.9798291047541055,9.997558453289717,4.836878107464398
-1.7352548809144532,0.2910412432266775,10.014247250828108,4.60015654176002,-1.8230099040281331,-1.2778239293200828,9.965126392442125,4.550640183519422,-0.5100707361536074,-1.8467919006062292,9.979378946975878,4.493452073537782,0.8106972189840013,-2.364454560002601,9.96993337768914,4.041603682309111,3.662928794298578,-2.6576881318185728,9.944009998699626,4.9642878741808785,3.694657681094472,-0.0028361688625873575,9.927103591361595,4.889761956697946,3.06339682145936,2.236173724720147,9.966798182271841,4.903232994709177,0.34063912561563564,1.8277816114938852,9.978627277857859,4.337192233997048,-1.4873813453549467,4.380299880309235,9.969209844620375,4.805809838944351,-3.5717785112081035,2.747230346823809,9.982151232382735,4.7439703477445505
-1.5128323884174728,0.31220672032348407,10.003469154883819,4.3297504200744825,-1.6132846135160412,-1.119413169917182,9.954062045484905,4.181291691383501,-0.42071557874288157,-1.6032661911548987,9.968025508519446,4.128086392116163,0.7440595292586863,-2.1473809247093056,9.965565647108631,3.4816776694663756,3.421192703198293,-2.4843001931217037,9.938530037421145,4.954146895111628,3.3533714563104384,-6.205140366976495e-05,9.939168009855168,4.862921461995286,2.8233910350337497,2.0667750523254407,9.96990086600697,4.888023226268695,0.24428664834801564,1.5977682472624126,9.968315048014988,3.952032044030859,-1.4353942640310338,4.19586019651142,9.963177897372159,4.779956097485523,-3.2941180003457773,2.570752047033251,9.973412523137673,4.6539619934758
-1.230105022736466,0.3415315502134919,9.991118338892063,3.7636640164496478,-1.4562768955449548,-1.000389212165301,9.945049561198456,3.6730052458811366,-0.340965012063771,-1.38694098809037,9.956124267137234,3.5239842546443603,0.6837649564791582,-1.9462135642702552,9.963931019842285,2.4638896079644663,3.219840724457614,-2.340296495220424,9.938923945140205,4.948548513956396,3.0152164621691186,0.0025178515758323894,9.95129401653627,4.797108621415677,2.5451704053017776,1.8698028015342665,9.976033988130622,4.847327318912105,0.17165500711698745,1.4258905428229594,9.962146731180887,3.4986013660278092,-1.3342492654849,3.8296765403090114,9.955803608404766,4.714953087094011,-3.022704559644779,2.398993061176742,9.966189706606421,4.515477001361619
-1.0887831138263335,0.3575816192451904,9.988314659708927,3.3377617535458723,-1.2390397678299878,-0.8358329409312658,9.940163844904438,2.3184831819323226,-0.2666535187769383,-1.1868918925978176,9.950584258895079,2.542863157058749,0.6567259756961897,-1.8479919383652919,9.968168971290986,1.6231359099485534,2.9381131014858157,-2.1390797157795878,9.9454043686255,4.944997870051218,2.730192209697176,0.004475233685584761,9.956818271484407,4.698177574347953,2.270844274280776,1.6745690801070185,9.9818871462637,4.767768825561758,0.08573672176557556,1.2254838379711601,9.963176770895448,2.710026843015794,-1.2373854359622651,3.4690817277368784,9.952532141933114,4.611024949427541,-2.7977686572661264,2.256841019314939,9.960517357237624,4.34708676885691
-0.8632381738313274,0.385987261339819,9.997066660940765,2.3279987550695123,-1.1893697044094065,-0.7989439683203776,9.943522498199746,1.8140665352350387,-0.22322337248748111,-1.070816813029241,9.960282742880603,1.6128237923410873,0.6436112268099271,-1.7738805187343467,9.983781827773285,0.6610295252567776,2.616703745234011,-1.9096462554711962,9.958081835056262,4.928043090672317,2.4984092480708227,0.005907927755206415,9.95553838990565,4.563762899718452,2.0784902563826284,1.5371276490107224,9.982695272598622,4.6839398817942,0.037709734797625585,1.115637258606888,9.973819100756614,2.110023726725723,-1.1679206379008475,3.204939302200591,9.94964187510335,4.484091125341517,-2.5831295468399182,2.1212105798883023,9.955577822403272,4.100628011165371
-0.7093202225020117,0.40878409523891424,10.02566171884305,1.2295247553244657,-1.1179261264576068,-0.7497301739379296,9.963120467436127,0.8024334928175033,-0.20260588635793858,-1.0143275419548405,9.980002588519271,0.9697018147171755,0.6508720426789274,-1.7588341853875578,10.00175943535497,0.48750166751902363,2.376892422988754,-1.738652303597689,9.968959876320119,4.892243188198708,2.3190282500521673,0.006922191596149552,9.950930165592686,4.397440614276481,1.8903674898615899,1.4025574508534915,9.978277614964707,4.561696187543601,-0.009901081482528655,1.009150447868684,10.00076605833882,1.3374155923287516,-1.1017709032081342,2.9499250455600436,9.945518105394418,4.283614707492859,-2.4482445295230595,2.0358670059790422,9.954004762268811,3.8704196456902515
-0.6715904720125655,0.4157522597707684,10.040765675253153,0.8473644876106133,-1.1006921000420065,-0.7456674963491016,9.992873799191607,0.6090723561718866,-0.1934483556145888,-0.9797977847872816,10.020805518957392,0.40310297478112506,0.6801139484626066,-1.7763558141631697,10.032242043665258,0.8656386173511033,2.1787367719007733,-1.5974918384515548,9.976172556812564,4.839749080735773,1.9152204321969992,0.008913487607749846,9.935455477261993,3.568196864597644,1.673454483009901,1.247638471680535,9.966506176108826,4.3031240117745755,-0.03333288743181093,0.9582035536061821,10.030683747413294,0.8214433264538256,-1.0599085311094085,2.7875711251983204,9.9423193225726,4.091570918366747,-2.2638109935294137,1.9183608981430735,9.955982865538562,3.3919875532115262
-0.6377077169715714,0.425374499833121,10.067418183248364,0.3239769289852679,-1.1318974397454564,-0.7925844967293805,10.051516113952598,1.2302690878275022,-0.1984867866120273,-0.9842400952940511,10.036772214437434,0.32448103233596687,0.7333340066183378,-1.8323447749534025,10.063971853664977,1.1935795838124161,1.906010203109349,-1.4032677899892558,9.978399012803019,4.715219855162288,1.7530076979796532,0.00966477111557162,9.932702691150096,2.89561106773618,1.4426725934226408,1.083964217215894,9.950954662402735,3.7406011011699745,-0.043579105939879605,0.9370053700850607,10.060774666563816,0.4977058386472409,-1.0013285127879021,2.56145813495284,9.938480467422076,3.6636849313856623,-2.087638122221015,1.8025485015712566,9.965962818144893,2.5957715130066
-0.6358728998029675,0.4285836449022179,10.076543875106923,0.2012373210758519,-1.1607981689831544,-0.8283487426758461,10.077760878885927,1.4073092997078,-0.20704463915691437,-0.9970807539281066,10.041298692950082,0.3714812374150831,0.7653894871184449,-1.868945515783679,10.074311092516982,1.2913400321221207,1.7541565629905511,-1.2950936878158,9.974626736233375,4.60136381377607,1.588961134103802,0.011074477153463845,9.940836129182273,1.7966659408612844,1.276238745752623,0.9678577057220342,9.942453351373354,2.991428851900863,-0.04458261937821167,0.9365626601488085,10.084270305301713,0.327567132512846,-0.9342909118831337,2.308960972144928,9.940905974124165,2.823104617023909,-1.9826478623261832,1.7255365114085803,9.981953847989079,1.7788832686998217
-0.6522038888207846,0.43257558417719894,10.082936133296814,0.3383826897160433,-1.223892570046582,-0.9044543676981498,10.114441311256531,1.5853352694566845,-0.21995538556040595,-1.0192448649074848,10.029206100633097,0.5910741396145022,0.8092663944300974,-1.9195327420712123,10.079913808069545,1.3964121238847744,1.5011058934405974,-1.1147509921135739,9.962121518204171,4.241391791245279,1.5426687544044122,0.012126913734154336,9.94884603468247,1.3436014874286097,1.1674032650376942,0.8944118453998078,9.942846879204312,2.259369828887673,-0.03712755333366486,0.9560990081868045,10.096807192620256,0.3772128225139209,-0.9012694815506479,2.187623357395786,9.948979447840332,2.2160795212985316,-1.9260442727696412,1.6670592663323758,10.003699492321447,1.0908924695796929
-0.6722266554410091,0.43351904190035107,10.078678311003417,0.48112768277140305,-1.2746217805538826,-0.9656431727140026,10.128853103507334,1.647780810018943,-0.24007725989431622,-1.0578380913271976,9.991669254262048,0.8231477593632969,0.8568952212374696,-1.9735946738640378,10.077272812770152,1.487169731459296,1.3065530762987378,-0.9760907197480388,9.951266098630134,3.6883547329059203,1.4856797804972879,0.01736359671308957,9.983229117873051,0.5711874080304079,1.0432256258031942,0.8205487431668235,9.964103305989203,1.0475933404093707,-0.029149206478448136,0.9763072159430006,10.092816864684597,0.5137306100100265,-0.869039760497419,2.0679416944958473,9.969672195211812,1.394326827231077,-1.9135611046621857,1.6351373932968538,10.02006314926894,0.8614478963409815
-0.7089984116484676,0.4326395475465851,10.064343458789146,0.635857013776211,-1.3604696940366512,-1.0710683257169376,10.128469442728491,1.7579961703236944,-0.25305405820456045,-1.085156798210633,9.961943874422518,0.8574029249989507,0.9630177997042783,-2.0850343856834432,10.053945679125796,1.608130609743249,1.1015773654714565,-0.8301338638149957,9.948266234878538,2.537662504327713,1.5096385971395296,0.02725067639947235,10.032583159673731,0.9874906204108076,1.0161313993145364,0.8119153732881862,9.983253447027423,0.7277530523211073,-0.017402982259460065,1.0063991178828495,10.077942669832645,0.6670406656011402,-0.8546975222019968,2.0099144400378885,9.996853027993918,0.8444932407409103,-1.935587929315223,1.5798812815429417,10.051788987728598,0.9444765551751287
-0.7589242572401103,0.4280844283871401,10.041869841944674,0.7222984333087625,-1.4152269411940233,-1.1407053786030144,10.116619075747417,1.8140359758057294,-0.2651358565185658,-1.112991670025785,9.933073247932674,0.8064197905983109,1.0212954510021242,-2.138712625132423,10.038109099986972,1.6183050202680545,1.0630798706801001,-0.8026616227070499,9.951094561902204,2.2029296886250758,1.5774803238313757,0.040540357439144845,10.079118005792411,1.3731432497346858,1.0033791005825308,0.8289908458054386,10.027014727330458,0.8593274027699582,-0.002040327545301709,1.0467268973331496,10.050745055667665,0.7749881135892042,-0.8509908379182974,1.9868599482184819,10.036280686612644,0.5949693674175476,-2.008234857791206,1.5227839502568612,10.0734814388536,1.1712974002379766
-0.792105227865596,0.42323478657430347,10.027513342654274,0.7322894917794472,-1.4691099710992552,-1.2124902820694394,10.099274489917597,1.8362206856705467,-0.28166636423202646,-1.1595818492132375,9.893028245709509,0.5973406876935852,1.1076955119057375,-2.2070026150239874,10.016823530021554,1.579160990279803,0.9659919729183009,-0.7315186546849842,9.978393948119248,0.9522050663234777,1.615703878721856,0.04756282145222644,10.097471300670012,1.486225402942389,1.0205386497839666,0.8712864230331289,10.069273320428453,1.221094904975588,0.011607362702560194,1.0829309335007358,10.024102517393791,0.7772410437445421,-0.8550351094007093,1.9946994826508166,10.066393897488469,0.705025180598467,-2.060569103248864,1.4910486171732902,10.073435090272568,1.2800210119083104
-0.8387514274130573,0.4140747831680604,10.009935868998546,0.7117582412520999,-1.5674752770414926,-1.3598048160001313,10.060406598098464,1.771645155453642,-0.2870178299703745,-1.1822684726307315,9.879671748131585,0.48361212939614656,1.1979634732818587,-2.2638475414741017,10.000529867685257,1.5039266327851943,0.9496380193922317,-0.7129013422436702,10.020424104266556,0.4995985601017234,1.7179615910575237,0.06639266744520604,10.129676869640175,1.6100965258448434,1.0622128727970415,0.9436823759098919,10.113954834624279,1.452214041135536,0.03191878396649505,1.1341339655616056,9.988731843719526,0.6625836999298401,-0.8656561399376914,2.0260074431172934,10.102114228818142,0.9292257023205235,-2.1298659282946097,1.451697980292298,10.060067687211491,1.416258709814068
-0.8903344635562651,0.40101134434264674,9.995148518654943,0.6675195438913649,-1.6011615498903977,-1.4191766796045282,10.045977911758808,1.7149044735031818,-0.28999161546340657,-1.2181656801100085,9.870132548833924,0.37401726986004247,1.2639424862582247,-2.296276424150884,9.993249074367334,1.4552129557367737,0.9705941539712215,-0.7187285161727117,10.044074309398772,0.47160413621527875,1.7653829117128692,0.0752675866850626,10.137030990125755,1.6443855059209804,1.0996221662178156,1.004367445296454,10.135020628799424,1.5178865340928016,0.04549968700700117,1.1632940039540753,9.971394149109313,0.5544513571128413,-0.8840934092228958,2.0862667326821627,10.13933411928092,1.1566516508955171,-2.2038597599283323,1.4095937021810057,10.035506007008914,1.5305485226504831
-0.9149883645208722,0.3937854690295836,9.989997258193032,0.6426471783589041,-1.6613524337469237,-1.5514566104626097,10.021021451819006,1.5643451211493884,-0.2881740370186318,-1.240036527519674,9.872555539004045,0.37234698971252084,1.3855784230324437,-2.33772748399255,9.988241141882325,1.416583871414389,0.9839922760026718,-0.7240155007813858,10.045917064298168,0.5129894392035911,1.932168855858199,0.10765422274660734,10.131050935562625,1.7676751772031287,1.1654625537222816,1.1098741583275593,10.14100746449251,1.6150187475423239,0.061907804880879574,1.1905451472993573,9.958259856772525,0.4333377186649738,-0.900278074892913,2.1410597765800836,10.160435162399349,1.2746477894080068,-2.2670426031964426,1.3709900048878716,10.0111478786384,1.5796796240970388
-0.961454544994777,0.3784218146988001,9.983504364441323,0.5919297609444033,-1.688472873822889,-1.6379490154720646,10.0114606844128,1.4805401011235981,-0.28255442775642575,-1.2686305560043307,9.883040797494852,0.4068243299587235,1.482936317558645,-2.356144734124529,9.990690623605364,1.4207971059546465,1.0203979986392224,-0.7397175268419358,10.027039114769819,0.7880423103840988,2.052749233436326,0.133113215377282,10.10552000910475,1.8161569620752924,1.2083382382327459,1.1793573624924858,10.127106413258787,1.701504585592846,0.07409731305978041,1.2053180853721988,9.953138760330456,0.3639225636557496,-0.9303209468034075,2.2423290805049954,10.179471167012501,1.40869607621232,-2.3533893201687954,1.3092137412129445,9.978830041142402,1.5823135264655455
-0.9935295952933503,0.36628798533837503,9.981363175629983,0.5535463696117798,-1.706635813967812,-1.737429480233976,10.00672048528863,1.4216462104076932,-0.2765277797831385,-1.2908554308714273,9.894045792565205,0.4453616247118334,1.5681190918255934,-2.363408820908916,9.995666866582066,1.435308223547419,1.0437872595014415,-0.7504797069037323,10.00338981630913,0.9545910557782985,2.1881723252116103,0.1664297843754553,10.069282681880908,1.7701031815482613,1.2762869749140304,1.294888464349179,10.085894876922952,1.7845539085544206,0.0864987819058298,1.2165080811663362,9.950783339466316,0.3146656231945776,-0.947258026603944,2.297294398311333,10.181405071956142,1.468831080430349,-2.4317201997645683,1.2365279523664194,9.954636584118912,1.5512284737381332
-1.0182963269189087,0.3558909723409664,9.980913003719436,0.5210080806298906,-1.7109811724832402,-1.8217393075926145,10.006526364578132,1.3960395848905283,-0.2662602072737342,-1.323322002837996,9.910885265788066,0.5061669712093464,1.654433557118253,-2.363720081746077,10.001798619791103,1.4490150731314306,1.101068776673127,-0.7785654215317513,9.932423454196611,1.1058393375727356,2.2687197107497954,0.19053832200183715,10.047609805427923,1.699776336355677,1.3225689952803847,1.3838183854539878,10.050055312688828,1.7512702067727668,0.10585543476620848,1.2285328622760687,9.950785048299034,0.2598639462904336,-0.9911952093138306,2.4269737022331546,10.169156618320082,1.581938543048118,-2.4978778460974564,1.152951059962301,9.941135322083296,1.524806354506197
-1.0455208136270309,0.3431985686292316,9.981565853872688,0.48023047636548677,-1.7072340295218011,-1.8909547400106823,10.008144047804388,1.3787383816929237,-0.2585191480959343,-1.3459451353236933,9.921967419105618,0.5485278968836336,1.726696943474794,-2.3592249004504215,10.007166171719112,1.4541783152606567,1.1446825753577683,-0.8010362097547056,9.87735314610075,0.9679654224427479,2.373724605531139,0.2297333455330841,10.022399258046372,1.584217365811673,1.3602565715161241,1.4734347794202607,10.017812566019437,1.6592793734877653,0.12506742080683572,1.2362267380935483,9.954688515421216,0.21023236294828554,-1.0200944868291126,2.5002631616392703,10.154607287008155,1.6186489532578796,-2.5434724315764243,1.0743380176765882,9.937664786808053,1.5100673945791874
-1.0808525963125104,0.3241068618372144,9.984286048003364,0.41288248226953167,-1.6973326048218464,-1.9587022794344584,10.01104886352,1.3639798789422595,-0.24194982668639098,-1.392078415408507,9.941939093272653,0.628445552871964,1.7986932124471258,-2.350815444247849,10.012392094433606,1.4519308222700993,1.1862776685649268,-0.8224284409550876,9.831629623416266,0.6571723024060753,2.481682950833747,0.28344052419058946,10.00291815306354,1.480702063718308,1.3921381183293586,1.5930217285384147,9.987136350216238,1.5432828486230659,0.13396628757470913,1.2387809518071873,9.958083000606988,0.1848500725519256,-1.0532143451696776,2.572400444485842,10.137362130882302,1.6256832859483865,-2.5789045469377476,0.9914361389247468,9.939542804969316,1.4982715894497034
-1.0942699615281635,0.315835459388042,9.985889130891024,0.3788206559293404,-1.6701295843780561,-2.063333723761957,10.017088534371684,1.3449117971655555,-0.23566511819405464,-1.409075580950434,9.948460094007116,0.6554133160586447,1.9120845379012443,-2.3297557935343405,10.020442726967614,1.4379565685308615,1.2028108523759609,-0.8304245198860492,9.81771219289802,0.4983407229954825,2.5190344154531625,0.30629101028239103,9.998178570759816,1.4573749503595024,1.401613666759312,1.6976812990170256,9.973289993065967,1.4992950346619143,0.14642192860589903,1.2412654905754292,9.965474379276936,0.14381157672474865,-1.1166882238392062,2.6804673871833313,10.109254577099337,1.5775992380866821,-2.601274344676803,0.9202850470865432,9.944071897425918,1.4924414073478436
-1.1252947860625022,0.2935451549920196,9.991309432496609,0.2622143244938067,-1.646957530416229,-2.125977658882864,10.021039650528305,1.3318571207752348,-0.20663491090930686,-1.4849441735902587,9.972599551260783,0.7550755452411186,2.0086863067815095,-2.303901438136456,10.026843717237583,1.4267966621522459,1.2278794826060087,-0.8404982379386907,9.806515423363418,0.2646956481250755,2.611307231138991,0.37504044354696514,9.99148468813451,1.4361394027255696,1.3972377140408712,1.7871545751712508,9.969039139093178,1.4950572353045266,0.15398506496879197,1.2414342424514273,9.97251542494121,0.11759194354979785,-1.1836373119836134,2.7612017298001805,10.086331889531175,1.485537817433732,-2.620727412729617,0.8333251591167284,9.952001637660139,1.4913014474798192
-1.1340135188260996,0.28588136770891687,9.993671285670528,0.2119986224568309,-1.6197251534442587,-2.186262141079369,10.024704196211113,1.3192617226149568,-0.1867405506988386,-1.5343442233657143,9.984765252211286,0.804328066926918,2.049286936970777,-2.2907133504890393,10.029233759682587,1.4238143404826125,1.2424305210538469,-0.842692779004603,9.81224329346228,0.23768104232073825,2.6742970686834604,0.43422839250372797,9.991157454903147,1.448399326154113,1.3830816239927017,1.8757830378668388,9.969568789022398,1.4984392827011328,0.15799977492408063,1.2400911382118354,9.97766943949526,0.1068304481922246,-1.2383548527029735,2.8062070261672982,10.07324794496407,1.4023526117780796,-2.63548569890578,0.7304351473853621,9.9623078262897,1.4940055506184542
-1.1412682745651865,0.2780739371220219,9.996385791035635,0.1564647740303109,-1.5953281500223409,-2.2328323363570632,10.027177582772811,1.3133646143767514,-0.17437538354248283,-1.5639404416497773,9.99089394271013,0.8279172818156799,2.2186348724790004,-2.2190893909599243,10.037207692806124,1.408230608948153,1.2482805852418,-0.8410934244378111,9.820533957344324,0.28075937960458786,2.732287573549469,0.4994988013282864,9.993696098081848,1.4630988549887671,1.36902990001197,1.9340374635001942,9.971885869657195,1.5004425785757496,0.16104493236239462,1.2372991357630834,9.982422970122489,0.10538972275614081,-1.3239120171823486,2.8459099515910005,10.062609349770522,1.334568481919992,-2.6439916875736285,0.6266560222581076,9.972093793073919,1.4934445661224747
-1.1442112518049417,0.2735345024861806,9.997980724199483,0.12759482427611624,-1.5098608249838394,-2.3651705652104065,10.032062449856621,1.3225486760444187,-0.1544905301992448,-1.6097600273693333,9.99872633557377,0.8559120211160773,2.2921520595537066,-2.178101568273278,10.039934888021113,1.4002106407291566,1.2563949038101812,-0.829983541354575,9.847165496511897,0.38839886239167803,2.7848078808432364,0.5698855194575735,9.998372333165321,1.4674257947482627,1.342140848509345,2.0198281007220973,9.977345526905324,1.502629884641946,0.16272814722296766,1.2346143446095685,9.98529311734215,0.10913096417271201,-1.4027811858255792,2.8563525316875547,10.060522394275043,1.3352026643072683,-2.6473224254102057,0.5523861263154809,9.978097255562725,1.489778794566689
-1.1457933611009004,0.2660844565129302,10.00028902112583,0.11154930410802906,-1.4776961649997973,-2.407413403318125,10.032834110147135,1.3327159942423454,-0.13304710462001684,-1.6566750115020905,10.004894985127692,0.8743243306869789,2.350776889708317,-2.1399998790796393,10.041842784386976,1.39937537244528,1.258117801651642,-0.8217619810176384,9.861149606541634,0.42597256629194863,2.8515343852137303,0.6828012994135334,10.008142094581872,1.453180461213185,1.290990102074788,2.144745783875567,9.98819992585644,1.5083307780972521,0.16610491928746612,1.226438140860965,9.990794604849414,0.12343722718131148,-1.4827436480044707,2.8452474600704902,10.063401670116466,1.368644912363252,-2.649274619795979,0.46338644522752503,9.984013169186241,1.4842102087526605
-1.1429745759985592,0.2580668243005511,10.002104967460115,0.1451242126324202,-1.4265107624419302,-2.469396942537983,10.033217587820726,1.3461381980280707,-0.10605965771591902,-1.711842551977516,10.01029761802467,0.8860131807726854,2.4070226912628003,-2.0981789110529765,10.0435561100835,1.4067632208820262,1.258858017741101,-0.8027885661488272,9.886389200276282,0.47578256086549636,2.8640407320124077,0.7088496946510018,10.01054714866513,1.446236691269446,1.2509449050454993,2.2256567218476406,9.995911721815418,1.5121613142825527,0.1680247746152152,1.2209144226609063,9.993269517297657,0.13027208791328826,-1.5472588481566052,2.820712815080583,10.068128622830471,1.4032370830179586,-2.649850351230151,0.37462454651896876,9.988692220330536,1.478696145352572
-1.1384092076971832,0.25132258290276466,10.003225034504789,0.18521749351977332,-1.3632330089266123,-2.5394910759164935,10.032533390595232,1.349322819377167,-0.08106768337449335,-1.7588710532317642,10.013652547288263,0.8928377828719446,2.4921779050660127,-2.023402439320514,10.04608616087561,1.4298892678945214,1.257546033020825,-0.7821936838051113,9.907614478112663,0.5105095235600711,2.918543946012077,0.8977613569490446,10.028523248541106,1.393120029971948,1.2068474773438964,2.304717121324153,10.00334148919346,1.515639354418063,0.16925613395495342,1.2173910126281473,9.994567289977534,0.13297157246040348,-1.6188642426450364,2.7749489178297764,10.075048123427413,1.4439410114241464,-2.6496298868025208,0.2714355966864101,9.9929844076189,1.4721328198843249
-1.1303277204332907,0.2416029529167111,10.004517789596004,0.23880402525510452,-1.3069358077278195,-2.597285479725076,10.031189176572145,1.3389498066220367,-0.06328352242298625,-1.7899143203253598,10.01533972461298,0.8982992004906144,2.54234514966821,-1.9718744558568204,10.047628751449839,1.4481512693764418,1.2530335313092331,-0.7446324539344148,9.936794780707936,0.5503702109415192,2.9209230624468834,0.9669738009223459,10.035812062638602,1.3976722330167273,1.1166848826604767,2.4442578565077255,10.015019309066192,1.5094992930532554,0.1729018087014143,1.2077251497914028,9.99738112725023,0.13278653220743108,-1.6813340644702581,2.7139180657405304,10.082319569121523,1.4810625867655902,-2.6489561380808815,0.1833353603107553,9.995943928625984,1.4661144282317644
-1.1134661918481545,0.22303000441599255,10.006611152905169,0.32084507910356214,-1.2591442876876522,-2.6437358168502127,10.029396958799426,1.3286177514362423,-0.019164655570830212,-1.8585796957693184,10.017811903680933,0.9191492124103291,2.5901387883387623,-1.9168671541297653,10.049157984971485,1.4678293361828445,1.250483514565885,-0.7256061816456292,9.948175753571622,0.5658234450684083,2.9155677077708377,1.0225223482110546,10.042000425657612,1.412624410579671,1.072080763462734,2.504674691493209,10.019241072460378,1.4983837989463362,0.17692284276188888,1.1986366519742206,9.999154169717876,0.11633046943785326,-1.7331057898880085,2.640823672063771,10.088647324814906,1.5149492553441992,-2.64666232627229,0.05188115008758721,9.99939108358453,1.4573251277662165
-1.1043402991876694,0.2130306215995418,10.007701516700546,0.35843991581232854,-1.2009544621382073,-2.697900698486655,10.026404398834647,1.3249920294428095,0.008317468903730679,-1.8959487517284457,10.018654657769012,0.9377310510659388,2.6618258434137076,-1.8222697572943376,10.051040449573128,1.5005911996228334,1.2448119091422418,-0.672222061176124,9.971709347433658,0.6092194993024272,2.895514761780748,1.1052366170370904,10.051443627572068,1.446965110553137,1.0062986259593838,2.585154029906144,10.02379080980467,1.4731807750299197,0.17889069813544564,1.1947992180721851,9.99965628865838,0.0997966939914238,-1.7916494931773295,2.5156965961743922,10.0927066730715,1.559881191169319,-2.6438434212076203,-0.035418328028605665,10.001151411259462,1.455520347700437
-1.080445152079576,0.18591763011015477,10.01052211475298,0.4484066498098804,-1.1418386912917078,-2.7511175780518378,10.022967103408952,1.329817012583406,0.0510144973930438,-1.9473122894639545,10.01969996017263,0.9727502293590718,2.712116280650439,-1.7467549271220184,10.051484581804893,1.523539846775132,1.243134919293105,-0.6302530963248036,9.984224514322527,0.6443305293190944,2.8403860698857226,1.225266969861487,10.066091675764952,1.511563501148091,0.9671299390426521,2.628677308237192,10.025871968035945,1.4565336676247376,0.18187913095664884,1.190103124480449,10.000169219415659,0.05771126768865821,-1.8161492247694195,2.4411307694651123,10.09071287501145,1.5806255964847684,-2.6398309084022373,-0.12272063695354286,10.002632114259107,1.4592168265512602
-1.062099257350582,0.16381862488308896,10.01260276207851,0.5118275850711703,-1.0617891503377552,-2.821587619855509,10.018393458603427,1.33770167619843,0.09201415585298886,-1.990277418260379,10.020750232029865,1.0082623814411797,2.7598484957230838,-1.6680976054932102,10.051430403307558,1.5428809635067298,1.2435210537934616,-0.6047228674346024,9.990094208253236,0.6658388369868159,2.79835590989713,1.2883111909776626,10.074484995529145,1.5366585930411105,0.8747618806508952,2.719563418290811,10.029369452218324,1.4282118755927635,0.18368260899463412,1.1888695861170777,10.000510817829506,0.024114664418874724,-1.8398510505036971,2.348970923465903,10.084891287105547,1.595996817225017,-2.635556142246537,-0.1957561189575036,10.003763554046817,1.4686428976769859
-1.0454807535527657,0.14270788382271235,10.014455108723938,0.5654066128842484,-1.0012952264532702,-2.8742939089206274,10.015499578145606,1.337702245547409,0.1296339330577298,-2.025047943753744,10.021981098761936,1.0428525287244415,2.8124720381146977,-1.5730350145266416,10.05111654988226,1.561258917505812,1.2461923474551528,-0.5645901196409053,9.997392994017313,0.6964401901136146,2.749369307282043,1.347360234624598,10.082122211743906,1.5466175145378722,0.831612271509046,2.756766675033585,10.030554962516414,1.4219348155794405,0.18454139626433586,1.191415894629276,10.001162611303181,0.07002272237177126,-1.8619781982473107,2.239815234164494,10.07344510231509,1.6010624369875202,-2.6267667465010236,-0.31386352438417836,10.005534232157418,1.493936473209663
-1.024096669042117,0.11406285000491147,10.016748556036701,0.6281336121702621,-0.9508979780031275,-2.918094775536424,10.013479739737711,1.3338513814463,0.19716474865818245,-2.0785553621245763,10.024898494526283,1.1178128643047665,2.854853452005001,-1.4890322880253541,10.050275633101354,1.5752162197491175,1.254706808764164,-0.5013227165452029,10.005368550383016,0.7309591789006881,2.694076878626243,1.40095637748778,10.08877712459989,1.5453315998014043,0.7756497628035542,2.8004490318359334,10.031885047635742,1.4197550361412712,0.18391211078453307,1.197236082857077,10.002043317340986,0.12777334230396933,-1.8808538496181209,2.1306981840705728,10.058341521104259,1.5893777918510554,-2.6199563768239367,-0.38867824517090566,10.006734484631139,1.5112234355344354
-0.9973710290942377,0.07625169801123984,10.019390351291523,0.6957788219240814,-0.8806763947978883,-2.9791488099229424,10.01121850108857,1.3254408010615253,0.26446333390230203,-2.1237951306315717,10.02835569266753,1.2039276584051457,2.895025082976823,-1.40303570322727,10.047558428450136,1.5907705192893165,1.2614451596981426,-0.4652234130936546,10.008599093876093,0.7428824757600686,2.581295092550188,1.4807302470967454,10.09593045015499,1.534568029695834,0.6563314768844358,2.878465346855342,10.03407743424854,1.4388446060607405,0.18127157988753054,1.2080755715303038,10.003372711170082,0.19230015768112238,-1.8912181455136998,2.0689425977824034,10.04900335137132,1.5752679445452098,-2.6104768634186746,-0.4793855948882914,10.008216818289307,1.528295494617009
-0.9853896271227244,0.058704244297076644,10.020494880064987,0.7224148283910955,-0.8110408906212386,-3.0398783311634956,10.009491034286123,1.3143883230975895,0.29575278326155824,-2.1429166932306245,10.030109515163684,1.2436536386312635,2.9276792572126844,-1.3302221766009337,10.043080203785776,1.6067949079255373,1.2694175127996976,-0.4288322835430753,10.01111658946386,0.7499784785879541,2.513541846154715,1.5166247393967922,10.093040694945808,1.5386045309177014,0.5927580628223019,2.9131802590050357,10.034637377371734,1.460007793957191,0.17872891130022703,1.2160035156564173,10.004196034274282,0.22556493004124117,-1.9046691206986859,1.992801057645714,10.03737546828631,1.551737771373084,-2.601628152774553,-0.5555369912991208,10.009541585165122,1.5381065094924908
-0.9520761210074913,0.008388750162328217,10.023207858049924,0.7858703188724084,-0.7519314427674895,-3.0916283122468013,10.008268480266718,1.3053173263854365,0.37431750813303,-2.1871132831095945,10.034670050256729,1.3342603046550976,2.974456902681923,-1.227297569609698,10.03431522931825,1.634494985555668,1.2785342471082333,-0.3924251291257726,10.012962273710308,0.752365618896343,2.4296611601502978,1.5541747232869159,10.079385130983999,1.5657533697236643,0.5266175065559457,2.9455946013309227,10.034649646176227,1.4874060694968982,0.17335594158936904,1.2298392170475467,10.005451869054706,0.2700026011761932,-1.9373235404055917,1.8455339113172218,10.015733444062638,1.494765247328802,-2.583871227551069,-0.6933094831782192,10.011991225848986,1.5479005764634715
-0.9347922873303467,-0.01850673597358476,10.024349560533837,0.8131471888947046,-0.702968442596995,-3.134607231393841,10.007402096503474,1.301486563197551,0.4224939451526993,-2.2120698224013675,10.037490337233496,1.381538813433991,2.995705714981219,-1.1830504814598013,10.030219617239899,1.6497186288737535,1.297670002596493,-0.32776672694063635,10.01473025223011,0.743935364388042,2.330448909378261,1.5936137429335095,10.048750094483289,1.6036331427111001,0.41574269959895077,2.994324567019037,10.033637226584382,1.5431518272504343,0.16137738651546243,1.2538942149637997,10.007441335266899,0.32828992120941575,-1.963992233574522,1.7617636332134112,10.005205804123907,1.4587877193220353,-2.5729793925877313,-0.7699899322612449,10.013215595668656,1.5501676292741124
-0.8995746827337673,-0.07540394239780988,10.026029686092231,0.8581898279916408,-0.63450207348347,-3.194676136876413,10.006370417433592,1.3023984335733445,0.5251711257249673,-2.260908516747162,10.043271402796611,1.461498873614799,3.0673822874246484,-1.050324211634716,10.019458376128568,1.719069583446077,1.3073250544941541,-0.29981815632377606,10.014946397284218,0.7339129984259115,2.2460952676991472,1.62652998119068,10.016591099044495,1.5914768682779028,0.35806614152706623,3.0180858337437657,10.032876184111561,1.5766646363328194,0.15030509309380186,1.271555004534708,10.009041662806691,0.37014386005665906,-1.9984426265769872,1.6825243041863276,9.997808495028488,1.436594137338299,-2.558833059136193,-0.8619155520656411,10.01437907276548,1.5496703613805054
-0.852363697042394,-0.16002138903365995,10.026605236960732,0.9005037979221061,-0.5951754124960571,-3.2289501995983763,10.005828224867086,1.3063727111238574,0.6069370944286291,-2.296176806027501,10.047258958027653,1.5078682105233214,3.1445543487318623,-0.9319150394105264,10.014972197279032,1.8249097790326678,1.326270549584233,-0.2530753044777647,10.0146066272549,0.7049072532117931,2.164174770332959,1.6618130620770308,9.986341159968525,1.5462496152030965,0.23824546495361135,3.066224578454481,10.031922115083864,1.6537064299643014,0.12759933130532658,1.300533451887135,10.011873839017928,0.4567243268751491,-2.02612751602123,1.6324275846854672,9.99459783803666,1.4315736047638241,-2.548734402898501,-0.9230241357751733,10.014958215423675,1.5470868037484393
-0.8327463086980488,-0.20091427870013887,10.026074959072792,0.9133751853030326,-0.5153762899973253,-3.297205815266391,10.004775361923565,1.320678467674388,0.750175208223189,-2.351183504846552,10.052024289742967,1.5567914107613474,3.188546281569888,-0.8720075896021238,10.015057187579897,1.892950905236887,1.348363644147934,-0.21066611668782595,10.013513915971807,0.6600649482427275,2.085671262896195,1.7017090317737102,9.96217110382487,1.5012922765119627,0.1443471347528387,3.103813943742273,10.032275798291948,1.7186465722919253,0.11459537957623808,1.3146577657986978,10.013244280861375,0.50688312056574,-2.082986725473916,1.5499780488293802,9.991733277611301,1.4352498008382901,-2.5208373057270035,-1.0747007938099362,10.015749139048621,1.5372526786979441
-0.8119355726641185,-0.251957628226452,10.025014656656001,0.9239546356516309,-0.4330539928068756,-3.3648836753143865,10.004028674309772,1.344797889309002,0.8390917093426167,-2.3811306692216627,10.053298972782187,1.568915675004833,3.3137169409939196,-0.7178165782199653,10.02098480911501,2.084709355366638,1.3699279800388995,-0.17915750517910758,10.012199903340228,0.6135086903207441,2.0229372087563253,1.739075501229219,9.94792463073618,1.4778526316178955,0.06329497931878948,3.1364249180915977,10.03345908448208,1.7770777482437092,0.08218813218158824,1.3457846199996644,10.01642742072049,0.6214676454711108,-2.1386859645186944,1.4838992563844318,9.991037666661901,1.4472330620345217,-2.5051261960550764,-1.149811467946632,10.015819159899678,1.532261877698565
-0.7948716116130911,-0.3048917072346862,10.023801847616784,0.930234132248727,-0.3584864838053987,-3.4234636763469686,10.00378107385352,1.36260690508743,0.9293078478077095,-2.40814758626252,10.053330039312183,1.5686188252841344,3.397814203110644,-0.6206875988728713,10.027497175481818,2.2026191206192784,1.3933409460673987,-0.15274091280392127,10.010610851693105,0.5650034571961614,1.9507368291711007,1.7888001564202813,9.938214836845068,1.4661110187641835,-0.05485816770144387,3.1841305333853986,10.036519570950842,1.865894216214133,0.05733626316542918,1.3672281795259005,10.018722986052676,0.6941847773799464,-2.18873910421979,1.431219867104981,9.990902477584374,1.459748651980975,-2.484472491343357,-1.2392238495119379,10.015705981359249,1.5268767981331548
-0.7783725491037436,-0.3775902322717486,10.022157417481765,0.9337678266825525,-0.31501714971311284,-3.4565079521221667,10.003895944879853,1.3669534648483928,1.0353383428966376,-2.4353271079226366,10.052165454129833,1.5580198273666155,3.471775123294205,-0.5361518077249456,10.033715181111267,2.2961936440014465,1.4215868767237207,-0.12819136813439605,10.008511248260879,0.5050787277050596,1.893348494226587,1.834198155537143,9.935735376172499,1.4645683590826883,-0.1250339299009367,3.2124256092129024,10.038931603142704,1.9194349481541741,0.0167545679872135,1.399362448542305,10.021948536708921,0.7849791815586756,-2.2625136769483185,1.3597474453169187,9.990255052377877,1.4741393867801234,-2.4657519699550665,-1.3131368814412272,10.015519079496759,1.5231640623333338
-0.772610386518187,-0.41447769167690224,10.021268803121314,0.933354833490647,-0.24906097414941417,-3.505368724811692,10.004425094416105,1.3683149932574705,1.0960597547661164,-2.448546463787201,10.05104562593203,1.5495831628439345,3.5792408465286254,-0.41121042275668146,10.042687152572839,2.4170576743458723,1.4334660986502792,-0.11960290690382278,10.00746813601846,0.4738014746470884,1.8077538179466468,1.9143747349568077,9.940220648254362,1.473618879777398,-0.27158016607834573,3.2707409163536187,10.04469398037511,2.0253668480365827,-0.01598858326148434,1.4233116518746802,10.024129655316303,0.8384195843022941,-2.3057909603700404,1.319548186730832,9.989512455240991,1.4790224911574268,-2.432951901080136,-1.4302926049672071,10.015203707488338,1.5189456460452895
-0.764985193483843,-0.4884974352368369,10.018907368642026,0.9268309131805654,-0.17150293552999127,-3.5613109737749986,10.005306982169783,1.362696399575593,1.2174169163280757,-2.469508988337485,10.048130884808387,1.530163838351739,3.6884888796045883,-0.27740195646962384,10.050873786789724,2.5211436145843678,1.464961126727616,-0.10074969652847027,10.003634897020959,0.3343629369148825,1.7491456338480251,1.9805562345233316,9.948427554959933,1.487419863054072,-0.3869597857527787,3.315121466652904,10.04944549644806,2.0967410911729196,-0.07395442375720102,1.4621304693237451,10.027386689912245,0.90407744671316,-2.3820142483843987,1.249292075893312,9.987846385581943,1.4823515078382756,-2.405843453484133,-1.5172454416600032,10.015022081481291,1.517322377683338
-0.7615414245659815,-0.5436774446428342,10.0165144294555,0.9172563383747446,-0.09377503298010259,-3.615875004918058,10.006237450901558,1.349433537997317,1.2930175790528138,-2.478650282514763,10.046115333811224,1.5172119682851273,3.780822560439452,-0.15484817460231626,10.056951140194426,2.595866816200719,1.4731073844836742,-0.09686811680748264,10.00239564607333,0.27186494902476144,1.6537671882986529,2.1135847202972293,9.967647915298706,1.5080907237566636,-0.5683960147674366,3.3798476192130007,10.056314178921774,2.1825557795027573,-0.12134116194822402,1.4907179423112698,10.029373106997426,0.9403972122758292,-2.4678654422747046,1.1675278793877089,9.985818105906034,1.4812383406966254,-2.3761729611143005,-1.603284152651864,10.01498387142459,1.5167186818443976
-0.7597577800117497,-0.5801155637407217,10.01469483404724,0.9088329192022717,-0.005065702884687806,-3.675647663816891,10.00706713251924,1.3237921217983342,1.3983317598642628,-2.4858703068738777,10.043432583005334,1.5010092431498112,3.8834101347879244,-0.001872510942655216,10.064304157237617,2.670111617464654,1.4874344114070173,-0.09238969861308345,9.999775913489904,0.07180779169914162,1.6070688133545492,2.1906126375627037,9.976985397894001,1.5095665192473358,-0.6520398034804585,3.4067792390506555,10.059067282423674,2.2125965253152913,-0.14616141183182196,1.5045779445620056,10.03015600825077,0.9552261358148304,-2.5399782958129955,1.0932871682732812,9.984418112185105,1.4757055758511397,-2.33743801465622,-1.7021357489401363,10.015155644048216,1.517129367120793
-0.7580488821132187,-0.6161848093770432,10.012755202534967,0.8991057846839524,0.050341187130727515,-3.711110583287114,10.00740605913329,1.3079026620370149,1.47315127406393,-2.4866696486693582,10.041830455097891,1.4938366102243308,3.9512316652831054,0.11437323587912727,10.070776990648028,2.720299740694873,1.4880435870168007,-0.09454009646705915,9.998601802409969,0.08124456066723236,1.562787627433617,2.2691343040187872,9.983788052276182,1.5027001786981733,-0.8463593386731821,3.460561056484263,10.065045045179506,2.2688755457490983,-0.206768143327619,1.5351243581201501,10.031510582150178,0.9833371793964187,-2.6164344120350878,1.00384749522786,9.98407577871842,1.467020705931073,-2.2996210673485575,-1.7849518598836394,10.015466163648853,1.5183193540015327
-0.7523275270890226,-0.7045194966185935,10.007731698415267,0.8751867583241684,0.11701766950107863,-3.7515042077725096,10.007641563318966,1.2910959370810313,1.5774817711466054,-2.4810333572345096,10.040303083325801,1.4951402555968214,4.013256359999753,0.23660837163101106,10.078752049121396,2.7735746015907763,1.4798014958800403,-0.10115473598155215,9.993664446049232,0.2065734653705587,1.5269203344641202,2.334752617433106,9.987291202251651,1.490986263518677,-0.9577421756968209,3.485397976734255,10.068461799529164,2.2982686837644284,-0.28981130647329567,1.5693210833921838,10.032523555712674,1.0126486371496868,-2.6514409332669504,0.9568345798331033,9.984737338854918,1.4646418328651107,-2.2488416917931424,-1.8784210087512951,10.016291368453572,1.522335512412135
-0.7466404359994357,-0.7563533104442551,10.00487163583475,0.8669107888014227,0.17285405038135257,-3.783243236349936,10.00766017012872,1.2782996781063511,1.666802283257624,-2.4693387116474854,10.039914998950431,1.5107739227600874,4.0890958237361446,0.4178978762824251,10.092806698518508,2.8594291637447267,1.4654601885238752,-0.10830204220116743,9.982239765308735,0.2750529137227622,1.4769952105679014,2.425416552909091,9.989547445392022,1.4652455165630793,-1.0945078684395337,3.509805379697718,10.07274764215714,2.3359591542440996,-0.3186882761749169,1.5791961062610624,10.032728147664352,1.0220733168651794,-2.720370733317739,0.8444762991863285,9.989040530163537,1.4716178370519806,-2.207961929405105,-1.9427543548126325,10.017080567409351,1.5274596442983615
-0.7414488592195724,-0.7905556552892031,10.003215083723411,0.8653612833763159,0.22903979692679144,-3.8131111934774693,10.007595301956563,1.2674973369371136,1.7713295996085123,-2.4470071156038764,10.040570852802192,1.547290222738671,4.143237982220631,0.5826128090809765,10.107605453291628,2.9435529829231486,1.4539596400730344,-0.111393917704977,9.970761344801256,0.26777479370556084,1.425938372970771,2.5131216928116404,9.98982273680991,1.4349342093519704,-1.282173996231638,3.5326195826754514,10.079257309864014,2.3964525505553063,-0.38822592603153655,1.5990333332742992,10.033019006403066,1.0446033097132645,-2.7522055534397083,0.777958995092172,9.992974590501362,1.4838603537187525,-2.135529426069029,-2.041651242404176,10.017770061815419,1.5379657906633253
-0.7243762839948983,-0.8663741587053889,10.000899605520924,0.8611664561982396,0.3085196690541828,-3.851537013105298,10.007495760729594,1.255303745389354,1.8464339980801923,-2.4251252473623794,10.041677842246148,1.5838414257072715,4.193616265937329,0.7851326330708002,10.127178115490798,3.0463215757311968,1.4460088293683093,-0.11098922751405092,9.961387675433429,0.2218664060333553,1.3956389557226365,2.5615263994476685,9.989558081406235,1.4212577771365063,-1.4027641329949527,3.5410789658219852,10.083779366351045,2.444199063473831,-0.4500542365193731,1.6124720161347832,10.033072539387822,1.0649909978847285,-2.789203379081058,0.6803166298707712,9.999235935682101,1.5063231255590033,-2.086891587183436,-2.1013937090939367,10.017549060692295,1.5433375131128082
-0.71354382479834,-0.8989085363437617,10.000206311613722,0.853735699164212,0.412425553457417,-3.894729322073208,10.007199164263664,1.248313077604057,1.93730280833232,-2.3925482168884673,10.043433566099973,1.6362240488244795,4.221491055842083,0.9359617537228657,10.141504291515854,3.1156890734617453,1.441230649647793,-0.10694768124386807,9.953951475304827,0.17968538998814607,1.3395423614299988,2.643161423855221,9.989134367354675,1.4132952274092692,-1.551247504744468,3.5452201311148723,10.089781378044362,2.5139733559099473,-0.5245382227940428,1.624364230614569,10.032712684546999,1.0905053649414602,-2.8068029401922088,0.6225282997148626,10.00271225145468,1.519266107572335,-2.02633803377909,-2.171581892781606,10.016644472613784,1.5461667667683006
-0.6959522402205838,-0.9375346792646636,9.999971151569168,0.847201688402681,0.44759102161011943,-3.907606199237798,10.007162254860777,1.2483940609411084,1.998493824211653,-2.3672983005180814,10.044825196828606,1.6749265936870623,4.246499417115323,1.122792731227982,10.15814118825142,3.1905054978426386,1.443427722998734,-0.09148417691897749,9.948869215986024,0.2928399330317482,1.3052458050768367,2.6882341645802925,9.98916873028837,1.4200631450985979,-1.6784861955941348,3.5436010000641205,10.095355139557956,2.582530169416755,-0.5791204886024569,1.6308236410175412,10.031965056075899,1.108022481826789,-2.8392087027803736,0.488608377759348,10.008644656024902,1.5455825794886249,-1.9540837414014796,-2.252135746957448,10.01503125646204,1.5454738261821643
-0.6726203189199447,-0.9731109081835888,10.000884274536958,0.8623665474178464,0.5428155174209538,-3.9382059786085812,10.007462083767209,1.2552765356221347,2.091507207072113,-2.324697386886938,10.047432691493722,1.7374309732882076,4.262961906255365,1.31488221314593,10.173284361633993,3.2548208971341746,1.4604379813808848,-0.06352392667418952,9.953466733364559,0.5428695863945504,1.2309824919745205,2.775747539995679,9.990229904666423,1.4538784515516725,-1.8893469016972715,3.5313235839196175,10.105622425562219,2.7073780955112,-0.6458557269667708,1.637028628804252,10.03050308251964,1.1259975645130156,-2.8572732168729997,0.3971563570523959,10.010379217975284,1.562398167109007,-1.9020631701581738,-2.3092168539349234,10.01378561723781,1.5440842750924164
-0.6204671097615315,-1.0230645208569626,10.005317875919404,0.9711690663686057,0.5914618267092006,-3.951446206329372,10.007777811703853,1.2665726556417927,2.2024280057682653,-2.2686070981255613,10.051366530344023,1.8171472548689034,4.269507945003414,1.4453734686668591,10.182403300352323,3.293646068801373,1.4746619647044694,-0.04462351545394586,9.959023317642744,0.6717970556640022,1.180743358468302,2.829293491218044,9.991361175600737,1.4844314591625623,-2.05366764709532,3.514157306888053,10.114784237497313,2.8091599949245794,-0.7250028646345995,1.6431762828138086,10.028253759734493,1.142562887705888,-2.868677972677069,0.33547992536777277,10.010647261010888,1.5737733394977833,-1.8499757621193462,-2.3661425596826184,10.012590517496886,1.5426911781940567
-0.5575755255619437,-1.060268634597421,10.01308230904865,1.137745480272443,0.6410729726293131,-3.9631017606492556,10.008203166245757,1.2823637938372765,2.300070302095717,-2.2155243215597147,10.055438708561562,1.8906698585397073,4.273015430200071,1.6108718913513855,10.192605588011384,3.340699909200851,1.492472602348009,-0.022469072184576038,9.96643150188316,0.7960196496847661,1.1061100645772424,2.9039882430183015,9.993198605969717,1.5340862982491603,-2.194689632367828,3.494604893488854,10.123161599842488,2.8957716163333203,-0.7937503440088992,1.6483533960790273,10.02622167604839,1.157109562009747,-2.891950716018198,0.21078215388972182,10.009878972059216,1.5982312913054109,-1.7875788755016293,-2.43443711166215,10.011301935370815,1.5412944177505157
-0.5142836746750744,-1.0789233232287885,10.019232856560215,1.239268787621841,0.757011681105211,-3.9811608256618687,10.00981101562243,1.3300610226145917,2.400388971614071,-2.1580444785085864,10.059924965276913,1.966380010370417,4.26698339645328,1.9150030677367074,10.207529849278952,3.428515869277162,1.54427870331014,0.03901623534151054,9.988412524699092,1.0488291048702358,1.050325412490508,2.958001595818982,9.994821304691914,1.5730072561092274,-2.339320003121811,3.470284802571721,10.131939412288695,2.9814730918391885,-0.8401177065113993,1.652028935785499,10.024938466256154,1.1699602656201173,-2.9079498710813523,0.13204755727768575,10.008832826565886,1.6162844373882503,-1.7048711002089105,-2.525849913041273,10.009921829583707,1.5409895297522431
-0.42705648818715347,-1.1064568423621537,10.032197756297187,1.3962463196656356,0.8379639259896753,-3.9844797734510164,10.011739757740926,1.374346386686954,2.503410077595132,-2.0962256520632163,10.06483753142147,2.0418606959482077,4.254753873875962,2.1220156372177716,10.21415629525756,3.4880383008466755,1.5717226920009375,0.07146348761239979,9.999470899739018,1.144481765216898,0.9579289839916266,3.0472796995720035,9.998307259272575,1.64178937722374,-2.5777058451579387,3.4212708495341175,10.14716833336571,3.1141086289109396,-0.9227009086949967,1.65914042520137,10.02294083063528,1.2010300805734875,-2.9337805568419766,0.020860103696705098,10.007248606596843,1.646692679663931,-1.643323665676547,-2.5948120615795576,10.009144896114469,1.539906136544841
-0.31299459446984906,-1.1285656411894447,10.048367906988185,1.5297321797730037,0.9217337661132158,-3.9792430837122983,10.0146900838457,1.4273682167062318,2.644755041936836,-2.006762226837603,10.072283154054391,2.1455393042429494,4.23616776426905,2.3321711945413424,10.21860379966576,3.545418433677608,1.6244748174194248,0.135778591311089,10.018415188958544,1.2880628025664673,0.9224690616738015,3.082028885061559,9.999979039566178,1.6702152743316294,-2.730638672657956,3.3841492850382044,10.157303594824102,3.193783374594235,-0.9955103798536975,1.6659688093795035,10.021390779439256,1.2391238384406227,-2.950855009844962,-0.04316232283000775,10.00669285769927,1.6667893235019349,-1.5821937972341538,-2.6639800717479822,10.008593546781032,1.5368110010998588
-0.17214425811840006,-1.1404916359693604,10.06447479085002,1.6248371651170965,1.0078188426389958,-3.9654742384879227,10.01834149409027,1.481775102852912,2.7170942749521596,-1.9587390247740746,10.076254230324794,2.201035615488873,4.211233733944831,2.545041358229732,10.221353528946986,3.599219123192284,1.664531904132717,0.18744816000207354,10.030232172386189,1.3666391170989531,0.8379285456419401,3.1662303753493064,10.004651358563706,1.7432215498454133,-2.886324422671513,3.341796502512679,10.167518545455986,3.2732930392699378,-1.0837663359160252,1.6741094331340598,10.018898698973926,1.295661264532363,-2.97996713403347,-0.1398396317042389,10.006741904271667,1.699423249222303,-1.531558186894589,-2.7216510281288735,10.008282488243792,1.532901328939618
-0.02383464548320187,-1.1398588304650379,10.074743564441443,1.673433730512452,1.1253637122614315,-3.936186327144128,10.02279370832054,1.5479603821959058,2.8840304529091796,-1.8414644901513637,10.085969879922317,2.3421653176152994,4.185428788991684,2.7242391504491485,10.222807423709579,3.6429718368511783,1.7213943433490353,0.2672425907250655,10.041894313162818,1.4486450251074787,0.7369542939175424,3.2675717078620403,10.011373581399042,1.8397601038369185,-3.108582230212438,3.2730051797430493,10.181646598108113,3.387345588142372,-1.2033518641536933,1.6808107078382064,10.011967388941446,1.3691704780817402,-3.0191166239764655,-0.25371446094921557,10.008331194501025,1.743035450509691,-1.4712701184120927,-2.7909211148030426,10.00794260258458,1.528451898497967
0.07681485022161608,-1.1338811228677592,10.077310573409127,1.6867663930482504,1.2153904927296781,-3.9085712397279804,10.024932616847659,1.5908601832014742,2.998723795701185,-1.7551360474184703,10.093314456264359,2.4516886241583022,4.134200940124063,3.014058901974797,10.22350968524361,3.7165051357302774,1.7683033106535897,0.3420486619687911,10.046906620666903,1.4964734973596583,0.6839834430586076,3.3200557464403246,10.015184276613091,1.8943021444672385,-3.3027444664819914,3.2044844100965317,10.193306168820605,3.4870775988045577,-1.2862368228276064,1.6788043345609092,10.003875850191772,1.406420185850594,-3.0632293788777125,-0.36942325867802484,10.01123226720377,1.798469614407543,-1.421669144174412,-2.8489910592217305,10.007538718471892,1.526837232698947
0.1777023022961981,-1.1247778748955217,10.07644118473871,1.688407535873923,1.3070823507527263,-3.878280248698902,10.025989355547072,1.6270786367406656,3.1762953445096476,-1.6110816513090107,10.106213868089604,2.644307507617707,4.061017385544947,3.3445747905855567,10.222910120663034,3.8085524037692773,1.8040870688469444,0.4084380183747491,10.048015925460568,1.5185819782374834,0.6005418213451538,3.40078368752274,10.021686920742122,1.98298545085152,-3.499786433518987,3.1266065111797325,10.204335231287097,3.5846819812186714,-1.3838375411123132,1.6641954211453094,9.992684318964228,1.4319434908518947,-3.0973137952388914,-0.4538646675802361,10.013837476385419,1.8465989460213512,-1.3539093565571183,-2.931706936841146,10.006724280294698,1.5293361458386336
0.27813587331552636,-1.1137423354814882,10.072750913063588,1.6804419302611064,1.4162378060099345,-3.8416411860284074,10.026331631830498,1.6614973460035565,3.277881457475985,-1.5222704039907329,10.1151682169155,2.7665863807644895,3.9919681948490475,3.6048043172017366,10.22228816283157,3.88445914247669,1.850736744733795,0.5208069829090192,10.044721317723226,1.5201036611869243,0.5115341941555999,3.483573025775124,10.029321688103055,2.078034979186571,-3.665642267416862,3.0543916245533125,10.2130504398995,3.658683115717794,-1.4520078603881856,1.6417107097239765,9.987229504215147,1.4543522902309136,-3.1405101496855226,-0.5579035255935368,10.017412920606649,1.9111238334026934,-1.3164661797332085,-2.9801551987089057,10.006244313752472,1.5324605301575949
0.36115730282134456,-1.1038630012325505,10.068130418899498,1.6683425722626513,1.5439873023394401,-3.800227740253415,10.026259846375632,1.6955246577788914,3.4443580153971705,-1.3648373397176872,10.13292718806698,2.9833732189411015,3.9115283123327744,3.867345778664932,10.222851674020989,3.9615472893500066,1.8635052866662145,0.5643702250262248,10.04241691624332,1.509820526290557,0.3995890471683123,3.5821807499317337,10.039943795183083,2.1967597287081047,-3.8658143163676475,2.9589430758526154,10.223109590272095,3.7401389249662715,-1.554063475933428,1.5798315972406354,9.98830093039513,1.5579489996318623,-3.185592734604167,-0.6654440931863163,10.021575890001262,1.97855866870611,-1.2364887832286262,-3.0929290613972698,10.005632790916719,1.5404407019541695
0.4761128861475987,-1.0900539218323608,10.060135051665082,1.6471356701072606,1.6255648017305286,-3.7752877888314833,10.026291543198578,1.7168987266680997,3.507788528769353,-1.300365416194316,10.140796437983672,3.06951245832859,3.8466573813182183,4.055957304282811,10.224184211121674,4.017303636780704,1.8794643972441512,0.6820375672645358,10.037964222606215,1.4682449327929095,0.2594481807093372,3.6966425986381273,10.054265514805962,2.343214246050784,-4.099789435645269,2.8354805390001028,10.2344983786085,3.824350780226992,-1.623411923508927,1.5123208855318706,9.997763461039288,1.694016522834946,-3.224071124843485,-0.7580253653037851,10.02554437284148,2.034837146359314,-1.1945264953299877,-3.1576448254238243,10.005632239654092,1.5448070490836903
0.5411200872462146,-1.082576262447443,10.055100528641127,1.6343285504451208,1.7253658978896396,-3.746599175240957,10.026568093677236,1.7452520516524699,3.678324071895155,-1.112468290519965,10.16482483903087,3.30469882866801,3.7601365239188826,4.283081967632901,10.226689935861849,4.0851256198012456,1.873526156650075,0.7546389469043004,10.03814702408489,1.45246653244419,0.10463830751097104,3.8119797028212683,10.070893237406363,2.502931776259819,-4.366252220929762,2.6785821829480363,10.246326391764459,3.9112818944532255,-1.6664108122486723,1.4582631263148953,10.007383912641071,1.794184623124485,-3.2706521071307253,-0.8729146986645223,10.030809673638966,2.100972012216534,-1.1303089467605876,-3.263568787047041,10.006387071457096,1.5525819504287501
0.6697301454615273,-1.069363833360158,10.044778304727755,1.6078299838003933,1.8274478885173302,-3.7192551558375877,10.02719498304782,1.7784853880660205,3.7636302189998734,-1.0093190946911719,10.1786259784732,3.4230413440304983,3.663614172085135,4.510530815981092,10.230042037707234,4.15198282114995,1.843210238482263,0.85149532347249,10.042853584503014,1.466349938089657,-0.043952193490454275,3.9127318936695104,10.087112800696485,2.6484409805460682,-4.728150694353463,2.435360501723965,10.260328722830977,4.021792902876029,-1.736678495441397,1.3490245416155775,10.027678633597517,1.9618317073284401,-3.3244601941864973,-1.012439833973435,10.03754467774635,2.175703720822638,-1.0691125127036498,-3.372187900630888,10.008217781629982,1.5664725751756832
0.7491445255442541,-1.062679214212733,10.038510224859095,1.5897068150523759,1.9675644514170407,-3.6845714605084865,10.028618597791489,1.8322703658973365,3.93208903406528,-0.7839019173172831,10.209735658988032,3.655709770547076,3.5565798043081758,4.7375740731136355,10.234406105471715,4.2158932457407445,1.77977420643167,0.9518302063465345,10.05309807561615,1.5244206586752957,-0.1816561300284767,3.998243353636559,10.102280170082954,2.7802021498793863,-4.92226327313889,2.2892378757582965,10.266466671589054,4.079918122631381,-1.7930154174006325,1.2429472616196293,10.04687307283814,2.089090439146689,-3.3833448101458186,-1.1796138644251517,10.04580703593711,2.2604733804070816,-1.0109397558720408,-3.4843392292770416,10.0107679915803,1.5963851246675906
0.8746664451507907,-1.0548349251982523,10.029030029499,1.5661286769921379,2.0395253152254225,-3.667768956925119,10.02954713299803,1.863291387145186,4.054541822167687,-0.5979001181817659,10.235399637910456,3.8146565939368253,3.4591567188550574,4.925850444683168,10.238770070051274,4.265551093937766,1.7386963623341323,0.9974320603340389,10.058720649479524,1.5582028076150711,-0.3296018850908426,4.082209044080815,10.119485319160175,2.921037289762749,-5.113373879801298,2.1336292935619876,10.271345311872995,4.1370122753579475,-1.8379646569688017,1.1474308440316319,10.062889206189334,2.1804287472738677,-3.430970607182497,-1.3329962405624647,10.053403304548002,2.333138101464471,-0.955836103816673,-3.601733278122447,10.013586209308908,1.651611600243428
0.9525795534173772,-1.0514909843476885,10.023319849981585,1.5637442737533298,2.1875647230176085,-3.6344615586072564,10.031751551808243,1.9317110020663861,4.1333456986527795,-0.46606668708874116,10.252761367976849,3.913276925635173,3.2874576350267417,5.224123092732926,10.247173507064982,4.341112244258849,1.6039757482092512,1.1092811753013039,10.068368598574942,1.6286623262326343,-0.5162705518561985,4.177073775831568,10.142150272917391,3.1000771281573374,-5.331771148427889,1.9400217480828772,10.276231903582996,4.204049902454511,-1.9238829487469469,0.9405609570448119,10.093335940154992,2.3363156528314883,-3.4847251850888465,-1.5397637320578637,10.063470696784497,2.4185434162876707,-0.9162285768456426,-3.694463686760125,10.015932313581468,1.7136869880506906
1.078055692261768,-1.047591895013069,10.014674001619571,1.5880174846785506,2.302271227771331,-3.6089311206863743,10.033759705419982,1.986464230723028,4.2994044683386745,-0.147417208437175,10.292244495236222,4.117096294251879,3.1703331448673007,5.408129437988449,10.252728044240593,4.386964356419294,1.5220258335798433,1.1637474720560834,10.0674550564495,1.6502404473108916,-0.6303292447072091,4.229210813659843,10.156140792808579,3.2101191673043563,-5.454119572447808,1.823540194223572,10.278764729133663,4.243793229679524,-1.9570607760382597,0.852728368748305,10.104373207074541,2.389789187617738,-3.5101487871758237,-1.6589566021518671,10.069312239332639,2.461792176591286,-0.890286278321797,-3.758972666210712,10.017733753536186,1.7653236504910956
1.158040480923819,-1.0453176830008049,10.009932104366126,1.6203460837093695,2.420156987231567,-3.5820299769197774,10.036301487901124,2.0463274435326104,4.415313431218614,0.11996654715299858,10.322672660194732,4.253690565820775,2.9672695402931963,5.697662453806206,10.262068632344098,4.45756728164436,1.4656372679132212,1.1982500826979257,10.06424817096402,1.6583482996905206,-0.875463576751984,4.327431866493187,10.185756741212753,3.4358797215412915,-5.663637500534993,1.6095675935694247,10.282472387473614,4.313226303849683,-2.013729670100792,0.6930090232878741,10.120978996167404,2.4739691897981597,-3.5359407622720407,-1.8057194778880128,10.07640389595227,2.510672224698503,-0.8378944066413315,-3.8952846859213888,10.02206349296171,1.8923783390747477
1.2734023462933657,-1.0412296288153426,10.004596632291927,1.6847890176402198,2.5620741330233,-3.54763415713116,10.040239085562785,2.130686549641759,4.475497572999729,0.2797230700548763,10.339562576639603,4.322235436363446,2.8026724126474987,5.910216155784709,10.268698555208982,4.506327499947672,1.3367128137492945,1.272799092704246,10.051348308419263,1.660585023092767,-0.940331154601623,4.350464301841036,10.193566070252471,3.491774353307938,-5.809452666587853,1.449088563374272,10.284415374755522,4.3600203427461866,-2.0453284817656248,0.5986351281262049,10.128634067081574,2.516229634868932,-3.556250868005629,-1.9562123937303906,10.083283445516152,2.556158995355099,-0.8034650089485295,-3.985821742579652,10.025723418695922,1.9865713948046966
1.4474374575681737,-1.0313483479172365,10.00083757451255,1.8076572989400133,2.709585414027108,-3.5084133259892663,10.0457801631825,2.2374237075617414,4.569258290138458,0.5700971508388424,10.367084155834316,4.431196485328105,2.657632267661554,6.0838113400396905,10.27407723191067,4.544780338596046,1.3080486770186128,1.2891497190943004,10.047773103396535,1.6585683378136806,-1.2493015511819183,4.444720311359246,10.230880818982664,3.7320404032955046,-6.007548113905021,1.2142301366910249,10.28667078021345,4.417858428435891,-2.128931283311295,0.32935398893474543,10.142321452760731,2.6117883427134587,-3.5708542696203827,-2.110017445819585,10.089707220228975,2.5978783964255903,-0.758825732842431,-4.100153138929495,10.031727142942028,2.1111723152955006
1.5392520704137613,-1.023789464213158,10.001419466406142,1.8781406711339523,2.7968182589218107,-3.4831657334989066,10.049932937058234,2.3091469832681812,4.665891890204734,0.9614685858943003,10.399043306590332,4.553965788695975,2.4743095193002675,6.287330681080261,10.280559778594444,4.58885894700909,1.166849516703406,1.3725319126028481,10.029454405197885,1.6402838532831852,-1.3951087457708724,4.480870240905892,10.248347338637359,3.8291135850895732,-6.117288423667696,1.0749722339515047,10.287754903138916,4.447225967377053,-2.1790826556269223,0.15185554975598647,10.146002983142887,2.6576261501336473,-3.5786057903690422,-2.2403808443438376,10.094565123578718,2.6290097454314965,-0.7003685731450471,-4.241306984359283,10.040994623669329,2.2620442732753725
1.6151318408267978,-1.0162038344975033,10.003248351486354,1.9359661859762793,2.9553685600337207,-3.4327836577684927,10.059134183410144,2.456232238686746,4.714577129623644,1.2317970890583183,10.417073005063427,4.621053901543326,2.180545828162562,6.581805165503379,10.290286998473091,4.659461938189771,1.1119255339026974,1.4074976132644945,10.02283850469109,1.6321128859991851,-1.8201348906133268,4.557672384830859,10.296759382516045,4.072036637742888,-6.404714197235438,0.6742095278530772,10.289979004062475,4.521221659778914,-2.2064407105995394,0.04867270311506172,10.146523990425626,2.6794300477253827,-3.582769203277916,-2.4522193123021916,10.100669296559403,2.6682484140573925,-0.6535885087296981,-4.346869386363516,10.04925861512275,2.3678736489562398
1.7732237408136067,-0.9964504720368692,10.010613183150495,2.05153687290303,3.1469651380039108,-3.363391202689166,10.073269577831137,2.6567688813452857,4.759576039498597,1.6012920426121118,10.435477609874253,4.694395929261387,2.007705383420733,6.739474900469106,10.29520098956813,4.701183811210949,1.005651000733115,1.4816108495834552,10.012316185516653,1.6198418142295572,-1.982738499224831,4.5758017933719,10.31418247443806,4.155450560386131,-6.479191800452347,0.5604815086451221,10.290438541572646,4.541973976458304,-2.257733586420427,-0.16099358929349764,10.144661042246078,2.715863308408383,-3.580375415070987,-2.5860207408180256,10.103296248082806,2.6848589670273664,-0.5911946901174138,-4.478053148179016,10.061322246940163,2.4906875785705576
1.9182478902138285,-0.9736900532805001,10.020784615970822,2.1532296001444284,3.3247846204798903,-3.290168698857413,10.08910113140804,2.861571966575317,4.776453202230538,1.8361752529409052,10.443034634456536,4.729410520747337,1.754568768366036,6.95272139839241,10.300737200763846,4.75660608256864,0.9671235641256698,1.5110457566297832,10.009442479275448,1.6186961690552746,-2.2767346081936943,4.592286146389643,10.34421621827395,4.302606168862346,-6.62288596510229,0.32745031735082947,10.290830718174508,4.584415870152852,-2.2926278715178756,-0.32082773701211853,10.141069605183686,2.738168165431198,-3.5742876924766414,-2.7204147104029457,10.10505872776241,2.6964281148964364,-0.4824239418652845,-4.682358415812916,10.082427421281611,2.677533669656793
2.0474632598127602,-0.9496779351977396,10.0316168562437,2.2434613793839056,3.540366247920739,-3.1895247371943913,10.112930457887177,3.117854418487673,4.7865350124787,2.2161151550040885,10.448251228965866,4.771892535228166,1.528037517881963,7.12823134184767,10.303736329262664,4.794633035632478,0.8556972472223452,1.6054617633114485,10.004414070483392,1.6355595501055995,-2.493355393249721,4.5908958956115455,10.365060274610622,4.402367489841401,-6.781313138905945,0.04642191811686129,10.290561974166751,4.633062070473927,-2.3287447852924776,-0.50971327819535,10.135025093936253,2.757998255195346,-3.554425782457871,-2.9630084682432134,10.105996176785611,2.7129995916295644,-0.4269982745410227,-4.775513133552867,10.092639728887393,2.7676223420234805
2.1361619386979234,-0.9311121136168374,10.039625057977526,2.3058278750523784,3.6815139935437475,-3.1165595346904436,10.131214264494584,3.279209526204731,4.784200180108631,2.4073046876428306,10.447796795959679,4.788266571552934,1.174703637953624,7.378521185888218,10.303634785153585,4.821732893064438,0.7843281410021126,1.6741133479638364,10.003802591122499,1.6691052462957134,-2.8489533660115742,4.563976466788195,10.396407474241101,4.54708496068786,-6.949890857594321,-0.28580305978385995,10.288642758013905,4.67920439607016,-2.351176591733099,-0.6459296537164176,10.129869605415006,2.7673296861691505,-3.5313544166944486,-3.1519863987108097,10.104944085949164,2.7271767901566077,-0.3339631888402982,-4.917325129024568,10.10940653563242,2.9161632253136354
2.2964559999439564,-0.8930580762246494,10.054932100829433,2.4230617061057234,3.8565949244868865,-3.018346693543199,10.156116510418672,3.4627326829513954,4.774956100859038,2.6469681930168076,10.44410016785964,4.806752414430859,0.9326815360356345,7.536782249208595,10.298914221273124,4.81569619668949,0.7029670402679734,1.760815217277183,10.005350117767176,1.7331363988841821,-3.1206268353155786,4.522424782668672,10.418595352825276,4.6439066337650425,-7.067347284737836,-0.5415793181638531,10.285769125687807,4.701355866170221,-2.3706222532102044,-0.7829521815997245,10.124226823399232,2.7724765140534737,-3.5152299372039666,-3.260049448209227,10.103778018905478,2.7363133953628265,-0.18901955853067287,-5.108865403491678,10.134873731389911,3.1261884284515755
2.4149886469635504,-0.8611182199240947,10.066485338567801,2.5095333002262565,4.0369309235621715,-2.9081809968604793,10.183506290279409,3.640768616682766,4.746869047927004,3.0313517465407847,10.430762031109488,4.834670894191064,0.7286354880372926,7.663528535774346,10.29128853269381,4.795335782333051,0.6453494453273462,1.8274518167423588,10.007664700628593,1.793637712210482,-3.4400355218884604,4.45007500693347,10.442517041879693,4.736781973426704,-7.228820260577954,-0.9331034964726758,10.278251763509356,4.706830026111942,-2.3899421085680106,-0.9480474074090891,10.116936465867125,2.7726079082183888,-3.4819340314029605,-3.449245033943577,10.10081469188657,2.7534329638850803,-0.01805853534217184,-5.300760185689229,10.163420669162477,3.3384786619775224
2.5864585114214917,-0.8091607760114741,10.08271367367438,2.6303713629123675,4.1596428991491505,-2.8277712493132423,10.203027484961083,3.759093935422305,4.7271960028362745,3.2237382382855735,10.420987003391314,4.8470659691132445,0.5235865343712125,7.785694580001664,10.279932350441122,4.760539729383976,0.5523581959837585,1.942353166549358,10.013153396788306,1.9072518077231198,-3.75921001960652,4.352731672832958,10.462813815335467,4.815390796805211,-7.310865619599654,-1.1533655163695187,10.272176366384953,4.697189933412756,-2.4071279783620034,-1.1409208209006283,10.10785549499755,2.7649104986560333,-3.4232481651553575,-3.719568674072606,10.095552526102441,2.781485539117169,0.15328185830711658,-5.466493236806436,10.189965511647172,3.5135232991127534
2.7380456612298376,-0.7574310509654951,10.096606650597263,2.7271689682206635,4.441570016498582,-2.625416452803409,10.248840229914338,4.019907962258155,4.677588036271496,3.6083406747689075,10.39662854182521,4.865805992766565,0.27765560670217554,7.92628822585563,10.261448237434992,4.6987954893093,0.48066566374478104,2.0349450657772823,10.018935101859105,2.0020854277825006,-4.030769239581425,4.25023162805164,10.477317783332927,4.870828827018902,-7.431192460714104,-1.508014472016459,10.259038112398397,4.6695042097618975,-2.417669556928074,-1.3059283518040345,10.09955857317906,2.752803757722569,-3.38893704113784,-3.854739172301855,10.092892314750856,2.7982826486376173,0.2876860003365632,-5.582297811871219,10.209743213118209,3.625141597767621
2.8669440744077344,-0.7090455414409559,10.107728509117148,2.7962603779944804,4.568866292037208,-2.525597778345659,10.269359379870087,4.132750972859482,4.640210851011981,3.848271876549243,10.378770818416328,4.873077761670381,0.07401790925101458,8.038441089562372,10.24230653591311,4.629140629477293,0.3672972333323292,2.183224499196417,10.029480534674644,2.154443980857109,-4.343951787627656,4.111589549123357,10.488319775158628,4.918559804132961,-7.499977322922088,-1.7302380965579243,10.248274857216874,4.644386491636166,-2.423886416722664,-1.4428999464069077,10.092226039900156,2.739022230248728,-3.3590180235025824,-3.9628833417638423,10.090933954939311,2.8132440154631455,0.43132898328935776,-5.69508125829872,10.229706520266253,3.7214394887434485
3.076135242069916,-0.6214987466853575,10.123204066902273,2.8812491311812725,4.761159821449029,-2.364242250285622,10.299722379435346,4.294656301632793,4.571343418612667,4.230907005591148,10.347048653656637,4.877475504997519,-0.2466562980148027,8.208328081137468,10.205946752466124,4.4816360666340636,0.28588493302924595,2.287529705378881,10.03749841735814,2.2658045709273473,-4.564782449892876,4.001983672580158,10.491131327740476,4.942752891523163,-7.576452668005266,-1.9964807241655267,10.23254502081374,4.6016243197041415,-2.4300632211119995,-1.6604584752075875,10.079501200990912,2.710150978221074,-3.292270105645214,-4.179234941207462,10.087986148977471,2.849815569795421,0.6465249301159134,-5.846657879760691,10.257116160742001,3.8389083022861588
3.2336354640708955,-0.5477232814084392,10.132047552651395,2.920167899115527,4.985879608943861,-2.1582656549815633,10.334406483699796,4.468886301858735,4.503069847969619,4.563985884842162,10.317158382491606,4.873356978691966,-0.44226736576889847,8.308477889190808,10.18064787238816,4.363048659673847,0.18239537036729125,2.413670247661263,10.048531947344827,2.4095179203129664,-4.782980781347349,3.885070674002474,10.489070783962092,4.9587587783763345,-7.6466518799201655,-2.261056986972089,10.21393312605331,4.540666413419318,-2.432813777472024,-1.8219220828866747,10.069208421592197,2.6828049621459615,-3.225798632742431,-4.3688515111684465,10.086842102976435,2.893790494287259,0.8432924670547202,-5.969496107173844,10.280230137733735,3.93140172333679
3.4156429355950975,-0.45330727748821453,10.138112918819592,2.935749936276286,5.113618510467072,-2.032201865961063,10.353468929085217,4.553823345867616,4.428542876571247,4.895051842312808,10.286242996006735,4.861015252014825,-0.7444744062761846,8.45881214995106,10.13908479509337,4.131884282039757,0.10133530554382396,2.506059606485008,10.05787924883053,2.5224547596375833,-5.126261567692492,3.6856391808229283,10.475213179448021,4.970945819834053,-7.7108562185842615,-2.522534386729707,10.192851734808213,4.457916333348679,-2.4355422611803004,-2.008007396118015,10.056827524779944,2.6456598211554967,-3.151053679515354,-4.559229966354932,10.087299783781416,2.9525176247593454,1.0156073720762584,-6.066090130131672,10.29877317114139,4.00507499994883
3.593157871257713,-0.35071803322764306,10.138607112544568,2.9170044641274853,5.42764034222881,-1.6926361057192485,10.395991176596496,4.728298393973387,4.372168196008737,5.130019180689175,10.2638773391714,4.8443497414507375,-0.9954837641665605,8.5803483766448,10.10348852355763,3.8953783671658924,0.013255517672866087,2.599846695157253,10.068826953349694,2.6439356996275114,-5.337019874097016,3.55468042731904,10.460384932472515,4.971498557584377,-7.759940917514688,-2.7369307512752368,10.173778119429294,4.369800990015731,-2.4386236347482444,-2.165374273192862,10.04624505712202,2.6128619315287667,-3.1043193007625165,-4.668527516327974,10.088382783042913,2.992014913209376,1.2320222513895782,-6.1742695637812135,10.31917107968759,4.089590042848333
3.739685655937439,-0.2574676094775135,10.133539847969391,2.8702497472305373,5.580343963330313,-1.5108472571790161,10.414066107628651,4.793630566779435,4.27785155469278,5.502370006646008,10.228030004830618,4.7946210114237005,-1.1988584428737663,8.677090209158214,10.0750031243678,3.6683704279217255,-0.08247523720465359,2.6946123255149717,10.081583439455951,2.7691682536445024,-5.668140761162639,3.337402271519627,10.427764290751556,4.9616273800864725,-7.813703565683484,-2.9885594180222776,10.149634319537581,4.240850244598632,-2.4445065419665197,-2.346517704420181,10.034381745749963,2.577484367309147,-3.0013583891782107,-4.888447067892764,10.092779559224384,3.0827008252246295,1.4976572298717983,-6.288162278832942,10.341080301827892,4.193839625506863
3.8564504402499598,-0.1771231895093897,10.125262976433794,2.8051952876889334,5.758582123691977,-1.2833815860292253,10.432133648826364,4.85556136974129,4.229338458335209,5.686280483928061,10.210170517989466,4.755510418906342,-1.3591138958042475,8.752478966970942,10.053408983125005,3.4667687664426623,-0.25231207796813493,2.847319350228427,10.105954035902059,2.9743104022411364,-5.911646553935662,3.169712266913347,10.397069448499613,4.945518661849308,-7.877007027191031,-3.3118041182697056,10.116230430108892,4.027833703940066,-2.4545587260549824,-2.5253277636386144,10.023634686949373,2.551103991693124,-2.9448761028510324,-4.999133094763581,10.096137126558258,3.1334436023360457,1.7364802036976563,-6.373807286209108,10.359001087163977,4.28610625665435
4.071161394870736,-0.014017410735546763,10.098248957665678,2.6019576212526503,5.958518259527724,-1.0065719841598564,10.447233625222887,4.908108081439156,4.130895481104543,6.04772108496733,10.174715795359655,4.644040445111851,-1.5684516897621457,8.850139134342305,10.027082344882814,3.174933920112638,-0.36896731887336204,2.9429120758276612,10.123364286103266,3.0981981447685194,-6.190617247897006,2.9704843629714413,10.35662847564402,4.914714846565888,-7.9183926980642685,-3.542946991222042,10.09176116627426,3.83855722405388,-2.470702445251687,-2.702536002810888,10.014553047831795,2.5443847627595306,-2.8693677686854557,-5.138207111285174,10.101382786128347,3.2012317422570677,1.9852519635685828,-6.4474515302236455,10.37602161298363,4.381646312302015
4.1678570837101265,0.06591232434790237,10.078543137559553,2.475205546159628,6.174998946753465,-0.6769310993800397,10.456219419488049,4.952174770313093,4.044476948885762,6.354906897252789,10.144102470846159,4.509692173059488,-1.7597758244189932,8.938862900068242,10.005626780992365,2.8822692410508997,-0.5455501002873981,3.0763332446003266,10.14971665316442,3.2693735411945415,-6.386531605194557,2.82668335519755,10.325806023344542,4.882688777635741,-7.954800958201027,-3.7629301072994474,10.068729148467142,3.6307659952832876,-2.494910326028441,-2.8796364908665475,10.007989059830283,2.5744084912635037,-2.736607593031794,-5.36239526210648,10.112704743778314,3.321707214375616,2.199764438235181,-6.499201207937376,10.389146407815725,4.460877871284088
4.2907553221287005,0.17087471117075442,10.042740580362445,2.2324607804360888,6.352958792922324,-0.37827508238572294,10.456820771989882,4.980435625202881,3.995462253731805,6.525781479554949,10.126858034215308,4.418596986487435,-1.97935880614227,9.040444612680844,9.98535424306541,2.516113672763186,-0.7368111443490953,3.2089486734616357,10.17710949466586,3.423267663713943,-6.656040158271495,2.6245464088219577,10.281691360296193,4.821771759045603,-7.9913586408683885,-4.004115631741991,10.044427982899608,3.3709630596017446,-2.523338120589913,-3.033254718828852,10.004942359860086,2.6413292138362467,-2.664421039348705,-5.475274127289294,10.119746348375855,3.3876207820829323,2.465063893638544,-6.549342410500824,10.40341311165469,4.551438234406425
4.368892509925588,0.23565133603597224,10.014537644810716,1.97109679856931,6.519732592013981,-0.07133512868545869,10.450832307110861,5.001225468734942,3.8873731916638645,6.895658962272459,10.089177217769329,4.177219592264468,-2.0460953522764194,9.071345050582469,9.980314187079948,2.3986779241385254,-0.9412033100947254,3.340636760940994,10.203218124830007,3.5624853043367173,-6.844992054420838,2.480388839592267,10.25031184233931,4.765309683509627,-8.009570399423886,-4.134022724078472,10.032015267766301,3.2166759877214295,-2.5664712978432047,-3.217174401037015,10.006123687153455,2.7634489199285004,-2.4658322911812016,-5.759784040096307,10.140561064925702,3.569480578165031,2.783775149462792,-6.591220158042028,10.417555299807587,4.63829459242496
4.466009512846841,0.30204631549633065,9.977084700334231,1.5685336839185486,6.609913064812965,0.1073292217181614,10.444714699707903,5.010029083739064,3.8292582075408395,7.091286210157855,10.069460966963705,4.02150101104128,-2.1897132564893567,9.138064436461418,9.971487579154171,2.135821622670311,-1.0945770915231934,3.4342000972910673,10.220954636653483,3.6583367592008496,-7.104044806474049,2.280181816450547,10.207532783657939,4.663806188060638,-8.040614576934852,-4.375843778863078,10.010842192349797,2.900593557549227,-2.580773263204051,-3.270965685582508,10.007549004272418,2.8048668587690626,-2.3787012831694434,-5.874461180914114,10.150184378140834,3.6482236709035587,3.0626438038319557,-6.613736040540915,10.425495004660496,4.688979984270147
4.517063931516961,0.32445666527263295,9.958192943162512,1.38820286754388,6.758918066421881,0.4248530361808245,10.429387364251735,5.02040155954228,3.7729641086955583,7.2790797002143455,10.051021176401694,3.8532482777412844,-2.2823313188188754,9.181393183383136,9.967365540726627,1.9591544911230692,-1.3188469589580727,3.5647574491767955,10.243956328758506,3.7836817242783383,-7.284675372482489,2.1392004012538237,10.178268159480817,4.573644905556466,-8.062421198196352,-4.567398331688619,9.996440746632317,2.623871988345518,-2.637266740119996,-3.4646419672704813,10.01642935918376,2.9707226328294687,-2.2151672713125645,-6.076106820706304,10.168494780645773,3.788587402734488,3.2504687468668645,-6.622287058035918,10.428169057763697,4.711755183373969
4.603333317582272,0.3348786941383406,9.933356180713584,1.2605933039184953,6.897070230342776,0.7474494307321173,10.408593483572309,5.022841707462613,3.7294407356572776,7.4233282196393535,10.037261256339573,3.7105273954361637,-2.398858212152365,9.236491828398266,9.964125157542588,1.7278709712068792,-1.4854149378247357,3.6578367721379776,10.258294400919835,3.87046781996159,-7.59900720016107,1.8919586754927946,10.128911432569247,4.372142145420842,-8.075254198352354,-4.692825485898488,9.988399641923353,2.430502735708079,-2.692713882654986,-3.6386428555981944,10.028634329169687,3.131865972130431,-2.0637769606540783,-6.2495530720184,10.185134995110149,3.905142673915483,3.6282998073308104,-6.625099018638873,10.426457399194222,4.7295385591900745
4.653043206870415,0.3249892002357465,9.925912474344742,1.3225043916804045,6.953090739955939,0.8869150517678891,10.398190661255969,5.020583292132826,3.656934712010578,7.662200205595241,10.01561820828734,3.4460267386392442,-2.5010525929094385,9.285633547376076,9.963380426134862,1.5152133810397752,-1.7627995502698857,3.8064028319170977,10.278317216047915,4.012605550794463,-7.832295769497519,1.7074914913327222,10.09404942795729,4.178377055826875,-8.089783300279075,-4.852887263736531,9.980027728391892,2.17023784161115,-2.763753623661417,-3.852572372152909,10.047144060742498,3.332471157240489,-1.8459867439481707,-6.480783362592469,10.208778192360741,4.058196786433924,3.8644665266527363,-6.618226018952326,10.419650297842109,4.723427582935444
4.759373148664595,0.274675005343127,9.928103490203899,1.6679762757971592,7.0596507471227,1.1673898651952437,10.375040558792081,5.008915308153562,3.598843248248885,7.852621997271991,9.99979985784017,3.2100940362854944,-2.5407413051993943,9.305011450173533,9.963708850529704,1.4299366731118508,-1.9065815077712696,3.880401721819413,10.287304859459312,4.085557982146026,-8.023274319439478,1.5561948513880761,10.067016876652191,3.989711633515807,-8.100760368504359,-4.995618993882375,9.974604813704417,1.9255568520227695,-2.828435357622232,-4.046413388268241,10.066396402150929,3.511108991945688,-1.670705824676409,-6.653487289889989,10.227785873654735,4.167975345615681,4.2863260785542465,-6.591763881462651,10.394435256524966,4.6805022749389416
4.866513279802209,0.20212698092184392,9.946236759945714,2.0729891661318667,7.175207254016877,1.4960277913793694,10.344417657019488,4.979682665303788,3.527634070195774,8.085365667394996,9.982966676176414,2.8889425482709896,-2.6354241873693893,9.352190609054402,9.966008204141449,1.2193214963676857,-2.2430263656959086,4.045755700346002,10.30538543730225,4.256974385184796,-8.205084382790812,1.4120867329610594,10.042965617914998,3.7821481848410907,-8.106699346317834,-5.08753089787242,9.972304622689059,1.761314408332986,-2.9057023602497347,-4.286221105697423,10.092441375433364,3.7255009038828155,-1.57929343600714,-6.739433711616658,10.237304088433216,4.220419365498254,4.65430861408715,-6.555457390108069,10.358352884973913,4.6010379609419445
4.954650960278169,0.13699804141352992,9.965509891687564,2.379466688370869,7.237214233756752,1.6838141342792763,10.325371525454837,4.952700232754835,3.471373570711145,8.269071518290064,9.972309089606764,2.6098205000543424,-2.7151753913426617,9.393458256622038,9.969949922792182,1.031605456013082,-2.517643204378445,4.172703114170575,10.317146243226164,4.394113770503031,-8.377001716180406,1.2758454926282763,10.02214612001,3.560747738508455,-8.113416878036196,-5.218361585825715,9.970750941768339,1.5179438306157513,-2.960199114995005,-4.467107064370546,10.112797619325987,3.8730843737992773,-1.3238162459045877,-6.966696084259052,10.260922433855765,4.345293180785371,4.9235358369575986,-6.521820305194608,10.324382532988736,4.508940001526026
5.054542757732335,0.06300276011560346,9.988536466617951,2.674742040299913,7.380088380027861,2.1500035014264185,10.273717335347797,4.843671545261402,3.4346428952880923,8.389064152662447,9.96687557199959,2.4152954093320784,-2.766163771312045,9.420994295209827,9.973609123385373,0.906003771090102,-2.803791702349143,4.2972759898585355,10.327049924517873,4.524996763681253,-8.564371760196481,1.1274573844510556,10.001908714335942,3.2911189605616626,-8.115691187425512,-5.2767578665204855,9.970758990397398,1.405109032096557,-3.032759229477975,-4.733493113021977,10.142194120278559,4.055493885691306,-1.087439021959174,-7.162270926856352,10.278163180976856,4.429732570442274,5.142072249884121,-6.49043728456105,10.29300869093241,4.4074066743658635
5.191485267197687,-0.03410959624253837,10.019257272039662,3.0083897559924164,7.43255337819089,2.333961702250278,10.251848640532582,4.78150606961541,3.394279876203796,8.521070557799563,9.96251296809114,2.1899808776495866,-2.8103621760797264,9.445932650529517,9.977396453194839,0.7922126988702153,-3.014770451442686,4.38419838888954,10.332722240311702,4.602443396766955,-8.589946758219803,1.1072145962635775,9.99936650308549,3.251995024849901,-8.117366292985073,-5.330776688514742,9.97118669329725,1.2982152241788634,-3.071220808853736,-4.892010235059386,10.159065662022574,4.14121641359872,-0.9124484713996694,-7.299418185966257,10.287283906539175,4.468216162557564,5.3958686433685354,-6.44974850720748,10.25337920341822,4.25712018360421
5.404570667574642,-0.1701621154619477,10.062963302245963,3.398818441650338,7.506382156299456,2.6057152952585545,10.218413589502548,4.6668348994633995,3.3636306787310435,8.621458095810652,9.96045530465198,2.0106607227181237,-2.8424743614748023,9.46488495123886,9.980471649220584,0.7055760688229812,-3.273937619200159,4.4856774913646555,10.33674107562361,4.6718162192530555,-8.829009489394469,0.9181983415158179,9.978671506415589,2.856966907402612,-8.11912073013922,-5.415466636444013,9.972708744084027,1.1254055043353142,-3.139754834059189,-5.219943386148883,10.190811488054578,4.260374381309084,-0.697251172916112,-7.460519718326766,10.293225413204636,4.490768313566834,5.6390700306545885,-6.406898926074322,10.213065597429356,4.079154428735912
5.587743285905239,-0.27072140120795357,10.097403715707223,3.6553606879295297,7.595956554514683,2.957583793311414,10.173770222201806,4.470437264647483,3.3250549431384235,8.748073199519235,9.959564449155362,1.7741145739796078,-2.875877803919107,9.485564538189903,9.983963990445309,0.6107954700648607,-3.582496730341591,4.599453585395304,10.336942789303524,4.718350427865567,-8.97829575096411,0.8004530318680719,9.969029400276149,2.583231474567545,-8.119713967138122,-5.47887280426622,9.974574800305504,0.9913360802106529,-3.1830651099770484,-5.472581680388748,10.210440787915372,4.3029539729773925,-0.4779270876602857,-7.617106641022988,10.293215372870836,4.488403900739034,5.794690348696819,-6.377710301222836,10.186522592680443,3.946076600686222
5.790359384264557,-0.3643301850574939,10.132771599197945,3.8723774864405933,7.646916463257211,3.1697493777470838,10.146582799930476,4.322032566946814,3.30042595390393,8.82912460647931,9.960088591520112,1.6159307222993562,-2.8998442212978013,9.501155663559722,9.98665679963644,0.5389870322198175,-3.7161286637444872,4.646534223293638,10.335348470268613,4.726733401825684,-9.07597059318793,0.7236013809814765,9.964315048026052,2.3927273318278757,-8.119736493266288,-5.534615189341242,9.97677110537844,0.8703371031794498,-3.213732949723267,-5.685510980340728,10.222416423244415,4.312112341625163,-0.21901273936857696,-7.793201281289407,10.285355256567664,4.45614518093101,6.088787089855805,-6.319255138058231,10.13630828875527,3.6491184937150414
5.972873119473387,-0.43371343166896875,10.162248815263975,4.021127867716753,7.703082540336752,3.4149011966463454,10.11549042703644,4.12181813770709,3.2697573007287604,8.930376622782635,9.962089305288293,1.4104128328483587,-2.931738443787548,9.523122806837845,9.990493763413083,0.4363860481813376,-4.029495722526281,4.752365354458515,10.326161252524132,4.721987781088953,-9.200598710813539,0.6258253819963197,9.960205564559159,2.137002723807031,-8.11927262177708,-5.598337019784749,9.97989334878746,0.7281396910022547,-3.248514364126591,-5.984658341290905,10.231040668840361,4.290598084659436,0.04077928268734131,-7.9613738423957905,10.269070003562138,4.393555756509506,6.3261337507266635,-6.269394128821158,10.097283984725511,3.3666364725276674
6.205477310467842,-0.5040604956649603,10.195927678885004,4.149879567656412,7.753969016235401,3.6485446977527807,10.086661297123113,3.904072842774862,3.2503891835129055,8.99457964788553,9.964191212830782,1.2749460224580138,-2.9510983836433997,9.537276189277062,9.992973588657446,0.36853551114253164,-4.342822199664259,4.852472403247112,10.308433837103701,4.684470425978981,-9.249837051181808,0.5872985109573794,9.959218668599345,2.0319908693113184,-8.11887973150085,-5.632686809820398,9.981838204393648,0.6493710433826865,-3.2676976355660954,-6.197463121174592,10.231027094035053,4.253614245990311,0.2622671451398134,-8.098629777630627,10.249050162841295,4.313876292093022,6.514072260346264,-6.2284976014523865,10.068431387352943,3.1156913052156456
6.448992620302761,-0.5591296897356973,10.226021407998166,4.2249948926884215,7.8069488588823015,3.9052979747911545,10.056555495422554,3.6330639193827716,3.2297249411600726,9.063408233567834,9.967178454197166,1.1248059174634255,-2.9621111501278317,9.545643680287663,9.994433720227061,0.3273998583447766,-4.609272035073244,4.933639535438225,10.286563437055863,4.624292221037729,-9.35545411661097,0.50488606643571,9.958483089214281,1.7984561394044865,-8.118459949913376,-5.668970922639675,9.984099616606835,0.5641596501490361,-3.2823584778721084,-6.408293936622438,10.225915292744752,4.2001573317423615,0.48096207599668395,-8.229047894184294,10.22470534712532,4.208073508569391,6.687510817607174,-6.189823418486729,10.043981167785285,2.8636963754480758
6.698978436901753,-0.5992249314532765,10.250409808313117,4.246747742916034,7.840781318399873,4.0776437125273075,10.03773031603449,3.4317516106452017,3.2061727470745365,9.142494265243917,9.971635877564653,0.9450505482861588,-2.9782253705147115,9.558304718119418,9.996624862359328,0.26306634064280277,-4.9151438600016375,5.022812219406702,10.25470953430443,4.51777341696804,-9.4487971443726,0.43235022700342596,9.959553670896646,1.582081880154692,-8.118222252436942,-5.700429685600397,9.98623896389732,0.48846695496989195,-3.295729683516459,-6.698195049180457,10.210612965552137,4.098739322862835,0.6952095457111743,-8.352252386954298,10.197584425459912,4.07539449150405,6.846569038715901,-6.153683730784518,10.023851122724853,2.6158041295150953
6.993368846569161,-0.6288001398155022,10.26853989099015,4.215717213622132,7.877214774824186,4.271826911928954,10.018314669258803,3.1852077502706675,3.1935543652345117,9.185276196426116,9.974550396830903,0.8443700657365575,-2.990956834619132,9.568551879836955,9.998389947841737,0.2081138031742193,-5.086475116833733,5.071073435708254,10.234322460613381,4.438117564790946,-9.508460759537112,0.3861555923617316,9.961145987152175,1.4383379416562438,-8.11828375995361,-5.727623765992265,9.98822658948195,0.4219367884961011,-3.301377294983948,-6.9794609618354775,10.187030376462497,3.9607394349948537,0.9034020522557934,-8.468016559846655,10.168963793877227,3.9182376785113036,6.991617721098882,-6.1202598249920115,10.007800112810909,2.376321632435689
7.119155027065385,-0.63634428610967,10.272237568071176,4.187716166937572,7.909373333469081,4.451952643602302,10.002414048359848,2.9368512798201087,3.1803140368171317,9.230569589720389,9.978017774357387,0.7348394367360032,-2.996987157863514,9.573374092344485,9.99923216755361,0.18071243496459505,-5.337338946126217,5.139783560118731,10.20210493191758,4.2935000398691665,-9.582899158214351,0.3287222124011573,9.96416144229683,1.2523146754430832,-8.118758711210598,-5.751089601151003,9.990059744720345,0.36425480026147433,-3.3005378131857834,-7.2113773447420035,10.162449900740874,3.808015700185565,1.1039828709668316,-8.576166145463224,10.140098570647556,3.7342851830223998,7.123205163599772,-6.089643377188696,9.995444536495482,2.1479352388089974
7.449906829827144,-0.6428566461829383,10.26954435763292,4.076374345500841,7.933113106898295,4.5912225197354894,9.991817112018175,2.730460595836624,3.1707013241872812,9.263744281189357,9.980787410248706,0.6524676145459726,-3.0058044335304293,9.580095096341395,10.00046178009726,0.13941457048151742,-5.579306623306269,5.2041181031643715,10.169143546233641,4.119896424341978,-9.647591133184763,0.27899224679624274,9.967721351452301,1.0842357572870447,-8.11998062518762,-5.774414486964056,9.99203591017791,0.30725611376265405,-3.2962430506347733,-7.396711614123732,10.140483416263772,3.655975148285265,1.2327279526355146,-8.643942445623503,10.12145678247629,3.5984302615514854,7.223051148756575,-6.0662920002395,9.987632787418237,1.9670443552020014
7.690549149771572,-0.635810341832104,10.256433337803395,3.955984274977185,7.965774338680957,4.79364179081685,9.979539295974122,2.4064960091395475,3.1606728373458157,9.298628086389868,9.983900683920691,0.5636495648461792,-3.011023495989399,9.583623356971623,10.001185083238209,0.11497884309977127,-5.848250877533064,5.273741497183726,10.13151266990231,3.885343310596604,-9.680550884332527,0.25371889298069833,9.969863005262443,0.9961791888749424,-8.121365930633026,-5.788761249550885,9.993363130556045,0.2725434533643932,-3.2891297783149396,-7.573829062814564,10.118333853085264,3.48746203136255,1.4174429058877067,-8.739075343115232,10.095177734837543,3.3800733603142383,7.348689081454997,-6.036878632856465,9.979980622990261,1.729261155583367
7.959460030549639,-0.6160961819170238,10.231632366854814,3.773663972775425,7.983157240092141,4.9076243598448785,9.974456628674519,2.211225706744752,3.15342606199432,9.324009732388228,9.98627602080675,0.497635367604723,-3.0172011495818873,9.586906030511843,10.002030143071986,0.08801179207046,-6.065911457520543,5.328915027801834,10.101145433064577,3.664938407249909,-9.724997315213532,0.2197024293206525,9.973076185326425,0.8746232636261658,-8.123219029528723,-5.801414031449573,9.994632359435265,0.2422524686041163,-3.2708908022325467,-7.870064223238278,10.080177745834712,3.157701689365733,1.5912033759753117,-8.82642718278784,10.071444113771939,3.1493240988426527,7.444080826576996,-6.0146447241268675,9.975960444759759,1.540959650411157
8.211963789914675,-0.5857878261626454,10.2001757608455,3.5413498191912676,7.998445936335281,5.0122931610148065,9.97104805845369,2.0234858041063744,3.1436327772264305,9.358536847567743,9.989613190602485,0.40632967728404584,-3.0217133224301485,9.58830858923963,10.002632280410634,0.07226796829106208,-6.270750596115447,5.380119356675506,10.073439132534244,3.432117583081699,-9.775837945927616,0.18087937558055453,9.977245921582057,0.7315734282220347,-8.126642475565365,-5.816604172909889,9.99631229939009,0.20669044794382296,-3.2661379862902415,-7.931765584751907,10.072288589100975,3.0806744722313684,1.7791785284681616,-8.91873674389672,10.04741154165532,2.8726587988848973,7.529003500219101,-5.9950527822474164,9.973710154615379,1.3675720817402173
8.412935087903438,-0.5530905917158278,10.170958741415067,3.3115412081988134,8.014302112673656,5.126109286583649,9.968862213832482,1.8099841625725412,3.13752682679374,9.380198772557284,9.991747512194923,0.3487009159920301,-3.026341554310717,9.588475191217274,10.003220932014624,0.06337108353788608,-6.399906412590741,5.4121539019355716,10.056748873281949,3.273122686483775,-9.803262231521867,0.15997116360336244,9.97975582685626,0.6528072852206473,-8.131023483157625,-5.829203373228634,9.99787248949219,0.17841490467469345,-3.245573454757219,-8.163065228558699,10.043922641975682,2.7670403455500314,1.9272379295882847,-8.989944437231836,10.03013498195896,2.63422836565388,7.604303616754904,-5.977990346520879,9.972848939450513,1.2085811941627254
8.627707745797496,-0.5093797864827633,10.137049134475538,3.0234772862299755,8.031762244700122,5.2590726373881465,9.968621095320113,1.5469439302380175,3.1339584072639415,9.392907728025756,9.993010951197702,0.31491287650917416,-3.0305233956230087,9.587262558017343,10.003704920004813,0.06347179171317832,-6.582300993750635,5.457211321232035,10.03466557261402,3.0324567998187586,-9.832267468462696,0.13787269750479603,9.98265023231303,0.5682153652725793,-8.135460329356613,-5.838193269513551,9.999106168505929,0.15914949427440958,-3.23746489237004,-8.243372982324013,10.034722949252044,2.6489254942212526,2.0631191790869754,-9.054207315485996,10.015964214211703,2.399195399780003,7.649567324653981,-5.967966383573158,9.972935858208071,1.1105151610482178
8.740687076955718,-0.4826225084850236,10.118553220449973,2.8548922225003954,8.044124337846021,5.359166699989888,9.970372464616538,1.3384512524477103,3.1285418184821836,9.412258978924106,9.994957881529217,0.26342992804278814,-3.032787282065567,9.58603912513895,10.003940656333384,0.06602350234326959,-6.830172438756133,5.518446071938107,10.008483047475321,2.6716647821314403,-9.85746649839334,0.11866812768382368,9.985390824426402,0.4933330084309081,-8.139545867059963,-5.844545128393074,10.000046878629458,0.14574537609847635,-3.2155960346423513,-8.440512355758894,10.014172788621108,2.3376381613520483,2.2064041312318845,-9.120932454149484,10.003215359968854,2.1331393931830855,7.720107294671895,-5.952908630864753,9.974138480826834,0.9537606056542399
8.921493434709443,-0.43416374478756753,10.088817340910403,2.5617038899853117,8.051555487055763,5.422170266813779,9.972358473998183,1.2021287581941733,3.1246149469310875,9.426303229966301,9.996395994792943,0.22597247210686391,-3.0366184295524437,9.58313189785969,10.004290618876915,0.07203883804774079,-6.954543523464268,5.549341768009352,9.997596091046086,2.4735075626228493,-9.87236288175835,0.10730002640102067,9.987115963610638,0.44815510137023185,-8.14388401105931,-5.849952074926156,10.000897651700894,0.13395219596621302,-3.1943324712690657,-8.613467550226549,9.999346229963134,2.0372475916418034,2.298915450804293,-9.163507095402235,9.996472825350784,1.9506492440453194,7.772599591509349,-5.942390406338013,9.97600924177168,0.8340928711261001
9.05988755764123,-0.39217701405763433,10.066576263884842,2.31739842547142,8.057982142050463,5.478663415975287,9.974668653421915,1.0756485822350217,3.120717081151726,9.440179115412478,9.997844787573296,0.1890487793875761,-3.0398229123787868,9.580017251803197,10.004533135122903,0.07706856393756724,-7.091383095372882,5.583615429958428,9.987701513838935,2.2414404938463903,-9.903747289312143,0.08325502331201894,9.991026684954933,0.34975387150180987,-8.148365245465905,-5.854486872757896,10.00165237288343,0.12304788785778462,-3.1817822611368483,-8.709808699875401,9.992702407510407,1.8595251775101402,2.4152137821664184,-9.216554174331359,9.989856233095363,1.7092053581979816,7.825619829269284,-5.932710597198264,9.978779417373957,0.7106435689718752
9.144025009482508,-0.36448088038911614,10.053552770050958,2.159971471669042,8.064532729206832,5.5385280092584015,9.977683740310098,0.9365462656258536,3.1178514406716076,9.450248564747,9.998920244305385,0.162476364602894,-3.0429873093047375,9.57647929958082,10.004729063819326,0.08110637273925657,-7.195313510902962,5.609940047339063,9.981811531079673,2.054783081866542,-9.919065962354434,0.07143236107851561,9.993076668512604,0.2999877982757237,-8.158138617150787,-5.861709305728368,10.002972925229086,0.09948420654717587,-3.169993033338749,-8.79760684714921,9.987716771142956,1.6911611757738716,2.503272211291942,-9.256424385598894,9.986339811604491,1.5176597396249023,7.858659945646555,-5.927381627755689,9.980924461528142,0.632061848209182
9.344108818999281,-0.2916790800309733,10.025473892672146,1.7513149447954774,8.07079956651941,5.598464957073876,9.981338445149827,0.7915353513386728,3.114573794063926,9.461494938520735,10.000152174824212,0.13303532907135948,-3.0461265921268903,9.572648662588925,10.004884708652032,0.0838471537764989,-7.290396461600987,5.634328682208567,9.977743194953538,1.8765859456048712,-9.930107791032402,0.06285029978200903,9.994608332280285,0.26347153068226736,-8.161472903318096,-5.86349589065143,10.003343753502879,0.09056082282501225,-3.147128354381347,-8.963022885965248,9.981705862231971,1.3551174914591808,2.581389436742354,-9.291610234931309,9.984271382170748,1.3416227650917527,7.909234323851492,-5.920791798982402,9.984834379272113,0.5083833305095845
9.406264519137176,-0.2670378097662745,10.018088390643381,1.6132423349743612,8.07517848723579,5.6422681408470465,9.984398096746196,0.6814717112500693,3.112122482099916,9.469638848243273,10.001062644127252,0.11204486711133727,-3.0476879812349598,9.570659956954936,10.00494945548322,0.08471522053943903,-7.455773942652253,5.677712431166123,9.973788966694375,1.5508850117376383,-9.936059093145909,0.058195815476468044,9.995451072780833,0.2435791578180429,-8.16460123152806,-5.8648878688025325,10.003664059609426,0.08138678888861714,-3.138213602242391,-9.026708654486754,9.980963350156731,1.2191432682221626,2.6714730020656883,-9.331982366725533,9.98317554120258,1.1310455648638043,7.928431949660456,-5.918976502567652,9.986531548320528,0.4601908800266335
9.48987202756936,-0.23244317723114685,10.009428154878645,1.4192660172474372,8.079851063854463,5.691143948297591,9.988196737242617,0.5529908444076979,3.110868905319661,9.473698793263354,10.001520221408047,0.10184064383465954,-3.0533522342744055,9.563182189215762,10.00512306720601,0.08518150094555868,-7.540468597295662,5.70058061902705,9.973449908100855,1.3760819925907346,-9.951269532679104,0.0461714162953467,9.997655711162606,0.19199485099033503,-8.170651008348276,-5.866775052601221,10.004232261577389,0.06003367114266438,-3.128744566372015,-9.094644455857116,9.9812085039196,1.069669147055928,2.711026636900351,-9.34964292053632,9.983155919643073,1.035902533957316,7.953881105762018,-5.917377049610932,9.988960479335347,0.39509405684265775
9.5513827744294,-0.20597192877494136,10.004032196023903,1.2700126365015172,8.083456059542737,5.730581943209615,9.991589339270934,0.4438797471709744,3.1088946063381893,9.479934372764598,10.002225636161794,0.08662467927644284,-3.055881829481859,9.5597874504153,10.00517250927042,0.0840352255713589,-7.603525081517822,5.717984960962854,9.974000748916406,1.2423765759610184,-9.9607637925281,0.03854288881607163,9.999064817364246,0.15930211507599348,-8.17420504577621,-5.86728859337682,10.004562331502477,0.04310108878222164,-3.123157743498248,-9.13518341385307,9.981820736162343,0.9776670768836689,2.764149495271331,-9.37331106280626,9.983577136378035,0.9050231866209529,7.972310069639289,-5.9169530992541315,9.990842405324608,0.3470393370252092
9.635945552391908,-0.16817029255453725,9.998028084528535,1.0555555348921242,8.084937867594263,5.7472377163748884,9.993113076141931,0.39643432118404337,3.1071593160798026,9.485235310988488,10.002824065742153,0.07403048062134861,-3.0593529231886882,9.555155213984817,10.0052190482745,0.0811161746924105,-7.660298709628205,5.733990627851524,9.975060129474109,1.1191059155281282,-9.965423356557556,0.03475840939686423,9.999764796864332,0.14315714099858665,-8.175728769111613,-5.867298867016026,10.0047196659892,0.03357295353652561,-3.114705906349256,-9.197786806585144,9.983377665721564,0.8307035701437746,2.8175846356492267,-9.397082380091886,9.98453504682155,0.7690681556472329,7.997179055048007,-5.9176942457709885,9.993547732229821,0.2808558255163102
9.697579803183885,-0.13952585463464065,9.994909592153027,0.8922658677553271,8.087123665286827,5.772172619692488,9.995445367147383,0.3239448092003395,3.1060445038567637,9.488536177760253,10.003193427185359,0.06626023608268564,-3.062241356290825,9.551364518958373,10.005244316325502,0.07761596929231253,-7.730142834516289,5.754216823774101,9.977110520475033,0.9622787891194681,-9.971522137620271,0.02976752983415309,10.000690432290945,0.12188382121825915,-8.177290112643881,-5.8670264533810395,10.004924430312208,0.02015956974268046,-3.107813898455557,-9.250818693273317,9.985287615139935,0.7010863337608368,2.8443882075561704,-9.409004360489714,9.985255770466784,0.6990715513892867,8.012572958040028,-5.919140619988914,9.995317246093986,0.23899338198283293
9.74248032181077,-0.11805195709475266,9.993472799416773,0.7700976425132858,8.088661579292946,5.7898435633365555,9.997105501915653,0.27122879527007865,3.10463376236092,9.492569795669517,10.003637289724061,0.05673280743085829,-3.0650283155422087,9.547786612776106,10.005260741440129,0.07347836307452199,-7.7898613762692674,5.772100868939498,9.979594793065894,0.8231312747323295,-9.978250564869693,0.024234473825863953,10.001714921527896,0.09825280661448876,-8.178001877882767,-5.866302439788144,10.005152700536668,0.011060670205451335,-3.1016341101110942,-9.301227323240894,9.987711884744577,0.5736155060947902,2.8854776635268626,-9.427297869422647,9.986724168311161,0.5892906295012657,8.025561793731814,-5.921106361245148,9.996865014215636,0.20286605883717304
9.775025046048338,-0.1021836397037127,9.99292808983094,0.6800338101031972,8.089749330469814,5.802329100505117,9.998265964616763,0.23305300468120266,3.1035438969420786,9.495548136914971,10.003955131789738,0.049677688842716776,-3.0681288289858095,9.543913970725765,10.005272628067694,0.06821361912376636,-7.819901224999602,5.781352116844049,9.981122268516607,0.7512268274926109,-9.983078064759736,0.02029107555235149,10.002435188401396,0.08163155224995099,-8.17736179454055,-5.865503003910198,10.005317793912088,0.021061853413955948,-3.0985795757875763,-9.327931123513949,9.989249330344222,0.5045452938283119,2.91544049625295,-9.440666939174198,9.988125327299068,0.5071212825980109,8.033040983688009,-5.922597314978112,9.997777128841044,0.1815276110008508
9.814136350717591,-0.08283452672739658,9.992844650227148,0.5695658197931269,8.091490108908713,5.822213383087607,10.000054642833764,0.1707386987302686,3.1025450507709116,9.498142119320201,10.004222208862105,0.043549338894862746,-3.071049178002603,9.540379358450323,10.005279122897614,0.0627739145614686,-7.853672386716936,5.791998534649125,9.98306323211048,0.6685716664789465,-9.987140277322343,0.017048322700646316,10.003020091056845,0.06830095061624067,-8.176213139169908,-5.864920868725019,10.005417314563774,0.030741434660002214,-3.0960686039220775,-9.351406437341318,9.990722869470314,0.4428446832137778,2.928796500143975,-9.446638064015291,9.988849877448759,0.4698061786888625,8.04822466319654,-5.926509354018932,9.999664670629636,0.13614236812640834
9.84246493518678,-0.06869615325239678,9.99321909650029,0.48770993127254275,8.091916651561819,5.827065101616277,10.000474817495977,0.15540600975504965,3.1014740115381834,9.500746167876683,10.004478386993851,0.037397906824332555,-3.0730178573217275,9.538061724305242,10.005281680169603,0.058862186789767366,-7.905011491168968,5.808801961586519,9.986500505823022,0.5380097112034158,-9.989666324923679,0.015096545441700021,10.003371469881353,0.060348605962564125,-8.174127029168186,-5.864278524689632,10.005516069012225,0.04199728269163114,-3.093026985727473,-9.38311702363574,9.99288789700203,0.35815803282881514,2.9728958200317983,-9.466409058826676,9.991827956906974,0.3429843173298211,8.055315355697102,-5.928697674731154,10.00055787437513,0.11352807317121244
9.870343858102942,-0.0547672882228548,9.993971680114019,0.4051412896301615,8.09265951293807,5.835503137694493,10.00119532792194,0.12881970403283116,3.100623844623599,9.50266238449669,10.004657127747075,0.032831623154732696,-3.0759544717508547,9.53470681986052,10.00528420712356,0.052607232186603466,-7.937605950277244,5.81997201665808,9.989091112814982,0.45131553197144053,-9.991928291872217,0.01340610048350511,10.003676334137806,0.053415939150722284,-8.17082960441156,-5.863672070968241,10.005603476236022,0.053523728928820756,-3.091645945518715,-9.399775086674797,9.994106255349116,0.3131705898980053,2.9847290450442223,-9.471723908186638,9.992837931451717,0.30817049502647853,8.06028439267358,-5.930282368679677,10.001193793396428,0.09696837951982451
9.887297687300945,-0.04633738856129224,9.994633357628874,0.3536537102637564,8.093276249863052,5.842500338213679,10.001791785113014,0.10686510451845392,3.099958243017947,9.50406205167903,10.004781894970005,0.02941745291554531,-3.077320937621238,9.533189458272128,10.00528519711535,0.049494881494214306,-7.957493720268988,5.827032597198907,9.990870348581046,0.39681854044066867,-9.995073128172564,0.01116121590572459,10.004080932210424,0.04403226284297265,-8.168589389933423,-5.8634143179579254,10.005640449849695,0.05912476648625608,-3.0902689041435725,-9.41963750540052,9.995645795218765,0.2590011262672473,3.004884075893545,-9.480771556620699,9.994795424417743,0.24834483369779264,8.065300338634517,-5.931802734722396,10.001857057103669,0.0795744651132046
9.907461860702334,-0.03641153370967159,9.99563521837604,0.2908542859355189,8.093865909423297,5.849173032053755,10.00237115847852,0.08600921399588116,3.098971647043692,9.505969184101014,10.00494321716499,0.024522677155281874,-3.0798442107313595,9.530464017378431,10.005287034638293,0.04340212530356365,-7.9812129296375005,5.835748189131877,9.99316754448234,0.3299154707584748,-9.99709890091018,0.009784866704835436,10.00432553504611,0.03816767954619676,-8.163491478274029,-5.863120484775408,10.00568750508413,0.0680611682058725,-3.089729593356167,-9.429403658803572,9.99644559260235,0.23214963348933598,3.0154291155333564,-9.485493485972782,9.995930709142067,0.21671903813068377,8.069446987415697,-5.932851246800484,10.002432587161358,0.06473129322781461
9.914973273684836,-0.032759093994236585,9.996073857786845,0.26703572215046756,8.094280070434348,5.8538458905704935,10.002792533191007,0.07144973340317988,3.098404703127628,9.506973569461055,10.005023496435726,0.021760081962082792,-3.080999981581914,9.529248641168056,10.00528796072031,0.0404729859163385,-7.99821830621284,5.842228026188788,9.994906728498236,0.2806419515705905,-9.999424463792494,0.008273577452487224,10.004585031094075,0.03171599038768656,-8.159258112720636,-5.86310706791971,10.005700134489487,0.07278050221016838,-3.0891988129235366,-9.442184908636012,9.997548555586754,0.19677196878646858,3.0263204161136543,-9.490347731353499,9.997180492798268,0.18378801386663482,8.073377441827143,-5.933442802809196,10.003011586635811,0.05075572372960565
9.932158114400563,-0.02455378609536958,9.99722812119568,0.21187027878440612,8.094569709562885,5.857129253751225,10.003101995409802,0.061240339552069416,3.097979338258295,9.507682751834468,10.005077897157959,0.019700580833810804,-3.0826014166834215,9.527596343517159,10.00528944487443,0.03626789328609815,-8.014776196007634,5.848748419909672,9.996655941957474,0.23172118147804435,-10.00069148638089,0.0074815432168587395,10.004715091886737,0.028354378806122814,-8.15479465799322,-5.863276446012006,10.005696242025593,0.07585788269320923,-3.0889033480274883,-9.456235406608315,9.99886069888857,0.1574806668831955,3.036958075289756,-9.495043026162385,9.998476146390509,0.15155668898799415,8.076515477979624,-5.933345118841803,10.003503039941299,0.04101170365625528
9.9393927940882,-0.021190527317473642,9.997790162946483,0.18846830819111277,8.09493824871363,5.86143447048217,10.00353291718843,0.04787247324766004,3.097204932610131,9.508873769424754,10.005164264714683,0.015970251693761407,-3.084046240673953,9.526133241799332,10.005291014082385,0.032319279849321786,-8.02659851890347,5.853533911356927,9.997928023162206,0.19651550790010017,-10.001834701629516,0.0067868342923607435,10.004824979884875,0.025394549383968776,-8.150201618078095,-5.863626157795619,10.005679388779948,0.07746544325076796,-3.0889000870620142,-9.463544204133626,9.999597517358662,0.13681067001433303,3.0468865838834445,-9.499347280333701,9.999754454246723,0.12207499198889075,8.079033490484992,-5.932569601082052,10.003916034167148,0.03634269482604335
9.952950651086477,-0.015120833241817384,9.999004557671913,0.14465984923776112,8.095048067922574,5.8627944969252015,10.003676622679121,0.04366070887411318,3.096610761938432,9.50969585749904,10.005219277663716,0.013118665939188926,-3.085737856228904,9.524446274889934,10.005293164307428,0.027491792606078425,-8.035050227498761,5.857011934019895,9.99884552588281,0.1715221393928485,-10.003436898446711,0.005847487371768898,10.004966117648546,0.021284323131895662,-8.144797848910164,-5.864248142876549,10.005647227873471,0.07767409085889833,-3.08906745583759,-9.472177161048098,10.00052912519305,0.11209615392873637,3.053078238439302,-9.501967583363431,10.000586729453415,0.1042822820701038,8.080536443603945,-5.931619397257037,10.00416783551841,0.035987526158253076


==> figs/tikz_data/trajectory1.csv <==
x1,y1,z1,v1,x2,y2,z2,v2,x3,y3,z3,v3,x4,y4,z4,v4,x5,y5,z5,v5,x6,y6,z6,v6,x7,y7,z7,v7,x8,y8,z8,v8,x9,y9,z9,v9,x10,y10,z10,v10
5.0000,0.3000,0.0000,0.9678,4.0451,3.2389,0.0000,1.0544,1.5451,5.0553,0.0000,1.2301,-1.5451,5.0553,0.0000,1.4097,-4.0451,3.2389,0.0000,1.5340,-5.0000,0.3000,0.0000,1.5720,-4.0451,-2.6389,0.0000,1.5152,-1.5451,-4.4553,0.0000,1.3764,1.5451,-4.4553,0.0000,1.1918,4.0451,-2.6389,0.0000,1.0269
4.9370,0.2976,0.0734,0.9668,4.0013,3.1771,0.0734,1.0664,1.5518,4.9568,0.0734,1.2462,-1.4759,4.9568,0.0734,1.4224,-3.9254,3.1771,0.0734,1.5390,-4.8610,0.2976,0.0734,1.5674,-3.9254,-2.5820,0.0734,1.5015,-1.4759,-4.3616,0.0734,1.3560,1.5518,-4.3616,0.0734,1.1697,4.0013,-2.5820,0.0734,1.0114
4.8733,0.2904,0.1458,0.9650,3.9570,3.1106,0.1458,1.0892,1.5580,4.8535,0.1458,1.2758,-1.4073,4.8535,0.1458,1.4445,-3.8063,3.1106,0.1458,1.5453,-4.7226,0.2904,0.1458,1.5545,-3.8063,-2.5298,0.1458,1.4702,-1.4073,-4.2728,0.1458,1.3115,1.5580,-4.2728,0.1458,1.1230,3.9570,-2.5298,0.1458,0.9797
4.8085,0.2785,0.2161,0.9625,3.9114,3.0393,0.2161,1.1091,1.5629,4.7456,0.2161,1.2999,-1.3399,4.7456,0.2161,1.4595,-3.6884,3.0393,0.2161,1.5436,-4.5855,0.2785,0.2161,1.5333,-3.6884,-2.4823,0.2161,1.4309,-1.3399,-4.1886,0.2161,1.2600,1.5629,-4.1886,0.2161,1.0712,3.9114,-2.4823,0.2161,0.9460
4.7418,0.2622,0.2835,0.9602,3.8641,2.9636,0.2835,1.1266,1.5661,4.6332,0.2835,1.3191,-1.2744,4.6332,0.2835,1.4678,-3.5724,2.9636,0.2835,1.5343,-4.4501,0.2622,0.2835,1.5043,-3.5724,-2.4393,0.2835,1.3840,-1.2744,-4.1089,0.2835,1.2020,1.5661,-4.1089,0.2835,1.0151,3.8641,-2.4393,0.2835,0.9115
4.6728,0.2416,0.3470,0.9590,3.8144,2.8836,0.3470,1.1424,1.5669,4.5165,0.3470,1.3339,-1.2111,4.5165,0.3470,1.4701,-3.4586,2.8836,0.3470,1.5181,-4.3171,0.2416,0.3470,1.4681,-3.4586,-2.4005,0.3470,1.3304,-1.2111,-4.0334,0.3470,1.1383,1.5669,-4.0334,0.3470,0.9560,3.8144,-2.4005,0.3470,0.8777
4.6010,0.2171,0.4056,0.9601,3.7618,2.7998,0.4056,1.1572,1.5648,4.3960,0.4056,1.3450,-1.1508,4.3960,0.4056,1.4671,-3.3477,2.7998,0.4056,1.4958,-4.1869,0.2171,0.4056,1.4256,-3.3477,-2.3656,0.4056,1.2709,-1.1508,-3.9618,0.4056,1.0701,1.5648,-3.9618,0.4056,0.8956,3.7618,-2.3656,0.4056,0.8466
4.5258,0.1892,0.4588,0.9648,3.7059,2.7125,0.4588,1.1719,1.5594,4.2720,0.4588,1.3533,-1.0937,4.2720,0.4588,1.4596,-3.2402,2.7125,0.4588,1.4684,-4.0601,0.1892,0.4588,1.3778,-3.2402,-2.3342,0.4588,1.2067,-1.0937,-3.8937,0.4588,0.9989,1.5594,-3.8937,0.4588,0.8360,3.7059,-2.3342,0.4588,0.8205
4.4468,0.1582,0.5057,0.9742,3.6463,2.6221,0.5057,1.1872,1.5503,4.1449,0.5057,1.3596,-1.0405,4.1449,0.5057,1.4486,-3.1364,2.6221,0.5057,1.4367,-3.9370,0.1582,0.5057,1.3259,-3.1364,-2.3058,0.5057,1.1391,-1.0405,-3.8286,0.5057,0.9265,1.5503,-3.8286,0.5057,0.7801,3.6463,-2.3058,0.5057,0.8019
4.3638,0.1246,0.5457,0.9891,3.5825,2.5292,0.5457,1.2039,1.5371,4.0153,0.5457,1.3646,-0.9913,4.0153,0.5457,1.4350,-3.0367,2.5292,0.5457,1.4018,-3.8180,0.1246,0.5457,1.2711,-3.0367,-2.2800,0.5457,1.0699,-0.9913,-3.7661,0.5457,0.8554,1.5371,-3.7661,0.5457,0.7313,3.5825,-2.2800,0.5457,0.7931
4.2764,0.0891,0.5785,1.0101,3.5144,2.4343,0.5785,1.2224,1.5194,3.8837,0.5785,1.3691,-0.9465,3.8837,0.5785,1.4196,-2.9414,2.4343,0.5785,1.3649,-3.7034,0.0891,0.5785,1.2148,-2.9414,-2.2561,0.5785,1.0008,-0.9465,-3.7055,0.5785,0.7884,1.5194,-3.7055,0.5785,0.6934,3.5144,-2.2561,0.5785,0.7957
4.1843,0.0521,0.6035,1.0372,3.4416,2.3379,0.6035,1.2431,1.4972,3.7506,0.6035,1.3735,-0.9063,3.7506,0.6035,1.4031,-2.8507,2.3379,0.6035,1.3270,-3.5934,0.0521,0.6035,1.1586,-2.8507,-2.2337,0.6035,0.9342,-0.9063,-3.6465,0.6035,0.7291,1.4972,-3.6465,0.6035,0.6703,3.4416,-2.2337,0.6035,0.8106
4.0875,0.0143,0.6206,1.0702,3.3641,2.2407,0.6206,1.2660,1.4702,3.6168,0.6206,1.3782,-0.8709,3.6168,0.6206,1.3863,-2.7648,2.2407,0.6206,1.2891,-3.4882,0.0143,0.6206,1.1037,-2.7648,-2.2122,0.6206,0.8722,-0.8709,-3.5882,0.6206,0.6813,1.4702,-3.5882,0.6206,0.6645,3.3641,-2.2122,0.6206,0.8377
3.9859,-0.0238,0.6297,1.1081,3.2818,2.1433,0.6297,1.2907,1.4384,3.4826,0.6297,1.3832,-0.8402,3.4826,0.6297,1.3696,-2.6837,2.1433,0.6297,1.2520,-3.3878,-0.0238,0.6297,1.0518,-2.6837,-2.1909,0.6297,0.8175,-0.8402,-3.5302,0.6297,0.6488,1.4384,-3.5302,0.6297,0.6771,3.2818,-2.1909,0.6297,0.8757
3.8795,-0.0614,0.6308,1.1500,3.1947,2.0463,0.6308,1.3168,1.4017,3.3489,0.6308,1.3886,-0.8145,3.3489,0.6308,1.3531,-2.6074,2.0463,0.6308,1.2164,-3.2922,-0.0614,0.6308,1.0041,-2.6074,-2.1692,0.6308,0.7725,-0.8145,-3.4718,0.6308,0.6345,1.4017,-3.4718,0.6308,0.7069,3.1947,-2.1692,0.6308,0.9225
3.7683,-0.0981,0.6240,1.1944,3.1028,1.9502,0.6240,1.3435,1.3604,3.2162,0.6240,1.3939,-0.7934,3.2162,0.6240,1.3371,-2.5358,1.9502,0.6240,1.1828,-3.2013,-0.0981,0.6240,0.9617,-2.5358,-2.1465,0.6240,0.7393,-0.7934,-3.4124,0.6240,0.6393,1.3604,-3.4124,0.6240,0.7508,3.1028,-2.1465,0.6240,0.9760
3.6526,-0.1332,0.6096,1.2400,3.0064,1.8558,0.6096,1.3699,1.3145,3.0850,0.6096,1.3986,-0.7769,3.0850,0.6096,1.3212,-2.4688,1.8558,0.6096,1.1513,-3.1150,-0.1332,0.6096,0.9253,-2.4688,-2.1222,0.6096,0.7192,-0.7769,-3.3514,0.6096,0.6617,1.3145,-3.3514,0.6096,0.8053,3.0064,-2.1222,0.6096,1.0337
3.5326,-0.1662,0.5880,1.2852,2.9056,1.7634,0.5880,1.3950,1.2642,2.9560,0.5880,1.4020,-0.7647,2.9560,0.5880,1.3050,-2.4061,1.7634,0.5880,1.1218,-3.0331,-0.1662,0.5880,0.8955,-2.4061,-2.0958,0.5880,0.7124,-0.7647,-3.2883,0.5880,0.6986,1.2642,-3.2883,0.5880,0.8664,2.9056,-2.0958,0.5880,1.0932
3.4085,-0.1965,0.5597,1.3286,2.8009,1.6738,0.5597,1.4178,1.2100,2.8296,0.5597,1.4034,-0.7565,2.8296,0.5597,1.2880,-2.3474,1.6738,0.5597,1.0941,-2.9551,-0.1965,0.5597,0.8720,-2.3474,-2.0667,0.5597,0.7180,-0.7565,-3.2225,0.5597,0.7457,1.2100,-3.2225,0.5597,0.9309,2.8009,-2.0667,0.5597,1.1526
3.2808,-0.2236,0.5253,1.3689,2.6925,1.5873,0.5253,1.4371,1.1521,2.7064,0.5253,1.4018,-0.7520,2.7064,0.5253,1.2696,-2.2924,1.5873,0.5253,1.0677,-2.8808,-0.2236,0.5253,0.8545,-2.2924,-2.0344,0.5253,0.7340,-0.7520,-3.1536,0.5253,0.7992,1.1521,-3.1536,0.5253,0.9961,2.6925,-2.0344,0.5253,1.2099
3.1499,-0.2471,0.4856,1.4047,2.5808,1.5044,0.4856,1.4520,1.0909,2.5869,0.4856,1.3965,-0.7507,2.5869,0.4856,1.2489,-2.2406,1.5044,0.4856,1.0420,-2.8097,-0.2471,0.4856,0.8422,-2.2406,-1.9986,0.4856,0.7578,-0.7507,-3.0811,0.4856,0.8557,1.0909,-3.0811,0.4856,1.0596,2.5808,-1.9986,0.4856,1.2636
3.0163,-0.2667,0.4412,1.4351,2.4665,1.4255,0.4412,1.4615,1.0271,2.4712,0.4412,1.3866,-0.7521,2.4712,0.4412,1.2252,-2.1915,1.4255,0.4412,1.0161,-2.7413,-0.2667,0.4412,0.8341,-2.1915,-1.9588,0.4412,0.7869,-0.7521,-3.0045,0.4412,0.9124,1.0271,-3.0045,0.4412,1.1198,2.4665,-1.9588,0.4412,1.3125
2.8804,-0.2819,0.3932,1.4592,2.3499,1.3508,0.3932,1.4649,0.9610,2.3599,0.3932,1.3714,-0.7558,2.3599,0.3932,1.1980,-2.1447,1.3508,0.3932,0.9896,-2.6752,-0.2819,0.3932,0.8291,-2.1447,-1.9146,0.3932,0.8191,-0.7558,-2.9237,0.3932,0.9675,0.9610,-2.9237,0.3932,1.1754,2.3499,-1.9146,0.3932,1.3555
2.7429,-0.2926,0.3425,1.4763,2.2316,1.2807,0.3425,1.4615,0.8933,2.2531,0.3425,1.3503,-0.7611,2.2531,0.3425,1.1665,-2.0995,1.2807,0.3425,0.9618,-2.6107,-0.2926,0.3425,0.8263,-2.0995,-1.8660,0.3425,0.8523,-0.7611,-2.8384,0.3425,1.0194,0.8933,-2.8384,0.3425,1.2254,2.2316,-1.8660,0.3425,1.3919
2.6043,-0.2986,0.2900,1.4860,2.1123,1.2154,0.2900,1.4509,0.8245,2.1510,0.2900,1.3228,-0.7674,2.1510,0.2900,1.1304,-2.0553,1.2154,0.2900,0.9324,-2.5472,-0.2986,0.2900,0.8251,-2.0553,-1.8126,0.2900,0.8853,-0.7674,-2.7483,0.2900,1.0673,0.8245,-2.7483,0.2900,1.2693,2.1123,-1.8126,0.2900,1.4211
2.4652,-0.2998,0.2367,1.4880,1.9926,1.1548,0.2367,1.4329,0.7552,2.0538,0.2367,1.2888,-0.7743,2.0538,0.2367,1.0895,-2.0116,1.1548,0.2367,0.9014,-2.4843,-0.2998,0.2367,0.8248,-2.0116,-1.7545,0.2367,0.9171,-0.7743,-2.6535,0.2367,1.1106,0.7552,-2.6535,0.2367,1.3066,1.9926,-1.7545,0.2367,1.4429
2.3263,-0.2962,0.1836,1.4821,1.8730,1.0990,0.1836,1.4074,0.6861,1.9613,0.1836,1.2482,-0.7809,1.9613,0.1836,1.0439,-1.9678,1.0990,0.1836,0.8689,-2.4211,-0.2962,0.1836,0.8255,-1.9678,-1.6915,0.1836,0.9473,-0.7809,-2.5538,0.1836,1.1490,0.6861,-2.5538,0.1836,1.3374,1.8730,-1.6915,0.1836,1.4571
2.1882,-0.2878,0.1319,1.4687,1.7542,1.0480,0.1319,1.3746,0.6178,1.8736,0.1319,1.2012,-0.7868,1.8736,0.1319,0.9939,-1.9232,1.0480,0.1319,0.8356,-2.3572,-0.2878,0.1319,0.8275,-1.9232,-1.6237,0.1319,0.9759,-0.7868,-2.4493,0.1319,1.1828,0.6178,-2.4493,0.1319,1.3616,1.7542,-1.6237,0.1319,1.4641
2.0514,-0.2748,0.0824,1.4480,1.6367,1.0017,0.0824,1.3348,0.5508,1.7906,0.0824,1.1483,-0.7914,1.7906,0.0824,0.9403,-1.8772,1.0017,0.0824,0.8027,-2.2920,-0.2748,0.0824,0.8312,-1.8772,-1.5513,0.0824,1.0030,-0.7914,-2.3403,0.0824,1.2121,0.5508,-2.3403,0.0824,1.3797,1.6367,-1.5513,0.0824,1.4640
1.9166,-0.2574,0.0361,1.4206,1.5211,0.9597,0.0361,1.2887,0.4858,1.7120,0.0361,1.0902,-0.7940,1.7120,0.0361,0.8841,-1.8293,0.9597,0.0361,0.7719,-2.2248,-0.2574,0.0361,0.8377,-1.8293,-1.4745,0.0361,1.0291,-0.7940,-2.2268,0.0361,1.2375,0.4858,-2.2268,0.0361,1.3922,1.5211,-1.4745,0.0361,1.4574
1.7842,-0.2358,-0.0060,1.3874,1.4081,0.9219,-0.0060,1.2373,0.4232,1.6375,-0.0060,1.0281,-0.7941,1.6375,-0.0060,0.8273,-1.7790,0.9219,-0.0060,0.7451,-2.1551,-0.2358,-0.0060,0.8478,-1.7790,-1.3936,-0.0060,1.0548,-0.7941,-2.1091,-0.0060,1.2595,0.4232,-2.1091,-0.0060,1.3997,1.4081,-1.3936,-0.0060,1.4451
1.6549,-0.2104,-0.0432,1.3492,1.2980,0.8879,-0.0432,1.1816,0.3636,1.5668,-0.0432,0.9636,-0.7913,1.5668,-0.0432,0.7719,-1.7256,0.8879,-0.0432,0.7248,-2.0825,-0.2104,-0.0432,0.8625,-1.7256,-1.3088,-0.0432,1.0808,-0.7913,-1.9877,-0.0432,1.2790,0.3636,-1.9877,-0.0432,1.4030,1.2980,-1.3088,-0.0432,1.4279
1.5289,-0.1817,-0.0746,1.3072,1.1914,0.8573,-0.0746,1.1231,0.3075,1.4995,-0.0746,0.8984,-0.7850,1.4995,-0.0746,0.7211,-1.6688,0.8573,-0.0746,0.7138,-2.0064,-0.1817,-0.0746,0.8829,-1.6688,-1.2207,-0.0746,1.1078,-0.7850,-1.8628,-0.0746,1.2967,0.3075,-1.8628,-0.0746,1.4030,1.1914,-1.2207,-0.0746,1.4068
1.4069,-0.1500,-0.0997,1.2628,1.0886,0.8296,-0.0997,1.0634,0.2552,1.4351,-0.0997,0.8352,-0.7748,1.4351,-0.0997,0.6786,-1.6082,0.8296,-0.0997,0.7142,-1.9265,-0.1500,-0.0997,0.9096,-1.6082,-1.1296,-0.0997,1.1363,-0.7748,-1.7351,-0.0997,1.3131,0.2552,-1.7351,-0.0997,1.4005,1.0886,-1.1296,-0.0997,1.3827
1.2890,-0.1159,-0.1177,1.2172,0.9899,0.8044,-0.1177,1.0045,0.2071,1.3731,-0.1177,0.7770,-0.7605,1.3731,-0.1177,0.6485,-1.5433,0.8044,-0.1177,0.7276,-1.8424,-0.1159,-0.1177,0.9427,-1.5433,-1.0362,-0.1177,1.1667,-0.7605,-1.6049,-0.1177,1.3291,0.2071,-1.6049,-0.1177,1.3963,0.9899,-1.0362,-0.1177,1.3568
1.1755,-0.0799,-0.1284,1.1720,0.8958,0.7810,-0.1284,0.9486,0.1634,1.3130,-0.1284,0.7273,-0.7418,1.3130,-0.1284,0.6345,-1.4741,0.7810,-0.1284,0.7544,-1.7538,-0.0799,-0.1284,0.9822,-1.4741,-0.9408,-0.1284,1.1993,-0.7418,-1.4729,-0.1284,1.3451,0.1634,-1.4729,-0.1284,1.3913,0.8958,-0.9408,-0.1284,1.3301
1.0667,-0.0427,-0.1313,1.1286,0.8063,0.7588,-0.1313,0.8981,0.1244,1.2542,-0.1313,0.6900,-0.7183,1.2542,-0.1313,0.6393,-1.4002,0.7588,-0.1313,0.7937,-1.6606,-0.0427,-0.1313,1.0274,-1.4002,-0.8442,-0.1313,1.2340,-0.7183,-1.3396,-0.1313,1.3613,0.1244,-1.3396,-0.1313,1.3859,0.8063,-0.8442,-0.1313,1.3036
0.9627,-0.0048,-0.1262,1.0886,0.7215,0.7374,-0.1262,0.8554,0.0902,1.1961,-0.1262,0.6686,-0.6901,1.1961,-0.1262,0.6629,-1.3214,0.7374,-0.1262,0.8438,-1.5626,-0.0048,-0.1262,1.0773,-1.3214,-0.7469,-0.1262,1.2704,-0.6901,-1.2056,-0.1262,1.3779,0.0902,-1.2056,-0.1262,1.3806,0.7215,-0.7469,-0.1262,1.2781
0.8635,0.0333,-0.1131,1.0530,0.6416,0.7160,-0.1131,0.8227,0.0608,1.1380,-0.1131,0.6651,-0.6571,1.1380,-0.1131,0.7035,-1.2379,0.7160,-0.1131,0.9025,-1.4598,0.0333,-0.1131,1.1309,-1.2379,-0.6495,-0.1131,1.3080,-0.6571,-1.0715,-0.1131,1.3947,0.0608,-1.0715,-0.1131,1.3758,0.6416,-0.6495,-0.1131,1.2543
0.7691,0.0707,-0.0920,1.0229,0.5665,0.6941,-0.0920,0.8016,0.0362,1.0794,-0.0920,0.6798,-0.6193,1.0794,-0.0920,0.7576,-1.1496,0.6941,-0.0920,0.9671,-1.3521,0.0707,-0.0920,1.1866,-1.1496,-0.5527,-0.0920,1.3460,-0.6193,-0.9380,-0.0920,1.4114,0.0362,-0.9380,-0.0920,1.3713,0.5665,-0.5527,-0.0920,1.2325
0.6794,0.1071,-0.0630,0.9988,0.4961,0.6711,-0.0630,0.7929,0.0163,1.0197,-0.0630,0.7107,-0.5768,1.0197,-0.0630,0.8212,-1.0566,0.6711,-0.0630,1.0352,-1.2398,0.1071,-0.0630,1.2431,-1.0566,-0.4570,-0.0630,1.3835,-0.5768,-0.8056,-0.0630,1.4275,0.0163,-0.8056,-0.0630,1.3669,0.4961,-0.4570,-0.0630,1.2129
0.5941,0.1417,-0.0266,0.9809,0.4302,0.6463,-0.0266,0.7961,0.0009,0.9582,-0.0266,0.7545,-0.5298,0.9582,-0.0266,0.8907,-0.9590,0.6463,-0.0266,1.1046,-1.1230,0.1417,-0.0266,1.2988,-0.9590,-0.3630,-0.0266,1.4196,-0.5298,-0.6749,-0.0266,1.4421,0.0009,-0.6749,-0.0266,1.3622,0.4302,-0.3630,-0.0266,1.1953
0.5132,0.1740,0.0170,0.9689,0.3685,0.6193,0.0170,0.8101,-0.0103,0.8945,0.0170,0.8073,-0.4785,0.8945,0.0170,0.9627,-0.8573,0.6193,0.0170,1.1732,-1.0019,0.1740,0.0170,1.3523,-0.8573,-0.2713,0.0170,1.4530,-0.4785,-0.5465,0.0170,1.4545,-0.0103,-0.5465,0.0170,1.3567,0.3685,-0.2713,0.0170,1.1794
0.4362,0.2036,0.0670,0.9620,0.3108,0.5895,0.0670,0.8328,-0.0175,0.8280,0.0670,0.8655,-0.4233,0.8280,0.0670,1.0348,-0.7516,0.5895,0.0670,1.2393,-0.8769,0.2036,0.0670,1.4023,-0.7516,-0.1824,0.0670,1.4827,-0.4233,-0.4209,0.0670,1.4638,-0.0175,-0.4209,0.0670,1.3495,0.3108,-0.1824,0.0670,1.1645
0.3627,0.2298,0.1231,0.9592,0.2566,0.5564,0.1231,0.8617,-0.0212,0.7582,0.1231,0.9258,-0.3645,0.7582,0.1231,1.1047,-0.6423,0.5564,0.1231,1.3013,-0.7484,0.2298,0.1231,1.4476,-0.6423,-0.0967,0.1231,1.5077,-0.3645,-0.2986,0.1231,1.4692,-0.0212,-0.2986,0.1231,1.3399,0.2566,-0.0967,0.1231,1.1499
0.2924,0.2524,0.1842,0.9594,0.2055,0.5196,0.1842,0.8944,-0.0217,0.6847,0.1842,0.9859,-0.3027,0.6847,0.1842,1.1708,-0.5299,0.5196,0.1842,1.3580,-0.6167,0.2524,0.1842,1.4870,-0.5299,-0.0148,0.1842,1.5270,-0.3027,-0.1799,0.1842,1.4696,-0.0217,-0.1799,0.1842,1.3270,0.2055,-0.0148,0.1842,1.1347
0.2246,0.2709,0.2497,0.9613,0.1571,0.4787,0.2497,0.9287,-0.0197,0.6071,0.2497,1.0436,-0.2382,0.6071,0.2497,1.2318,-0.4150,0.4787,0.2497,1.4084,-0.4825,0.2709,0.2497,1.5197,-0.4150,0.0631,0.2497,1.5398,-0.2382,-0.0654,0.2497,1.4644,-0.0197,-0.0654,0.2497,1.3101,0.1571,0.0631,0.2497,1.1181
0.1589,0.2850,0.3187,0.9638,0.1107,0.4335,0.3187,0.9630,-0.0156,0.5252,0.3187,1.0977,-0.1716,0.5252,0.3187,1.2866,-0.2979,0.4335,0.3187,1.4515,-0.3461,0.2850,0.3187,1.5449,-0.2979,0.1366,0.3187,1.5454,-0.1716,0.0449,0.3187,1.4529,-0.0156,0.0449,0.3187,1.2885,0.1107,0.1366,0.3187,1.0995
0.0947,0.2946,0.3902,0.9660,0.0658,0.3836,0.3902,0.9959,-0.0100,0.4387,0.3902,1.1470,-0.1036,0.4387,0.3902,1.3347,-0.1794,0.3836,0.3902,1.4869,-0.2083,0.2946,0.3902,1.5620,-0.1794,0.2055,0.3902,1.5432,-0.1036,0.1505,0.3902,1.4344,-0.0100,0.1505,0.3902,1.2617,0.0658,0.2055,0.3902,1.0782
0.0315,0.2994,0.4632,0.9673,0.0218,0.3291,0.4632,1.0263,-0.0034,0.3474,0.4632,1.1910,-0.0346,0.3474,0.4632,1.3754,-0.0599,0.3291,0.4632,1.5140,-0.0695,0.2994,0.4632,1.5707,-0.0599,0.2697,0.4632,1.5328,-0.0346,0.2514,0.4632,1.4086,-0.0034,0.2514,0.4632,1.2292,0.0218,0.2697,0.4632,1.0538
-0.0315,0.2994,0.5368,0.9673,-0.0218,0.2697,0.5368,1.0538,0.0034,0.2514,0.5368,1.2292,0.0346,0.2514,0.5368,1.4086,0.0599,0.2697,0.5368,1.5328,0.0695,0.2994,0.5368,1.5707,0.0599,0.3291,0.5368,1.5140,0.0346,0.3474,0.5368,1.3754,0.0034,0.3474,0.5368,1.1910,-0.0218,0.3291,0.5368,1.0263
-0.0947,0.2946,0.6098,0.9660,-0.0658,0.2055,0.6098,1.0782,0.0100,0.1505,0.6098,1.2617,0.1036,0.1505,0.6098,1.4344,0.1794,0.2055,0.6098,1.5432,0.2083,0.2946,0.6098,1.5620,0.1794,0.3836,0.6098,1.4869,0.1036,0.4387,0.6098,1.3347,0.0100,0.4387,0.6098,1.1470,-0.0658,0.3836,0.6098,0.9959
-0.1589,0.2850,0.6813,0.9638,-0.1107,0.1366,0.6813,1.0995,0.0156,0.0449,0.6813,1.2885,0.1716,0.0449,0.6813,1.4529,0.2979,0.1366,0.6813,1.5454,0.3461,0.2850,0.6813,1.5449,0.2979,0.4335,0.6813,1.4515,0.1716,0.5252,0.6813,1.2866,0.0156,0.5252,0.6813,1.0977,-0.1107,0.4335,0.6813,0.9630
-0.2246,0.2709,0.7503,0.9613,-0.1571,0.0631,0.7503,1.1181,0.0197,-0.0654,0.7503,1.3101,0.2382,-0.0654,0.7503,1.4644,0.4150,0.0631,0.7503,1.5398,0.4825,0.2709,0.7503,1.5197,0.4150,0.4787,0.7503,1.4084,0.2382,0.6071,0.7503,1.2318,0.0197,0.6071,0.7503,1.0436,-0.1571,0.4787,0.7503,0.9287
-0.2924,0.2524,0.8158,0.9594,-0.2055,-0.0148,0.8158,1.1347,0.0217,-0.1799,0.8158,1.3270,0.3027,-0.1799,0.8158,1.4696,0.5299,-0.0148,0.8158,1.5270,0.6167,0.2524,0.8158,1.4870,0.5299,0.5196,0.8158,1.3580,0.3027,0.6847,0.8158,1.1708,0.0217,0.6847,0.8158,0.9859,-0.2055,0.5196,0.8158,0.8944
-0.3627,0.2298,0.8769,0.9592,-0.2566,-0.0967,0.8769,1.1499,0.0212,-0.2986,0.8769,1.3399,0.3645,-0.2986,0.8769,1.4692,0.6423,-0.0967,0.8769,1.5077,0.7484,0.2298,0.8769,1.4476,0.6423,0.5564,0.8769,1.3013,0.3645,0.7582,0.8769,1.1047,0.0212,0.7582,0.8769,0.9258,-0.2566,0.5564,0.8769,0.8617
-0.4362,0.2036,0.9330,0.9620,-0.3108,-0.1824,0.9330,1.1645,0.0175,-0.4209,0.9330,1.3495,0.4233,-0.4209,0.9330,1.4638,0.7516,-0.1824,0.9330,1.4827,0.8769,0.2036,0.9330,1.4023,0.7516,0.5895,0.9330,1.2393,0.4233,0.8280,0.9330,1.0348,0.0175,0.8280,0.9330,0.8655,-0.3108,0.5895,0.9330,0.8328
-0.5132,0.1740,0.9830,0.9689,-0.3685,-0.2713,0.9830,1.1794,0.0103,-0.5465,0.9830,1.3567,0.4785,-0.5465,0.9830,1.4545,0.8573,-0.2713,0.9830,1.4530,1.0019,0.1740,0.9830,1.3523,0.8573,0.6193,0.9830,1.1732,0.4785,0.8945,0.9830,0.9627,0.0103,0.8945,0.9830,0.8073,-0.3685,0.6193,0.9830,0.8101
-0.5941,0.1417,1.0266,0.9809,-0.4302,-0.3630,1.0266,1.1953,-0.0009,-0.6749,1.0266,1.3622,0.5298,-0.6749,1.0266,1.4421,0.9590,-0.3630,1.0266,1.4196,1.1230,0.1417,1.0266,1.2988,0.9590,0.6463,1.0266,1.1046,0.5298,0.9582,1.0266,0.8907,-0.0009,0.9582,1.0266,0.7545,-0.4302,0.6463,1.0266,0.7961
-0.6794,0.1071,1.0630,0.9988,-0.4961,-0.4570,1.0630,1.2129,-0.0163,-0.8056,1.0630,1.3669,0.5768,-0.8056,1.0630,1.4275,1.0566,-0.4570,1.0630,1.3835,1.2398,0.1071,1.0630,1.2431,1.0566,0.6711,1.0630,1.0352,0.5768,1.0197,1.0630,0.8212,-0.0163,1.0197,1.0630,0.7107,-0.4961,0.6711,1.0630,0.7929
-0.7691,0.0707,1.0920,1.0229,-0.5665,-0.5527,1.0920,1.2325,-0.0362,-0.9380,1.0920,1.3713,0.6193,-0.9380,1.0920,1.4114,1.1496,-0.5527,1.0920,1.3460,1.3521,0.0707,1.0920,1.1866,1.1496,0.6941,1.0920,0.9671,0.6193,1.0794,1.0920,0.7576,-0.0362,1.0794,1.0920,0.6798,-0.5665,0.6941,1.0920,0.8016
-0.8635,0.0333,1.1131,1.0530,-0.6416,-0.6495,1.1131,1.2543,-0.0608,-1.0715,1.1131,1.3758,0.6571,-1.0715,1.1131,1.3947,1.2379,-0.6495,1.1131,1.3080,1.4598,0.0333,1.1131,1.1309,1.2379,0.7160,1.1131,0.9025,0.6571,1.1380,1.1131,0.7035,-0.0608,1.1380,1.1131,0.6651,-0.6416,0.7160,1.1131,0.8227
-0.9627,-0.0048,1.1262,1.0886,-0.7215,-0.7469,1.1262,1.2781,-0.0902,-1.2056,1.1262,1.3806,0.6901,-1.2056,1.1262,1.3779,1.3214,-0.7469,1.1262,1.2704,1.5626,-0.0048,1.1262,1.0773,1.3214,0.7374,1.1262,0.8438,0.6901,1.1961,1.1262,0.6629,-0.0902,1.1961,1.1262,0.6686,-0.7215,0.7374,1.1262,0.8554
-1.0667,-0.0427,1.1313,1.1286,-0.8063,-0.8442,1.1313,1.3036,-0.1244,-1.3396,1.1313,1.3859,0.7183,-1.3396,1.1313,1.3613,1.4002,-0.8442,1.1313,1.2340,1.6606,-0.0427,1.1313,1.0274,1.4002,0.7588,1.1313,0.7937,0.7183,1.2542,1.1313,0.6393,-0.1244,1.2542,1.1313,0.6900,-0.8063,0.7588,1.1313,0.8981
-1.1755,-0.0799,1.1284,1.1720,-0.8958,-0.9408,1.1284,1.3301,-0.1634,-1.4729,1.1284,1.3913,0.7418,-1.4729,1.1284,1.3451,1.4741,-0.9408,1.1284,1.1993,1.7538,-0.0799,1.1284,0.9822,1.4741,0.7810,1.1284,0.7544,0.7418,1.3130,1.1284,0.6345,-0.1634,1.3130,1.1284,0.7273,-0.8958,0.7810,1.1284,0.9486
-1.2890,-0.1159,1.1177,1.2172,-0.9899,-1.0362,1.1177,1.3568,-0.2071,-1.6049,1.1177,1.3963,0.7605,-1.6049,1.1177,1.3291,1.5433,-1.0362,1.1177,1.1667,1.8424,-0.1159,1.1177,0.9427,1.5433,0.8044,1.1177,0.7276,0.7605,1.3731,1.1177,0.6485,-0.2071,1.3731,1.1177,0.7770,-0.9899,0.8044,1.1177,1.0045
-1.4069,-0.1500,1.0997,1.2628,-1.0886,-1.1296,1.0997,1.3827,-0.2552,-1.7351,1.0997,1.4005,0.7748,-1.7351,1.0997,1.3131,1.6082,-1.1296,1.0997,1.1363,1.9265,-0.1500,1.0997,0.9096,1.6082,0.8296,1.0997,0.7142,0.7748,1.4351,1.0997,0.6786,-0.2552,1.4351,1.0997,0.8352,-1.0886,0.8296,1.0997,1.0634
-1.5289,-0.1817,1.0746,1.3072,-1.1914,-1.2207,1.0746,1.4068,-0.3075,-1.8628,1.0746,1.4030,0.7850,-1.8628,1.0746,1.2967,1.6688,-1.2207,1.0746,1.1078,2.0064,-0.1817,1.0746,0.8829,1.6688,0.8573,1.0746,0.7138,0.7850,1.4995,1.0746,0.7211,-0.3075,1.4995,1.0746,0.8984,-1.1914,0.8573,1.0746,1.1231
-1.6549,-0.2104,1.0432,1.3492,-1.2980,-1.3088,1.0432,1.4279,-0.3636,-1.9877,1.0432,1.4030,0.7913,-1.9877,1.0432,1.2790,1.7256,-1.3088,1.0432,1.0808,2.0825,-0.2104,1.0432,0.8625,1.7256,0.8879,1.0432,0.7248,0.7913,1.5668,1.0432,0.7719,-0.3636,1.5668,1.0432,0.9636,-1.2980,0.8879,1.0432,1.1816
-1.7842,-0.2358,1.0060,1.3874,-1.4081,-1.3936,1.0060,1.4451,-0.4232,-2.1091,1.0060,1.3997,0.7941,-2.1091,1.0060,1.2595,1.7790,-1.3936,1.0060,1.0548,2.1551,-0.2358,1.0060,0.8478,1.7790,0.9219,1.0060,0.7451,0.7941,1.6375,1.0060,0.8273,-0.4232,1.6375,1.0060,1.0281,-1.4081,0.9219,1.0060,1.2373
-1.9166,-0.2574,0.9639,1.4206,-1.5211,-1.4745,0.9639,1.4574,-0.4858,-2.2268,0.9639,1.3922,0.7940,-2.2268,0.9639,1.2375,1.8293,-1.4745,0.9639,1.0291,2.2248,-0.2574,0.9639,0.8377,1.8293,0.9597,0.9639,0.7719,0.7940,1.7120,0.9639,0.8841,-0.4858,1.7120,0.9639,1.0902,-1.5211,0.9597,0.9639,1.2887
-2.0514,-0.2748,0.9176,1.4480,-1.6367,-1.5513,0.9176,1.4640,-0.5508,-2.3403,0.9176,1.3797,0.7914,-2.3403,0.9176,1.2121,1.8772,-1.5513,0.9176,1.0030,2.2920,-0.2748,0.9176,0.8312,1.8772,1.0017,0.9176,0.8027,0.7914,1.7906,0.9176,0.9403,-0.5508,1.7906,0.9176,1.1483,-1.6367,1.0017,0.9176,1.3348
-2.1882,-0.2878,0.8681,1.4687,-1.7542,-1.6237,0.8681,1.4641,-0.6178,-2.4493,0.8681,1.3616,0.7868,-2.4493,0.8681,1.1828,1.9232,-1.6237,0.8681,0.9759,2.3572,-0.2878,0.8681,0.8275,1.9232,1.0480,0.8681,0.8356,0.7868,1.8736,0.8681,0.9939,-0.6178,1.8736,0.8681,1.2012,-1.7542,1.0480,0.8681,1.3746
-2.3263,-0.2962,0.8164,1.4821,-1.8730,-1.6915,0.8164,1.4571,-0.6861,-2.5538,0.8164,1.3374,0.7809,-2.5538,0.8164,1.1490,1.9678,-1.6915,0.8164,0.9473,2.4211,-0.2962,0.8164,0.8255,1.9678,1.0990,0.8164,0.8689,0.7809,1.9613,0.8164,1.0439,-0.6861,1.9613,0.8164,1.2482,-1.8730,1.0990,0.8164,1.4074
-2.4652,-0.2998,0.7633,1.4880,-1.9926,-1.7545,0.7633,1.4429,-0.7552,-2.6535,0.7633,1.3066,0.7743,-2.6535,0.7633,1.1106,2.0116,-1.7545,0.7633,0.9171,2.4843,-0.2998,0.7633,0.8248,2.0116,1.1548,0.7633,0.9014,0.7743,2.0538,0.7633,1.0895,-0.7552,2.0538,0.7633,1.2888,-1.9926,1.1548,0.7633,1.4329
-2.6043,-0.2986,0.7100,1.4860,-2.1123,-1.8126,0.7100,1.4211,-0.8245,-2.7483,0.7100,1.2693,0.7674,-2.7483,0.7100,1.0673,2.0553,-1.8126,0.7100,0.8853,2.5472,-0.2986,0.7100,0.8251,2.0553,1.2154,0.7100,0.9324,0.7674,2.1510,0.7100,1.1304,-0.8245,2.1510,0.7100,1.3228,-2.1123,1.2154,0.7100,1.4509
-2.7429,-0.2926,0.6575,1.4763,-2.2316,-1.8660,0.6575,1.3919,-0.8933,-2.8384,0.6575,1.2254,0.7611,-2.8384,0.6575,1.0194,2.0995,-1.8660,0.6575,0.8523,2.6107,-0.2926,0.6575,0.8263,2.0995,1.2807,0.6575,0.9618,0.7611,2.2531,0.6575,1.1665,-0.8933,2.2531,0.6575,1.3503,-2.2316,1.2807,0.6575,1.4615
-2.8804,-0.2819,0.6068,1.4592,-2.3499,-1.9146,0.6068,1.3555,-0.9610,-2.9237,0.6068,1.1754,0.7558,-2.9237,0.6068,0.9675,2.1447,-1.9146,0.6068,0.8191,2.6752,-0.2819,0.6068,0.8291,2.1447,1.3508,0.6068,0.9896,0.7558,2.3599,0.6068,1.1980,-0.9610,2.3599,0.6068,1.3714,-2.3499,1.3508,0.6068,1.4649
-3.0163,-0.2667,0.5588,1.4351,-2.4665,-1.9588,0.5588,1.3125,-1.0271,-3.0045,0.5588,1.1198,0.7521,-3.0045,0.5588,0.9124,2.1915,-1.9588,0.5588,0.7869,2.7413,-0.2667,0.5588,0.8341,2.1915,1.4255,0.5588,1.0161,0.7521,2.4712,0.5588,1.2252,-1.0271,2.4712,0.5588,1.3866,-2.4665,1.4255,0.5588,1.4615
-3.1499,-0.2471,0.5144,1.4047,-2.5808,-1.9986,0.5144,1.2636,-1.0909,-3.0811,0.5144,1.0596,0.7507,-3.0811,0.5144,0.8557,2.2406,-1.9986,0.5144,0.7578,2.8097,-0.2471,0.5144,0.8422,2.2406,1.5044,0.5144,1.0420,0.7507,2.5869,0.5144,1.2489,-1.0909,2.5869,0.5144,1.3965,-2.5808,1.5044,0.5144,1.4520
-3.2808,-0.2236,0.4747,1.3689,-2.6925,-2.0344,0.4747,1.2099,-1.1521,-3.1536,0.4747,0.9961,0.7520,-3.1536,0.4747,0.7992,2.2924,-2.0344,0.4747,0.7340,2.8808,-0.2236,0.4747,0.8545,2.2924,1.5873,0.4747,1.0677,0.7520,2.7064,0.4747,1.2696,-1.1521,2.7064,0.4747,1.4018,-2.6925,1.5873,0.4747,1.4371
-3.4085,-0.1965,0.4403,1.3286,-2.8009,-2.0667,0.4403,1.1526,-1.2100,-3.2225,0.4403,0.9309,0.7565,-3.2225,0.4403,0.7457,2.3474,-2.0667,0.4403,0.7180,2.9551,-0.1965,0.4403,0.8720,2.3474,1.6738,0.4403,1.0941,0.7565,2.8296,0.4403,1.2880,-1.2100,2.8296,0.4403,1.4034,-2.8009,1.6738,0.4403,1.4178
-3.5326,-0.1662,0.4120,1.2852,-2.9056,-2.0958,0.4120,1.0932,-1.2642,-3.2883,0.4120,0.8664,0.7647,-3.2883,0.4120,0.6986,2.4061,-2.0958,0.4120,0.7124,3.0331,-0.1662,0.4120,0.8955,2.4061,1.7634,0.4120,1.1218,0.7647,2.9560,0.4120,1.3050,-1.2642,2.9560,0.4120,1.4020,-2.9056,1.7634,0.4120,1.3950
-3.6526,-0.1332,0.3904,1.2400,-3.0064,-2.1222,0.3904,1.0337,-1.3145,-3.3514,0.3904,0.8053,0.7769,-3.3514,0.3904,0.6617,2.4688,-2.1222,0.3904,0.7192,3.1150,-0.1332,0.3904,0.9253,2.4688,1.8558,0.3904,1.1513,0.7769,3.0850,0.3904,1.3212,-1.3145,3.0850,0.3904,1.3986,-3.0064,1.8558,0.3904,1.3699
-3.7683,-0.0981,0.3760,1.1944,-3.1028,-2.1465,0.3760,0.9760,-1.3604,-3.4124,0.3760,0.7508,0.7934,-3.4124,0.3760,0.6393,2.5358,-2.1465,0.3760,0.7393,3.2013,-0.0981,0.3760,0.9617,2.5358,1.9502,0.3760,1.1828,0.7934,3.2162,0.3760,1.3371,-1.3604,3.2162,0.3760,1.3939,-3.1028,1.9502,0.3760,1.3435
-3.8795,-0.0614,0.3692,1.1500,-3.1947,-2.1692,0.3692,0.9225,-1.4017,-3.4718,0.3692,0.7069,0.8145,-3.4718,0.3692,0.6345,2.6074,-2.1692,0.3692,0.7725,3.2922,-0.0614,0.3692,1.0041,2.6074,2.0463,0.3692,1.2164,0.8145,3.3489,0.3692,1.3531,-1.4017,3.3489,0.3692,1.3886,-3.1947,2.0463,0.3692,1.3168
-3.9859,-0.0238,0.3703,1.1081,-3.2818,-2.1909,0.3703,0.8757,-1.4384,-3.5302,0.3703,0.6771,0.8402,-3.5302,0.3703,0.6488,2.6837,-2.1909,0.3703,0.8175,3.3878,-0.0238,0.3703,1.0518,2.6837,2.1433,0.3703,1.2520,0.8402,3.4826,0.3703,1.3696,-1.4384,3.4826,0.3703,1.3832,-3.2818,2.1433,0.3703,1.2907
-4.0875,0.0143,0.3794,1.0702,-3.3641,-2.2122,0.3794,0.8377,-1.4702,-3.5882,0.3794,0.6645,0.8709,-3.5882,0.3794,0.6813,2.7648,-2.2122,0.3794,0.8722,3.4882,0.0143,0.3794,1.1037,2.7648,2.2407,0.3794,1.2891,0.8709,3.6168,0.3794,1.3863,-1.4702,3.6168,0.3794,1.3782,-3.3641,2.2407,0.3794,1.2660
-4.1843,0.0521,0.3965,1.0372,-3.4416,-2.2337,0.3965,0.8106,-1.4972,-3.6465,0.3965,0.6703,0.9063,-3.6465,0.3965,0.7291,2.8507,-2.2337,0.3965,0.9342,3.5934,0.0521,0.3965,1.1586,2.8507,2.3379,0.3965,1.3270,0.9063,3.7506,0.3965,1.4031,-1.4972,3.7506,0.3965,1.3735,-3.4416,2.3379,0.3965,1.2431
-4.2764,0.0891,0.4215,1.0101,-3.5144,-2.2561,0.4215,0.7957,-1.5194,-3.7055,0.4215,0.6934,0.9465,-3.7055,0.4215,0.7884,2.9414,-2.2561,0.4215,1.0008,3.7034,0.0891,0.4215,1.2148,2.9414,2.4343,0.4215,1.3649,0.9465,3.8837,0.4215,1.4196,-1.5194,3.8837,0.4215,1.3691,-3.5144,2.4343,0.4215,1.2224
-4.3638,0.1246,0.4543,0.9891,-3.5825,-2.2800,0.4543,0.7931,-1.5371,-3.7661,0.4543,0.7313,0.9913,-3.7661,0.4543,0.8554,3.0367,-2.2800,0.4543,1.0699,3.8180,0.1246,0.4543,1.2711,3.0367,2.5292,0.4543,1.4018,0.9913,4.0153,0.4543,1.4350,-1.5371,4.0153,0.4543,1.3646,-3.5825,2.5292,0.4543,1.2039
-4.4468,0.1582,0.4943,0.9742,-3.6463,-2.3058,0.4943,0.8019,-1.5503,-3.8286,0.4943,0.7801,1.0405,-3.8286,0.4943,0.9265,3.1364,-2.3058,0.4943,1.1391,3.9370,0.1582,0.4943,1.3259,3.1364,2.6221,0.4943,1.4367,1.0405,4.1449,0.4943,1.4486,-1.5503,4.1449,0.4943,1.3596,-3.6463,2.6221,0.4943,1.1872
-4.5258,0.1892,0.5412,0.9648,-3.7059,-2.3342,0.5412,0.8205,-1.5594,-3.8937,0.5412,0.8360,1.0937,-3.8937,0.5412,0.9989,3.2402,-2.3342,0.5412,1.2067,4.0601,0.1892,0.5412,1.3778,3.2402,2.7125,0.5412,1.4684,1.0937,4.2720,0.5412,1.4596,-1.5594,4.2720,0.5412,1.3533,-3.7059,2.7125,0.5412,1.1719
-4.6010,0.2171,0.5944,0.9601,-3.7618,-2.3656,0.5944,0.8466,-1.5648,-3.9618,0.5944,0.8956,1.1508,-3.9618,0.5944,1.0701,3.3477,-2.3656,0.5944,1.2709,4.1869,0.2171,0.5944,1.4256,3.3477,2.7998,0.5944,1.4958,1.1508,4.3960,0.5944,1.4671,-1.5648,4.3960,0.5944,1.3450,-3.7618,2.7998,0.5944,1.1572
-4.6728,0.2416,0.6530,0.9590,-3.8144,-2.4005,0.6530,0.8777,-1.5669,-4.0334,0.6530,0.9560,1.2111,-4.0334,0.6530,1.1383,3.4586,-2.4005,0.6530,1.3304,4.3171,0.2416,0.6530,1.4681,3.4586,2.8836,0.6530,1.5181,1.2111,4.5165,0.6530,1.4701,-1.5669,4.5165,0.6530,1.3339,-3.8144,2.8836,0.6530,1.1424
-4.7418,0.2622,0.7165,0.9602,-3.8641,-2.4393,0.7165,0.9115,-1.5661,-4.1089,0.7165,1.0151,1.2744,-4.1089,0.7165,1.2020,3.5724,-2.4393,0.7165,1.3840,4.4501,0.2622,0.7165,1.5043,3.5724,2.9636,0.7165,1.5343,1.2744,4.6332,0.7165,1.4678,-1.5661,4.6332,0.7165,1.3191,-3.8641,2.9636,0.7165,1.1266
-4.8085,0.2785,0.7839,0.9625,-3.9114,-2.4823,0.7839,0.9460,-1.5629,-4.1886,0.7839,1.0712,1.3399,-4.1886,0.7839,1.2600,3.6884,-2.4823,0.7839,1.4309,4.5855,0.2785,0.7839,1.5333,3.6884,3.0393,0.7839,1.5436,1.3399,4.7456,0.7839,1.4595,-1.5629,4.7456,0.7839,1.2999,-3.9114,3.0393,0.7839,1.1091
-4.8733,0.2904,0.8542,0.9650,-3.9570,-2.5298,0.8542,0.9797,-1.5580,-4.2728,0.8542,1.1230,1.4073,-4.2728,0.8542,1.3115,3.8063,-2.5298,0.8542,1.4702,4.7226,0.2904,0.8542,1.5545,3.8063,3.1106,0.8542,1.5453,1.4073,4.8535,0.8542,1.4445,-1.5580,4.8535,0.8542,1.2758,-3.9570,3.1106,0.8542,1.0892
-4.9370,0.2976,0.9266,0.9668,-4.0013,-2.5820,0.9266,1.0114,-1.5518,-4.3616,0.9266,1.1697,1.4759,-4.3616,0.9266,1.3560,3.9254,-2.5820,0.9266,1.5015,4.8610,0.2976,0.9266,1.5674,3.9254,3.1771,0.9266,1.5390,1.4759,4.9568,0.9266,1.4224,-1.5518,4.9568,0.9266,1.2462,-4.0013,3.1771,0.9266,1.0664
-5.0000,0.3000,1.0000,0.9678,-4.0451,-2.6389,1.0000,1.0269,-1.5451,-4.4553,1.0000,1.1918,1.5451,-4.4553,1.0000,1.3764,4.0451,-2.6389,1.0000,1.5152,5.0000,0.3000,1.0000,1.5720,4.0451,3.2389,1.0000,1.5340,1.5451,5.0553,1.0000,1.4097,-1.5451,5.0553,1.0000,1.2301,-4.0451,3.2389,1.0000,1.0544

